Mixed formulation and structure-preserving discretization of Cosserat rod dynamics in a port-Hamiltonian framework

An energy-based modeling framework for the nonlinear dynamics of spatial Cosserat rods undergoing large displacements and rotations is proposed. The mixed formulation features independent displacement, velocity and stress variables and is further objective and locking-free. Finite rotations are represented using a director formulation that avoids singularities and yields a constant mass matrix. This results in an infinite-dimensional nonlinear port-Hamiltonian (PH) system governed by partial differential-algebraic equations with a quadratic energy functional. Using a time-differentiated compliance form of the stress-strain relations allows for the imposition of kinematic constraints, such as inextensibility or shear-rigidity. A structure-preserving finite element discretization leads to a finite-dimensional system with PH structure, thus facilitating the design of an energy-momentum consistent integration scheme. Dissipative material behavior (via the generalized-Maxwell model) and non-standard actuation approaches (via pneumatic chambers or tendons) integrate naturally into the framework. As illustrated by selected numerical examples, the present framework establishes a new approach to energy-momentum consistent formulations in computational mechanics involving finite rotations.

==> constrained_analytical_0.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.141592653589793394e-02, -0.000000000000000000e+00, 0.000000000000000000e+00
1.000000000000000021e-02, 6.283185307179586787e-02, -0.000000000000000000e+00, 0.000000000000000000e+00
1.499999999999999944e-02, 9.424777960769378793e-02, -0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000042e-02, 1.256637061435917357e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
2.500000000000000139e-02, 1.570796326794896558e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
2.999999999999999889e-02, 1.884955592153875759e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
3.500000000000000333e-02, 2.199114857512855514e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
4.000000000000000083e-02, 2.513274122871834715e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
4.499999999999999833e-02, 2.827433388230813915e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000278e-02, 3.141592653589793116e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
5.500000000000000028e-02, 3.455751918948772317e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
5.999999999999999778e-02, 3.769911184307751517e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
6.500000000000000222e-02, 4.084070449666731273e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
7.000000000000000666e-02, 4.398229715025711029e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
7.499999999999999722e-02, 4.712388980384689674e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
8.000000000000000167e-02, 5.026548245743669430e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
8.500000000000000611e-02, 5.340707511102649185e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
8.999999999999999667e-02, 5.654866776461627831e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
9.500000000000000111e-02, 5.969026041820606476e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.000000000000000056e-01, 6.283185307179586232e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.049999999999999961e-01, 6.597344572538564877e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.100000000000000006e-01, 6.911503837897544633e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.150000000000000050e-01, 7.225663103256524389e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.199999999999999956e-01, 7.539822368615503034e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.250000000000000000e-01, 7.853981633974482790e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.300000000000000044e-01, 8.168140899333462546e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.350000000000000089e-01, 8.482300164692442301e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.400000000000000133e-01, 8.796459430051422057e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.449999999999999900e-01, 9.110618695410399592e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.499999999999999944e-01, 9.424777960769379348e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.549999999999999989e-01, 9.738937226128359104e-01, -0.000000000000000000e+00, 0.000000000000000000e+00
1.600000000000000033e-01, 1.005309649148733886e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.650000000000000078e-01, 1.036725575684631862e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.700000000000000122e-01, 1.068141502220529837e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.750000000000000167e-01, 1.099557428756427591e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.799999999999999933e-01, 1.130973355292325566e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.849999999999999978e-01, 1.162389281828223542e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.900000000000000022e-01, 1.193805208364121295e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.950000000000000067e-01, 1.225221134900019271e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000111e-01, 1.256637061435917246e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.050000000000000155e-01, 1.288052987971815222e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.099999999999999922e-01, 1.319468914507712975e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.149999999999999967e-01, 1.350884841043610951e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.200000000000000011e-01, 1.382300767579508927e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.250000000000000056e-01, 1.413716694115406902e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.300000000000000100e-01, 1.445132620651304878e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.350000000000000144e-01, 1.476548547187202853e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.399999999999999911e-01, 1.507964473723100607e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.449999999999999956e-01, 1.539380400258998582e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.500000000000000000e-01, 1.570796326794896558e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.550000000000000044e-01, 1.602212253330794534e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.600000000000000089e-01, 1.633628179866692509e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.650000000000000133e-01, 1.665044106402590485e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.700000000000000178e-01, 1.696460032938488460e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.750000000000000222e-01, 1.727875959474386436e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.800000000000000266e-01, 1.759291886010284411e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.850000000000000311e-01, 1.790707812546182165e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.899999999999999800e-01, 1.822123739082079918e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.949999999999999845e-01, 1.853539665617977894e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.999999999999999889e-01, 1.884955592153875870e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.049999999999999933e-01, 1.916371518689773845e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.099999999999999978e-01, 1.947787445225671821e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.150000000000000022e-01, 1.979203371761569574e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.200000000000000067e-01, 2.010619298297467772e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.250000000000000111e-01, 2.042035224833365525e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.300000000000000155e-01, 2.073451151369263723e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.350000000000000200e-01, 2.104867077905161477e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.400000000000000244e-01, 2.136283004441059674e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.450000000000000289e-01, 2.167698930976957428e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.500000000000000333e-01, 2.199114857512855181e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.549999999999999822e-01, 2.230530784048752935e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.599999999999999867e-01, 2.261946710584651132e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.649999999999999911e-01, 2.293362637120548886e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.699999999999999956e-01, 2.324778563656447083e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.750000000000000000e-01, 2.356194490192344837e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.800000000000000044e-01, 2.387610416728242591e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.850000000000000089e-01, 2.419026343264140788e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.900000000000000133e-01, 2.450442269800038542e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
3.950000000000000178e-01, 2.481858196335936739e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.000000000000000222e-01, 2.513274122871834493e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.050000000000000266e-01, 2.544690049407732690e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.100000000000000311e-01, 2.576105975943630444e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.150000000000000355e-01, 2.607521902479528642e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.199999999999999845e-01, 2.638937829015425951e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.249999999999999889e-01, 2.670353755551324149e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.299999999999999933e-01, 2.701769682087221902e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.349999999999999978e-01, 2.733185608623120100e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.400000000000000022e-01, 2.764601535159017853e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.450000000000000067e-01, 2.796017461694916051e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.500000000000000111e-01, 2.827433388230813804e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.550000000000000155e-01, 2.858849314766712002e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.600000000000000200e-01, 2.890265241302609756e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.650000000000000244e-01, 2.921681167838507953e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.700000000000000289e-01, 2.953097094374405707e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.750000000000000333e-01, 2.984513020910303460e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.799999999999999822e-01, 3.015928947446201214e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.849999999999999867e-01, 3.047344873982099411e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.899999999999999911e-01, 3.078760800517997165e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
4.949999999999999956e-01, 3.110176727053895362e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 3.141592653589793116e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.050000000000000044e-01, 3.173008580125690870e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.100000000000000089e-01, 3.204424506661589067e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.150000000000000133e-01, 3.235840433197486821e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.200000000000000178e-01, 3.267256359733385018e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 3.298672286269282772e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.300000000000000266e-01, 3.330088212805180969e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.350000000000000311e-01, 3.361504139341078723e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.400000000000000355e-01, 3.392920065876976921e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.450000000000000400e-01, 3.424335992412874674e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 3.455751918948772872e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.550000000000000488e-01, 3.487167845484670625e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.600000000000000533e-01, 3.518583772020568823e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.650000000000000577e-01, 3.549999698556466576e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.700000000000000622e-01, 3.581415625092364330e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 3.612831551628262527e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.799999999999999600e-01, 3.644247478164159837e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.849999999999999645e-01, 3.675663404700057590e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.899999999999999689e-01, 3.707079331235955788e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.949999999999999734e-01, 3.738495257771853542e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.999999999999999778e-01, 3.769911184307751739e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.049999999999999822e-01, 3.801327110843649493e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.099999999999999867e-01, 3.832743037379547690e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.149999999999999911e-01, 3.864158963915445444e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.199999999999999956e-01, 3.895574890451343641e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 3.926990816987241395e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.300000000000000044e-01, 3.958406743523139149e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.350000000000000089e-01, 3.989822670059037346e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.400000000000000133e-01, 4.021238596594935544e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.450000000000000178e-01, 4.052654523130833297e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 4.084070449666731051e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.550000000000000266e-01, 4.115486376202628804e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.600000000000000311e-01, 4.146902302738527446e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.650000000000000355e-01, 4.178318229274425200e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.700000000000000400e-01, 4.209734155810322953e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 4.241150082346220707e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.800000000000000488e-01, 4.272566008882119348e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.850000000000000533e-01, 4.303981935418017102e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 4.335397861953914855e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 4.366813788489812609e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 4.398229715025710362e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 4.429645641561608116e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 4.461061568097505869e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 4.492477494633403623e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 4.523893421169302265e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 4.555309347705200018e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 4.586725274241097772e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 4.618141200776995525e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 4.649557127312894167e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 4.680973053848791920e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 4.712388980384689674e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 4.743804906920587428e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 4.775220833456485181e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 4.806636759992383823e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 4.838052686528281576e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 4.869468613064179330e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 4.900884539600077083e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 4.932300466135975725e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 4.963716392671873479e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 4.995132319207771232e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 5.026548245743668986e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 5.057964172279567627e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 5.089380098815465381e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 5.120796025351363134e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 5.152211951887260888e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 5.183627878423158641e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 5.215043804959057283e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 5.246459731494954148e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 5.277875658030851902e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 5.309291584566750544e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 5.340707511102648297e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 5.372123437638546051e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 5.403539364174443804e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 5.434955290710342446e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 5.466371217246240199e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 5.497787143782137953e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 5.529203070318035707e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 5.560618996853933460e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 5.592034923389832102e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 5.623450849925729855e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 5.654866776461627609e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 5.686282702997525362e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 5.717698629533424004e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 5.749114556069321758e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 5.780530482605219511e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.811946409141117265e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 5.843362335677015906e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 5.874778262212913660e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 5.906194188748811413e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 5.937610115284709167e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.969026041820606920e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 6.000441968356505562e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 6.031857894892402427e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 6.063273821428300181e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 6.094689747964198823e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 6.126105674500096576e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 6.157521601035994330e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 6.188937527571892083e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 6.220353454107790725e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 6.251769380643688478e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 6.283185307179586232e+00, -0.000000000000000000e+00, 0.000000000000000000e+00


==> constrained_analytical_1.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.141588086811203384e-02, -4.640644825619142500e-05, 0.000000000000000000e+00
1.000000000000000021e-02, 6.283149004505871049e-02, -1.851017969390178583e-04, 0.000000000000000000e+00
1.499999999999999944e-02, 9.424656218188202927e-02, -4.152994820084231881e-04, 0.000000000000000000e+00
2.000000000000000042e-02, 1.256608387966223483e-01, -7.362122167324177974e-04, 0.000000000000000000e+00
2.500000000000000139e-02, 1.570740682171049285e-01, -1.147052037383736699e-03, 0.000000000000000000e+00
2.999999999999999889e-02, 1.884860055234729992e-01, -1.647030347892927205e-03, 0.000000000000000000e+00
3.500000000000000333e-02, 2.198964124904632389e-01, -2.235357963508091336e-03, 0.000000000000000000e+00
4.000000000000000083e-02, 2.513050575294178413e-01, -2.911245153431985672e-03, 0.000000000000000000e+00
4.499999999999999833e-02, 2.827117156301047762e-01, -3.673901682481123081e-03, 0.000000000000000000e+00
5.000000000000000278e-02, 3.141161683022790641e-01, -4.522536851737576913e-03, 0.000000000000000000e+00
5.500000000000000028e-02, 3.455182035170635824e-01, -5.456359538254875602e-03, 0.000000000000000000e+00
5.999999999999999778e-02, 3.769176156481155449e-01, -6.474578233742652768e-03, 0.000000000000000000e+00
6.500000000000000222e-02, 4.083142054126419063e-01, -7.576401082340257845e-03, 0.000000000000000000e+00
7.000000000000000666e-02, 4.397077798121750702e-01, -8.761035917387265462e-03, 0.000000000000000000e+00
7.499999999999999722e-02, 4.710981520732642758e-01, -1.002769029728713471e-02, 0.000000000000000000e+00
8.000000000000000167e-02, 5.024851415879489913e-01, -1.137557154040123517e-02, 0.000000000000000000e+00
8.500000000000000611e-02, 5.338685738541225634e-01, -1.280388675902487637e-02, 0.000000000000000000e+00
8.999999999999999667e-02, 5.652482804157495933e-01, -1.431184289244253477e-02, 0.000000000000000000e+00
9.500000000000000111e-02, 5.966240988029665182e-01, -1.589864673908460493e-02, 0.000000000000000000e+00
1.000000000000000056e-01, 6.279958724720569041e-01, -1.756350498773266711e-02, 0.000000000000000000e+00
1.049999999999999961e-01, 6.593634507453224325e-01, -1.930562424787787834e-02, 0.000000000000000000e+00
1.100000000000000006e-01, 6.907266887508682895e-01, -2.112421107918789967e-02, 0.000000000000000000e+00
1.150000000000000050e-01, 7.220854473622865255e-01, -2.301847202005020618e-02, 0.000000000000000000e+00
1.199999999999999956e-01, 7.534395931382620315e-01, -2.498761361530623185e-02, 0.000000000000000000e+00
1.250000000000000000e-01, 7.847889982620999128e-01, -2.703084244307724093e-02, 0.000000000000000000e+00
1.300000000000000044e-01, 8.161335404812100069e-01, -2.914736514077827939e-02, 0.000000000000000000e+00
1.350000000000000089e-01, 8.474731030464970338e-01, -3.133638843025870341e-02, 0.000000000000000000e+00
1.400000000000000133e-01, 8.788075746517516329e-01, -3.359711914212798467e-02, 0.000000000000000000e+00
1.449999999999999900e-01, 9.101368493729450337e-01, -3.592876423924300233e-02, 0.000000000000000000e+00
1.499999999999999944e-01, 9.414608266075158438e-01, -3.833053083941967421e-02, 0.000000000000000000e+00
1.549999999999999989e-01, 9.727794110136389616e-01, -4.080162623726280025e-02, 0.000000000000000000e+00
1.600000000000000033e-01, 1.004092512449446417e+00, -4.334125792529278792e-02, 0.000000000000000000e+00
1.650000000000000078e-01, 1.035400045912250988e+00, -4.594863361421296782e-02, 0.000000000000000000e+00
1.700000000000000122e-01, 1.066701931477742171e+00, -4.862296125245280792e-02, 0.000000000000000000e+00
1.750000000000000167e-01, 1.097998094239202027e+00, -5.136344904487684382e-02, 0.000000000000000000e+00
1.799999999999999933e-01, 1.129288464246694268e+00, -5.416930547082393632e-02, 0.000000000000000000e+00
1.849999999999999978e-01, 1.160572976446289539e+00, -5.703973930131641529e-02, 0.000000000000000000e+00
1.900000000000000022e-01, 1.191851570619285816e+00, -5.997395961557721450e-02, 0.000000000000000000e+00
1.950000000000000067e-01, 1.223124191321442344e+00, -6.297117581679786968e-02, 0.000000000000000000e+00
2.000000000000000111e-01, 1.254390787822247111e+00, -6.603059764718929858e-02, 0.000000000000000000e+00
2.050000000000000155e-01, 1.285651314044214732e+00, -6.915143520232817920e-02, 0.000000000000000000e+00
2.099999999999999922e-01, 1.316905728502191897e+00, -7.233289894478886484e-02, 0.000000000000000000e+00
2.149999999999999967e-01, 1.348153994242739628e+00, -7.557419971708624618e-02, 0.000000000000000000e+00
2.200000000000000011e-01, 1.379396078783506008e+00, -7.887454875395434606e-02, 0.000000000000000000e+00
2.250000000000000056e-01, 1.410631954052695480e+00, -8.223315769391635610e-02, 0.000000000000000000e+00
2.300000000000000100e-01, 1.441861596328535500e+00, -8.564923859021281172e-02, 0.000000000000000000e+00
2.350000000000000144e-01, 1.473084986178832878e+00, -8.912200392108934888e-02, 0.000000000000000000e+00
2.399999999999999911e-01, 1.504302108400564109e+00, -9.265066659939541482e-02, 0.000000000000000000e+00
2.449999999999999956e-01, 1.535512951959544736e+00, -9.623443998158986989e-02, 0.000000000000000000e+00
2.500000000000000000e-01, 1.566717509930115382e+00, -9.987253787610911315e-02, 0.000000000000000000e+00
2.550000000000000044e-01, 1.597915779434964323e+00, -1.035641745510780531e-01, 0.000000000000000000e+00
2.600000000000000089e-01, 1.629107761584940528e+00, -1.073085647414950966e-01, 0.000000000000000000e+00
2.650000000000000133e-01, 1.660293461418989480e+00, -1.111049236557350023e-01, 0.000000000000000000e+00
2.700000000000000178e-01, 1.691472887844142958e+00, -1.149524669815158440e-01, 0.000000000000000000e+00
2.750000000000000222e-01, 1.722646053575572100e+00, -1.188504108912675772e-01, 0.000000000000000000e+00
2.800000000000000266e-01, 1.753812975076739278e+00, -1.227979720469173780e-01, 0.000000000000000000e+00
2.850000000000000311e-01, 1.784973672499615027e+00, -1.267943676041588252e-01, 0.000000000000000000e+00
2.899999999999999800e-01, 1.816128169624975142e+00, -1.308388152161099605e-01, 0.000000000000000000e+00
2.949999999999999845e-01, 1.847276493802788799e+00, -1.349305330364801991e-01, 0.000000000000000000e+00
2.999999999999999889e-01, 1.878418675892674639e+00, -1.390687397221641031e-01, 0.000000000000000000e+00
3.049999999999999933e-01, 1.909554750204457196e+00, -1.432526544353464326e-01, 0.000000000000000000e+00
3.099999999999999978e-01, 1.940684754438813719e+00, -1.474814968450648411e-01, 0.000000000000000000e+00
3.150000000000000022e-01, 1.971808729627974710e+00, -1.517544871282813235e-01, 0.000000000000000000e+00
3.200000000000000067e-01, 2.002926720076567246e+00, -1.560708459704598094e-01, 0.000000000000000000e+00
3.250000000000000111e-01, 2.034038773302489833e+00, -1.604297945656387170e-01, 0.000000000000000000e+00
3.300000000000000155e-01, 2.065144939977923588e+00, -1.648305546160486190e-01, 0.000000000000000000e+00
3.350000000000000200e-01, 2.096245273870408266e+00, -1.692723483312501276e-01, 0.000000000000000000e+00
3.400000000000000244e-01, 2.127339831784020863e+00, -1.737543984267973241e-01, 0.000000000000000000e+00
3.450000000000000289e-01, 2.158428673500637274e+00, -1.782759281224910175e-01, 0.000000000000000000e+00
3.500000000000000333e-01, 2.189511861721292973e+00, -1.828361611401422837e-01, 0.000000000000000000e+00
3.549999999999999822e-01, 2.220589462007643622e+00, -1.874343217009315499e-01, 0.000000000000000000e+00
3.599999999999999867e-01, 2.251661542723484732e+00, -1.920696345223377455e-01, 0.000000000000000000e+00
3.649999999999999911e-01, 2.282728174976409008e+00, -1.967413248146603622e-01, 0.000000000000000000e+00
3.699999999999999956e-01, 2.313789432559525849e+00, -2.014486182771170475e-01, 0.000000000000000000e+00
3.750000000000000000e-01, 2.344845391893268349e+00, -2.061907410935564511e-01, 0.000000000000000000e+00
3.800000000000000044e-01, 2.375896131967329961e+00, -2.109669199277928175e-01, 0.000000000000000000e+00
3.850000000000000089e-01, 2.406941734282628698e+00, -2.157763819185304355e-01, 0.000000000000000000e+00
3.900000000000000133e-01, 2.437982282793432542e+00, -2.206183546739559631e-01, 0.000000000000000000e+00
3.950000000000000178e-01, 2.469017863849512828e+00, -2.254920662659361807e-01, 0.000000000000000000e+00
4.000000000000000222e-01, 2.500048566138430406e+00, -2.303967452238848135e-01, 0.000000000000000000e+00
4.050000000000000266e-01, 2.531074480627887091e+00, -2.353316205282750262e-01, 0.000000000000000000e+00
4.100000000000000311e-01, 2.562095700508153495e+00, -2.402959216038159374e-01, 0.000000000000000000e+00
4.150000000000000355e-01, 2.593112321134629195e+00, -2.452888783123037819e-01, 0.000000000000000000e+00
4.199999999999999845e-01, 2.624124439970431322e+00, -2.503097209451675687e-01, 0.000000000000000000e+00
4.249999999999999889e-01, 2.655132156529098175e+00, -2.553576802156717895e-01, 0.000000000000000000e+00
4.299999999999999933e-01, 2.686135572317378983e+00, -2.604319872508578659e-01, 0.000000000000000000e+00
4.349999999999999978e-01, 2.717134790778077402e+00, -2.655318735831690979e-01, 0.000000000000000000e+00
4.400000000000000022e-01, 2.748129917233008701e+00, -2.706565711417967535e-01, 0.000000000000000000e+00
4.450000000000000067e-01, 2.779121058825995583e+00, -2.758053122437467697e-01, 0.000000000000000000e+00
4.500000000000000111e-01, 2.810108324465994567e+00, -2.809773295846623720e-01, 0.000000000000000000e+00
4.550000000000000155e-01, 2.841091824770229479e+00, -2.861718562293415480e-01, 0.000000000000000000e+00
4.600000000000000200e-01, 2.872071672007463938e+00, -2.913881256020670607e-01, 0.000000000000000000e+00
4.650000000000000244e-01, 2.903047980041286280e+00, -2.966253714766312055e-01, 0.000000000000000000e+00
4.700000000000000289e-01, 2.934020864273514828e+00, -3.018828279661763814e-01, 0.000000000000000000e+00
4.750000000000000333e-01, 2.964990441587633807e+00, -3.071597295127872496e-01, 0.000000000000000000e+00
4.799999999999999822e-01, 2.995956830292315853e+00, -3.124553108768680643e-01, 0.000000000000000000e+00
4.849999999999999867e-01, 3.026920150064994264e+00, -3.177688071263219949e-01, 0.000000000000000000e+00
4.899999999999999911e-01, 3.057880521895507631e+00, -3.230994536255167859e-01, 0.000000000000000000e+00
4.949999999999999956e-01, 3.088838068029795991e+00, -3.284464860240789985e-01, 0.000000000000000000e+00
5.000000000000000000e-01, 3.119792911913662259e+00, -3.338091402454789747e-01, 0.000000000000000000e+00
5.050000000000000044e-01, 3.150745178136575397e+00, -3.391866524754565404e-01, 0.000000000000000000e+00
5.100000000000000089e-01, 3.181694992375541986e+00, -3.445782591502935532e-01, 0.000000000000000000e+00
5.150000000000000133e-01, 3.212642481339012868e+00, -3.499831969448937152e-01, 0.000000000000000000e+00
5.200000000000000178e-01, 3.243587772710854189e+00, -3.554007027607451463e-01, 0.000000000000000000e+00
5.250000000000000222e-01, 3.274530995094341534e+00, -3.608300137137241403e-01, 0.000000000000000000e+00
5.300000000000000266e-01, 3.305472277956228222e+00, -3.662703671217591439e-01, 0.000000000000000000e+00
5.350000000000000311e-01, 3.336411751570821149e+00, -3.717210004923959810e-01, 0.000000000000000000e+00
5.400000000000000355e-01, 3.367349546964122364e+00, -3.771811515102148626e-01, 0.000000000000000000e+00
5.450000000000000400e-01, 3.398285795857980851e+00, -3.826500580241583016e-01, 0.000000000000000000e+00
5.500000000000000444e-01, 3.429220630614311816e+00, -3.881269580347487258e-01, 0.000000000000000000e+00
5.550000000000000488e-01, 3.460154184179305314e+00, -3.936110896812198834e-01, 0.000000000000000000e+00
5.600000000000000533e-01, 3.491086590027697056e+00, -3.991016912285499929e-01, 0.000000000000000000e+00
5.650000000000000577e-01, 3.522017982107039646e+00, -4.045980010544354410e-01, 0.000000000000000000e+00
5.700000000000000622e-01, 3.552948494782025790e+00, -4.100992576361931485e-01, 0.000000000000000000e+00
5.750000000000000666e-01, 3.583878262778793733e+00, -4.156046995375847763e-01, 0.000000000000000000e+00
5.799999999999999600e-01, 3.614807421129290876e+00, -4.211135653956088465e-01, 0.000000000000000000e+00
5.849999999999999645e-01, 3.645736105115616077e+00, -4.266250939072356307e-01, 0.000000000000000000e+00
5.899999999999999689e-01, 3.676664450214394364e+00, -4.321385238161156717e-01, 0.000000000000000000e+00
5.949999999999999734e-01, 3.707592592041160984e+00, -4.376530938992519437e-01, 0.000000000000000000e+00
5.999999999999999778e-01, 3.738520666294748107e+00, -4.431680429536580257e-01, 0.000000000000000000e+00
6.049999999999999822e-01, 3.769448808701667986e+00, -4.486826097830008409e-01, 0.000000000000000000e+00
6.099999999999999867e-01, 3.800377154960515202e+00, -4.541960331842326282e-01, 0.000000000000000000e+00
6.149999999999999911e-01, 3.831305840686348496e+00, -4.597075519342460614e-01, 0.000000000000000000e+00
6.199999999999999956e-01, 3.862235001355081021e+00, -4.652164047765186550e-01, 0.000000000000000000e+00
6.250000000000000000e-01, 3.893164772247863947e+00, -4.707218304077948057e-01, 0.000000000000000000e+00
6.300000000000000044e-01, 3.924095288395447412e+00, -4.762230674647855433e-01, 0.000000000000000000e+00
6.350000000000000089e-01, 3.955026684522550351e+00, -4.817193545109163533e-01, 0.000000000000000000e+00
6.400000000000000133e-01, 3.985959094992197027e+00, -4.872099300230966490e-01, 0.000000000000000000e+00
6.450000000000000178e-01, 4.016892653750041120e+00, -4.926940323785737319e-01, 0.000000000000000000e+00
6.500000000000000222e-01, 4.047827494268671167e+00, -4.981708998418165613e-01, 0.000000000000000000e+00
6.550000000000000266e-01, 4.078763749491909785e+00, -5.036397705514965573e-01, 0.000000000000000000e+00
6.600000000000000311e-01, 4.109701551779038731e+00, -5.090998825075111478e-01, 0.000000000000000000e+00
6.650000000000000355e-01, 4.140641032849067926e+00, -5.145504735581276634e-01, 0.000000000000000000e+00
6.700000000000000400e-01, 4.171582323724893904e+00, -5.199907813871980089e-01, 0.000000000000000000e+00
6.750000000000000444e-01, 4.202525554677494668e+00, -5.254200435014853010e-01, 0.000000000000000000e+00
6.800000000000000488e-01, 4.233470855170046399e+00, -5.308374972180794904e-01, 0.000000000000000000e+00
6.850000000000000533e-01, 4.264418353802021500e+00, -5.362423796519668606e-01, 0.000000000000000000e+00
6.900000000000000577e-01, 4.295368178253234248e+00, -5.416339277036882338e-01, 0.000000000000000000e+00
6.950000000000000622e-01, 4.326320455227842920e+00, -5.470113780471621556e-01, 0.000000000000000000e+00
7.000000000000000666e-01, 4.357275310398325274e+00, -5.523739671176088883e-01, 0.000000000000000000e+00
7.049999999999999600e-01, 4.388232868349381199e+00, -5.577209310996913416e-01, 0.000000000000000000e+00
7.099999999999999645e-01, 4.419193252521802506e+00, -5.630515059157258362e-01, 0.000000000000000000e+00
7.149999999999999689e-01, 4.450156585156284983e+00, -5.683649272141363396e-01, 0.000000000000000000e+00
7.199999999999999734e-01, 4.481122987237171174e+00, -5.736604303580561393e-01, 0.000000000000000000e+00
7.249999999999999778e-01, 4.512092578436168289e+00, -5.789372504140962716e-01, 0.000000000000000000e+00
7.299999999999999822e-01, 4.543065477055975521e+00, -5.841946221413188978e-01, 0.000000000000000000e+00
7.349999999999999867e-01, 4.574041799973861622e+00, -5.894317799804275060e-01, 0.000000000000000000e+00
7.399999999999999911e-01, 4.605021662585191855e+00, -5.946479580431358603e-01, 0.000000000000000000e+00
7.449999999999999956e-01, 4.636005178746859912e+00, -5.998423901017714277e-01, 0.000000000000000000e+00
7.500000000000000000e-01, 4.666992460720688740e+00, -6.050143095790877501e-01, 0.000000000000000000e+00
7.550000000000000044e-01, 4.697983619116723020e+00, -6.101629495383341650e-01, 0.000000000000000000e+00
7.600000000000000089e-01, 4.728978762836483440e+00, -6.152875426735482378e-01, 0.000000000000000000e+00
7.650000000000000133e-01, 4.759977999016141048e+00, -6.203873213001049880e-01, 0.000000000000000000e+00
7.700000000000000178e-01, 4.790981432969593001e+00, -6.254615173455200239e-01, 0.000000000000000000e+00
7.750000000000000222e-01, 4.821989168131496584e+00, -6.305093623405094716e-01, 0.000000000000000000e+00
7.800000000000000266e-01, 4.853001306000192194e+00, -6.355300874103764208e-01, 0.000000000000000000e+00
7.850000000000000311e-01, 4.884017946080579264e+00, -6.405229232665953232e-01, 0.000000000000000000e+00
7.900000000000000355e-01, 4.915039185826887369e+00, -6.454871001987704249e-01, 0.000000000000000000e+00
7.950000000000000400e-01, 4.946065120585384278e+00, -6.504218480668507718e-01, 0.000000000000000000e+00
8.000000000000000444e-01, 4.977095843536959663e+00, -6.553263962936632936e-01, 0.000000000000000000e+00
8.050000000000000488e-01, 5.008131445639701695e+00, -6.601999738577560839e-01, 0.000000000000000000e+00
8.100000000000000533e-01, 5.039172015571285357e+00, -6.650418092866173803e-01, 0.000000000000000000e+00
8.150000000000000577e-01, 5.070217639671379395e+00, -6.698511306501300222e-01, 0.000000000000000000e+00
8.200000000000000622e-01, 5.101268401883870318e+00, -6.746271655544942014e-01, 0.000000000000000000e+00
8.250000000000000666e-01, 5.132324383699088166e+00, -6.793691411363925736e-01, 0.000000000000000000e+00
8.300000000000000711e-01, 5.163385664095843985e+00, -6.840762840575994597e-01, 0.000000000000000000e+00
8.349999999999999645e-01, 5.194452319483483294e+00, -6.887478204999003539e-01, 0.000000000000000000e+00
8.399999999999999689e-01, 5.225524423643751248e+00, -6.933829761604312081e-01, 0.000000000000000000e+00
8.449999999999999734e-01, 5.256602047672632061e+00, -6.979809762473931922e-01, 0.000000000000000000e+00
8.499999999999999778e-01, 5.287685259922074721e+00, -7.025410454761489287e-01, 0.000000000000000000e+00
8.549999999999999822e-01, 5.318774125941629904e+00, -7.070624080657594845e-01, 0.000000000000000000e+00
8.599999999999999867e-01, 5.349868708419972307e+00, -7.115442877358930662e-01, 0.000000000000000000e+00
8.649999999999999911e-01, 5.380969067126387451e+00, -7.159859077041851316e-01, 0.000000000000000000e+00
8.699999999999999956e-01, 5.412075258852085291e+00, -7.203864906840455884e-01, 0.000000000000000000e+00
8.750000000000000000e-01, 5.443187337351501398e+00, -7.247452588828638964e-01, 0.000000000000000000e+00
8.800000000000000044e-01, 5.474305353283460462e+00, -7.290614340006958960e-01, 0.000000000000000000e+00
8.850000000000000089e-01, 5.505429354152257204e+00, -7.333342372294174849e-01, 0.000000000000000000e+00
8.900000000000000133e-01, 5.536559384248644911e+00, -7.375628892523061753e-01, 0.000000000000000000e+00
8.950000000000000178e-01, 5.567695484590752031e+00, -7.417466102441561127e-01, 0.000000000000000000e+00
9.000000000000000222e-01, 5.598837692864871762e+00, -7.458846198718410703e-01, 0.000000000000000000e+00
9.050000000000000266e-01, 5.629986043366216997e+00, -7.499761372953692717e-01, 0.000000000000000000e+00
9.100000000000000311e-01, 5.661140566939530494e+00, -7.540203811694937697e-01, 0.000000000000000000e+00
9.150000000000000355e-01, 5.692301290919646206e+00, -7.580165696457713542e-01, 0.000000000000000000e+00
9.200000000000000400e-01, 5.723468239071961783e+00, -7.619639203751881196e-01, 0.000000000000000000e+00
9.250000000000000444e-01, 5.754641431532807161e+00, -7.658616505113101658e-01, 0.000000000000000000e+00
9.300000000000000488e-01, 5.785820884749743875e+00, -7.697089767139774219e-01, 0.000000000000000000e+00
9.350000000000000533e-01, 5.817006611421800422e+00, -7.735051151535314862e-01, 0.000000000000000000e+00
9.400000000000000577e-01, 5.848198620439594819e+00, -7.772492815156254453e-01, 0.000000000000000000e+00
9.450000000000000622e-01, 5.879396916825413655e+00, -7.809406910066070129e-01, 0.000000000000000000e+00
9.500000000000000666e-01, 5.910601501673194313e+00, -7.845785583594473422e-01, 0.000000000000000000e+00
9.550000000000000711e-01, 5.941812372088429939e+00, -7.881620978403098832e-01, 0.000000000000000000e+00
9.599999999999999645e-01, 5.973029521128047747e+00, -7.916905232556763483e-01, 0.000000000000000000e+00
9.649999999999999689e-01, 6.004252937740168328e+00, -7.951630479600845236e-01, 0.000000000000000000e+00
9.699999999999999734e-01, 6.035482606703810760e+00, -7.985788848645128946e-01, 0.000000000000000000e+00
9.749999999999999778e-01, 6.066718508568588852e+00, -8.019372464453684568e-01, 0.000000000000000000e+00
9.799999999999999822e-01, 6.097960619594266163e+00, -8.052373447540931428e-01, 0.000000000000000000e+00
9.849999999999999867e-01, 6.129208911690312789e+00, -8.084783914274720207e-01, 0.000000000000000000e+00
9.899999999999999911e-01, 6.160463352355407984e+00, -8.116595976985230276e-01, 0.000000000000000000e+00
9.949999999999999956e-01, 6.191723904616874385e+00, -8.147801744081188957e-01, 0.000000000000000000e+00
1.000000000000000000e+00, 6.222990526970057168e+00, -8.178393320172394620e-01, 0.000000000000000000e+00


==> constrained_analytical_10.csv <==
xi, x, y, z
0.000000000000000000e+00, 6.655726551431891810e-15, -2.205921726571547292e-16, 0.000000000000000000e+00
5.000000000000000104e-03, 3.141390899274346810e-02, -3.084979576098145489e-04, 0.000000000000000000e+00
1.000000000000000021e-02, 6.281586733878583018e-02, -1.228640257668270862e-03, 0.000000000000000000e+00
1.499999999999999944e-02, 9.419434867248978327e-02, -2.752237617482013697e-03, 0.000000000000000000e+00
2.000000000000000042e-02, 1.255382872183576359e-01, -4.870901130623635569e-03, 0.000000000000000000e+00
2.500000000000000139e-02, 1.568370745858093107e-01, -7.576062065684699594e-03, 0.000000000000000000e+00
2.999999999999999889e-02, 1.880805558302351688e-01, -1.085899099707521819e-02, 0.000000000000000000e+00
3.500000000000000333e-02, 2.192590248353233351e-01, -1.471081625364978329e-02, 0.000000000000000000e+00
4.000000000000000083e-02, 2.503632190704057070e-01, -1.912254167439169858e-02, 0.000000000000000000e+00
4.499999999999999833e-02, 2.813843137752120582e-01, -2.408506366367857074e-02, 0.000000000000000000e+00
5.000000000000000278e-02, 3.123139156228917357e-01, -2.958918754166679418e-02, 0.000000000000000000e+00
5.500000000000000028e-02, 3.431440559106033183e-01, -3.562564318823578657e-02, 0.000000000000000000e+00
5.999999999999999778e-02, 3.738671833245723608e-01, -4.218509998134301053e-02, 0.000000000000000000e+00
6.500000000000000222e-02, 4.044761563270764526e-01, -4.925818103360864869e-02, 0.000000000000000000e+00
7.000000000000000666e-02, 4.349642352062091932e-01, -5.683547673212423212e-02, 0.000000000000000000e+00
7.499999999999999722e-02, 4.653250738331480840e-01, -6.490755758972019396e-02, 0.000000000000000000e+00
8.000000000000000167e-02, 4.955527111652187622e-01, -7.346498641677216834e-02, 0.000000000000000000e+00
8.500000000000000611e-02, 5.256415625331584129e-01, -8.249832982473288834e-02, 0.000000000000000000e+00
8.999999999999999667e-02, 5.555864107485354308e-01, -9.199816907386874909e-02, 0.000000000000000000e+00
9.500000000000000111e-02, 5.853823970649306707e-01, -1.019551102788918279e-01, 0.000000000000000000e+00
1.000000000000000056e-01, 6.150250120260331022e-01, -1.123597939877334084e-01, 0.000000000000000000e+00
1.049999999999999961e-01, 6.445100862287319599e-01, -1.232029041486765730e-01, 0.000000000000000000e+00
1.100000000000000006e-01, 6.738337810313889120e-01, -1.344751764831523810e-01, 0.000000000000000000e+00
1.150000000000000050e-01, 7.029925792323553635e-01, -1.461674062811684771e-01, 0.000000000000000000e+00
1.199999999999999956e-01, 7.319832757435985604e-01, -1.582704556373597804e-01, 0.000000000000000000e+00
1.250000000000000000e-01, 7.608029682820728334e-01, -1.707752601459970876e-01, 0.000000000000000000e+00
1.300000000000000044e-01, 7.894490480998115345e-01, -1.836728350735716275e-01, 0.000000000000000000e+00
1.350000000000000089e-01, 8.179191907720348986e-01, -1.969542810278361311e-01, 0.000000000000000000e+00
1.400000000000000133e-01, 8.462113470609845534e-01, -2.106107891422803469e-01, 0.000000000000000000e+00
1.449999999999999900e-01, 8.743237338716502993e-01, -2.246336457950722232e-01, 0.000000000000000000e+00
1.499999999999999944e-01, 9.022548253140877383e-01, -2.390142368814699991e-01, 0.000000000000000000e+00
1.549999999999999989e-01, 9.300033438855914714e-01, -2.537440516585615091e-01, 0.000000000000000000e+00
1.600000000000000033e-01, 9.575682517850143682e-01, -2.688146861812516497e-01, 0.000000000000000000e+00
1.650000000000000078e-01, 9.849487423683055409e-01, -2.842178463470954597e-01, 0.000000000000000000e+00
1.700000000000000122e-01, 1.012144231758107749e+00, -2.999453505700352407e-01, 0.000000000000000000e+00
1.750000000000000167e-01, 1.039154350611785071e+00, -3.159891320987667784e-01, 0.000000000000000000e+00
1.799999999999999933e-01, 1.065978936057754733e+00, -3.323412409986942762e-01, 0.000000000000000000e+00
1.849999999999999978e-01, 1.092618023805401295e+00, -3.489938458140641742e-01, 0.000000000000000000e+00
1.900000000000000022e-01, 1.119071840433986109e+00, -3.659392349270733091e-01, 0.000000000000000000e+00
1.950000000000000067e-01, 1.145340795864919770e+00, -3.831698176301602254e-01, 0.000000000000000000e+00
2.000000000000000111e-01, 1.171425476020967471e+00, -4.006781249272865497e-01, 0.000000000000000000e+00
2.050000000000000155e-01, 1.197326635675132200e+00, -4.184568100794644474e-01, 0.000000000000000000e+00
2.099999999999999922e-01, 1.223045191491283656e+00, -4.364986489093326538e-01, 0.000000000000000000e+00
2.149999999999999967e-01, 1.248582215257901362e+00, -4.547965398790493885e-01, 0.000000000000000000e+00
2.200000000000000011e-01, 1.273938927315700465e+00, -4.733435039552484347e-01, 0.000000000000000000e+00
2.250000000000000056e-01, 1.299116690179332956e+00, -4.921326842743266039e-01, 0.000000000000000000e+00
2.300000000000000100e-01, 1.324117002352833916e+00, -5.111573456207363364e-01, 0.000000000000000000e+00
2.350000000000000144e-01, 1.348941492338003645e+00, -5.304108737305218702e-01, 0.000000000000000000e+00
2.399999999999999911e-01, 1.373591912834486006e+00, -5.498867744317514905e-01, 0.000000000000000000e+00
2.449999999999999956e-01, 1.398070135129888980e+00, -5.695786726330130945e-01, 0.000000000000000000e+00
2.500000000000000000e-01, 1.422378143677960782e+00, -5.894803111706539145e-01, 0.000000000000000000e+00
2.550000000000000044e-01, 1.446518030862480542e+00, -6.095855495248994060e-01, 0.000000000000000000e+00
2.600000000000000089e-01, 1.470491991944249177e+00, -6.298883624145331650e-01, 0.000000000000000000e+00
2.650000000000000133e-01, 1.494302320188304334e+00, -6.503828382793396257e-01, 0.000000000000000000e+00
2.700000000000000178e-01, 1.517951402168251196e+00, -6.710631776590096909e-01, 0.000000000000000000e+00
2.750000000000000222e-01, 1.541441713244381395e+00, -6.919236914767953328e-01, 0.000000000000000000e+00
2.800000000000000266e-01, 1.564775813212111233e+00, -7.129587992357153681e-01, 0.000000000000000000e+00
2.850000000000000311e-01, 1.587956342117070596e+00, -7.341630271347088232e-01, 0.000000000000000000e+00
2.899999999999999800e-01, 1.610986016233077356e+00, -7.555310061117030962e-01, 0.000000000000000000e+00
2.949999999999999845e-01, 1.633867624199100588e+00, -7.770574698201514474e-01, 0.000000000000000000e+00
2.999999999999999889e-01, 1.656604023311218477e+00, -7.987372525452010041e-01, 0.000000000000000000e+00
3.049999999999999933e-01, 1.679198135965533023e+00, -8.205652870653127318e-01, 0.000000000000000000e+00
3.099999999999999978e-01, 1.701652946248287890e+00, -8.425366024650982055e-01, 0.000000000000000000e+00
3.150000000000000022e-01, 1.723971496666753644e+00, -8.646463219022501034e-01, 0.000000000000000000e+00
3.200000000000000067e-01, 1.746156885022143612e+00, -8.868896603386268174e-01, 0.000000000000000000e+00
3.250000000000000111e-01, 1.768212261413344422e+00, -9.092619222330832196e-01, 0.000000000000000000e+00
3.300000000000000155e-01, 1.790140825372266153e+00, -9.317584992050607084e-01, 0.000000000000000000e+00
3.350000000000000200e-01, 1.811945823124633481e+00, -9.543748676708339040e-01, 0.000000000000000000e+00
3.400000000000000244e-01, 1.833630544972306264e+00, -9.771065864562575864e-01, 0.000000000000000000e+00
3.450000000000000289e-01, 1.855198322792930288e+00, -9.999492943892583918e-01, 0.000000000000000000e+00
3.500000000000000333e-01, 1.876652527652711511e+00, -1.022898707875037783e+00, 0.000000000000000000e+00
3.549999999999999822e-01, 1.897996567528169365e+00, -1.045950618456752190e+00, 0.000000000000000000e+00
3.599999999999999867e-01, 1.919233885132738404e+00, -1.069100890364167666e+00, 0.000000000000000000e+00
3.649999999999999911e-01, 1.940367955844135350e+00, -1.092345458052573548e+00, 0.000000000000000000e+00
3.699999999999999956e-01, 1.961402285728442108e+00, -1.115680323734012491e+00, 0.000000000000000000e+00
3.750000000000000000e-01, 1.982340409656911495e+00, -1.139101554902732127e+00, 0.000000000000000000e+00
3.800000000000000044e-01, 2.003185889511542417e+00, -1.162605281856502915e+00, 0.000000000000000000e+00
3.850000000000000089e-01, 2.023942312475523142e+00, -1.186187695215313642e+00, 0.000000000000000000e+00
3.900000000000000133e-01, 2.044613289404690004e+00, -1.209845043438793066e+00, 0.000000000000000000e+00
3.950000000000000178e-01, 2.065202453276213213e+00, -1.233573630343496097e+00, 0.000000000000000000e+00
4.000000000000000222e-01, 2.085713457710756558e+00, -1.257369812621101701e+00, 0.000000000000000000e+00
4.050000000000000266e-01, 2.106149975564143961e+00, -1.281229997358052763e+00, 0.000000000000000000e+00
4.100000000000000311e-01, 2.126515697586669251e+00, -1.305150639559463643e+00, 0.000000000000000000e+00
4.150000000000000355e-01, 2.146814331141765564e+00, -1.329128239672415113e+00, 0.000000000000000000e+00
4.199999999999999845e-01, 2.167049598987146108e+00, -1.353159341116916936e+00, 0.000000000000000000e+00
4.249999999999999889e-01, 2.187225238109638425e+00, -1.377240527818731186e+00, 0.000000000000000000e+00
4.299999999999999933e-01, 2.207344998612529086e+00, -1.401368421746963522e+00, 0.000000000000000000e+00
4.349999999999999978e-01, 2.227412642651623198e+00, -1.425539680456188396e+00, 0.000000000000000000e+00
4.400000000000000022e-01, 2.247431943416701383e+00, -1.449750994633166812e+00, 0.000000000000000000e+00
4.450000000000000067e-01, 2.267406684155046648e+00, -1.473999085648223240e+00, 0.000000000000000000e+00
4.500000000000000111e-01, 2.287340657233812191e+00, -1.498280703111208645e+00, 0.000000000000000000e+00
4.550000000000000155e-01, 2.307237663237985625e+00, -1.522592622431942599e+00, 0.000000000000000000e+00
4.600000000000000200e-01, 2.327101510100793469e+00, -1.546931642384949290e+00, 0.000000000000000000e+00
4.650000000000000244e-01, 2.346936012263378224e+00, -1.571294582678262275e+00, 0.000000000000000000e+00
4.700000000000000289e-01, 2.366744989860638082e+00, -1.595678281525989561e+00, 0.000000000000000000e+00
4.750000000000000333e-01, 2.386532267930138840e+00, -1.620079593224344361e+00, 0.000000000000000000e+00
4.799999999999999822e-01, 2.406301675641038251e+00, -1.644495385730736503e+00, 0.000000000000000000e+00
4.849999999999999867e-01, 2.426057045539963486e+00, -1.668922538245541265e+00, 0.000000000000000000e+00
4.899999999999999911e-01, 2.445802212810838761e+00, -1.693357938796106632e+00, 0.000000000000000000e+00
4.949999999999999956e-01, 2.465541014545637122e+00, -1.717798481822540468e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 2.485277289023070768e+00, -1.742241065764827290e+00, 0.000000000000000000e+00
5.050000000000000044e-01, 2.505014874992217422e+00, -1.766682590650735740e+00, 0.000000000000000000e+00
5.100000000000000089e-01, 2.524757610958122012e+00, -1.791119955684092435e+00, 0.000000000000000000e+00
5.150000000000000133e-01, 2.544509334466364958e+00, -1.815550056832848425e+00, 0.000000000000000000e+00
5.200000000000000178e-01, 2.564273881383646536e+00, -1.839969784416516818e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 2.584055085171372834e+00, -1.864376020692412927e+00, 0.000000000000000000e+00
5.300000000000000266e-01, 2.603856776149262142e+00, -1.888765637440284362e+00, 0.000000000000000000e+00
5.350000000000000311e-01, 2.623682780745979937e+00, -1.913135493544841914e+00, 0.000000000000000000e+00
5.400000000000000355e-01, 2.643536920733749795e+00, -1.937482432575736269e+00, 0.000000000000000000e+00
5.450000000000000400e-01, 2.663423012443938642e+00, -1.961803280364604829e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 2.683344865960535230e+00, -1.986094842578765673e+00, 0.000000000000000000e+00
5.550000000000000488e-01, 2.703306284288450989e+00, -2.010353902291251327e+00, 0.000000000000000000e+00
5.600000000000000533e-01, 2.723311062493535939e+00, -2.034577217546866379e+00, 0.000000000000000000e+00
5.650000000000000577e-01, 2.743362986811153537e+00, -2.058761518923998057e+00, 0.000000000000000000e+00
5.700000000000000622e-01, 2.763465833720173404e+00, -2.082903507092025208e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 2.783623368979149859e+00, -2.106999850364149385e+00, 0.000000000000000000e+00
5.799999999999999600e-01, 2.803839346621455064e+00, -2.131047182245592975e+00, 0.000000000000000000e+00
5.849999999999999645e-01, 2.824117507906080515e+00, -2.155042098977170806e+00, 0.000000000000000000e+00
5.899999999999999689e-01, 2.844461580220773111e+00, -2.178981157074301844e+00, 0.000000000000000000e+00
5.949999999999999734e-01, 2.864875275934146703e+00, -2.202860870861639064e+00, 0.000000000000000000e+00
5.999999999999999778e-01, 2.885362291193318995e+00, -2.226677710003552413e+00, 0.000000000000000000e+00
6.049999999999999822e-01, 2.905926304663643212e+00, -2.250428097030850338e+00, 0.000000000000000000e+00
6.099999999999999867e-01, 2.926570976206944952e+00, -2.274108404864129351e+00, 0.000000000000000000e+00
6.149999999999999911e-01, 2.947299945495519768e+00, -2.297714954335285498e+00, 0.000000000000000000e+00
6.199999999999999956e-01, 2.968116830554981878e+00, -2.321244011704103549e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 2.989025226238659627e+00, -2.344691786178066284e+00, 0.000000000000000000e+00
6.300000000000000044e-01, 3.010028702622827179e+00, -2.368054427428356146e+00, 0.000000000000000000e+00
6.350000000000000089e-01, 3.031130803323453637e+00, -2.391328023108281187e+00, 0.000000000000000000e+00
6.400000000000000133e-01, 3.052335043729071273e+00, -2.414508596373604377e+00, 0.000000000000000000e+00
6.450000000000000178e-01, 3.073644909146124871e+00, -2.437592103406513111e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 3.095063852852852460e+00, -2.460574430944826751e+00, 0.000000000000000000e+00
6.550000000000000266e-01, 3.116595294057715737e+00, -2.483451393818262076e+00, 0.000000000000000000e+00
6.600000000000000311e-01, 3.138242615758354503e+00, -2.506218732493765255e+00, 0.000000000000000000e+00
6.650000000000000355e-01, 3.160009162496995927e+00, -2.528872110632122805e+00, 0.000000000000000000e+00
6.700000000000000400e-01, 3.181898238008193491e+00, -2.551407112658284237e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 3.203913102754751829e+00, -2.573819241348059617e+00, 0.000000000000000000e+00
6.800000000000000488e-01, 3.226056971347664337e+00, -2.596103915434119891e+00, 0.000000000000000000e+00
6.850000000000000533e-01, 3.248333009845848718e+00, -2.618256467234424179e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 3.270744332931482035e+00, -2.640272140306562765e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 3.293294000956660916e+00, -2.662146087131652461e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 3.315985016857199152e+00, -2.683873366831873941e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 3.338820322929304307e+00, -2.705448942925891220e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 3.361802797464933601e+00, -2.726867681126810883e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 3.384935251241646181e+00, -2.748124347187661076e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 3.408220423862820869e+00, -2.769213604799670936e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 3.431660979944141321e+00, -2.790130013549048105e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 3.455259505141738519e+00, -2.810868026937744624e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 3.479018502021475445e+00, -2.831421990477648087e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 3.502940385757571828e+00, -2.851786139858027980e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 3.527027479666887011e+00, -2.871954599202283909e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 3.551282010568233449e+00, -2.891921379415437698e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 3.575706103966040494e+00, -2.911680376632859168e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 3.600301779054731366e+00, -2.931225370778429706e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 3.625070943540921409e+00, -2.950550024241179070e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 3.650015388280661188e+00, -2.969647880679913143e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 3.675136781729356095e+00, -2.988512363965850849e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 3.700436664202233938e+00, -3.007136777273749839e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 3.725916441943584623e+00, -3.025514302332538819e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 3.751577381003431189e+00, -3.043637998846984605e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 3.777420600920641913e+00, -3.061500804102383455e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 3.803447068212033599e+00, -3.079095532764886123e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 3.829657589667463835e+00, -3.096414876890484891e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 3.856052805451501975e+00, -3.113451406156271695e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 3.882633182012851236e+00, -3.130197568328080937e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 3.909399004803365330e+00, -3.146645689979136407e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 3.936350370809178045e+00, -3.162787977474829759e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 3.963487180897252493e+00, -3.178616518239258948e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 3.990809131981460478e+00, -3.194123282319590196e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 4.018315709013160486e+00, -3.209300124264849785e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 4.046006176802208643e+00, -3.224138785336080559e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 4.073879571675292688e+00, -3.238630896065291864e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 4.101934692979579467e+00, -3.252767979180962943e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 4.130170094440742901e+00, -3.266541452918193755e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 4.158584075385671319e+00, -3.279942634731938256e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 4.187174671841373375e+00, -3.292962745431918137e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 4.215939647522946920e+00, -3.305592913758097939e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 4.244876484724836807e+00, -3.317824181415659268e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 4.273982375131085476e+00, -3.329647508588519766e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 4.303254210561789250e+00, -3.341053779950388325e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 4.332688573674550625e+00, -3.352033811192283164e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 4.362281728641335121e+00, -3.362578356085226705e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 4.392029611822939827e+00, -3.372678114096572699e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 4.421927822464885693e+00, -3.382323738577973860e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 4.451971613440501407e+00, -3.391505845542539532e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 4.482155882068727948e+00, -3.400215023048075214e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 4.512475161036128668e+00, -3.408441841202519029e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 4.542923609454448730e+00, -3.416176862806791892e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 4.573495004087128279e+00, -3.423410654649195362e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 4.604182730780035371e+00, -3.430133799464327282e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 4.634979776133770102e+00, -3.436336908567982906e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 4.665878719456792112e+00, -3.442010635178079703e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 4.696871725040623780e+00, -3.447145688429786414e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 4.727950534800348770e+00, -3.451732848091149108e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 4.759106461325463222e+00, -3.455762979983352690e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 4.790330381387970071e+00, -3.459227052107399558e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 4.821612729956505916e+00, -3.462116151476485104e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 4.852943494766700283e+00, -3.464421501650493340e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 4.884312211499843848e+00, -3.466134480966180487e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 4.915707959623055956e+00, -3.467246641453286315e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 4.947119358945689882e+00, -3.467749728423492162e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 4.978534566947577567e+00, -3.467635700715490099e+00, 0.000000000000000000e+00


==> constrained_analytical_2.csv <==
xi, x, y, z
0.000000000000000000e+00, 6.541361774911122132e-14, -0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.141575808084635935e-02, -8.912945922232845129e-05, 0.000000000000000000e+00
1.000000000000000021e-02, 6.283051432884442788e-02, -3.554678267738667526e-04, 0.000000000000000000e+00
1.499999999999999944e-02, 9.424329128796077315e-02, -7.974360605512005552e-04, 0.000000000000000000e+00
2.000000000000000042e-02, 1.256531379062001963e-01, -1.413450023675405509e-03, 0.000000000000000000e+00
2.500000000000000139e-02, 1.570591293208167816e-01, -2.201920820988467753e-03, 0.000000000000000000e+00
2.999999999999999889e-02, 1.884603666428184554e-01, -3.161255127830200819e-03, 0.000000000000000000e+00
3.500000000000000333e-02, 2.198559767364878792e-01, -4.289855511037451476e-03, 0.000000000000000000e+00
4.000000000000000083e-02, 2.512451119957404000e-01, -5.586120742237614227e-03, 0.000000000000000000e+00
4.499999999999999833e-02, 2.826269501172612997e-01, -7.048446103475908275e-03, 0.000000000000000000e+00
5.000000000000000278e-02, 3.140006938706050299e-01, -8.675223685218851413e-03, 0.000000000000000000e+00
5.500000000000000028e-02, 3.453655708653873835e-01, -1.046484267676448844e-02, 0.000000000000000000e+00
5.999999999999999778e-02, 3.767208333157683331e-01, -1.241568964914523641e-02, 0.000000000000000000e+00
6.500000000000000222e-02, 4.080657578023914045e-01, -1.452614883052231846e-02, 0.000000000000000000e+00
7.000000000000000666e-02, 4.393996450318961022e-01, -1.679460237418921656e-02, 0.000000000000000000e+00
7.499999999999999722e-02, 4.707218195942106664e-01, -1.921943061918117424e-02, 0.000000000000000000e+00
8.000000000000000167e-02, 5.020316297177349618e-01, -2.179901234359627946e-02, 0.000000000000000000e+00
8.500000000000000611e-02, 5.333284470225778673e-01, -2.453172501066863687e-02, 0.000000000000000000e+00
8.999999999999999667e-02, 5.646116662719944390e-01, -2.741594500766458484e-02, 0.000000000000000000e+00
9.500000000000000111e-02, 5.958807051221364226e-01, -3.045004787765132753e-02, 0.000000000000000000e+00
1.000000000000000056e-01, 6.271350038702875329e-01, -3.363240854425440102e-02, 0.000000000000000000e+00
1.049999999999999961e-01, 6.583740252016937466e-01, -3.696140152939801637e-02, 0.000000000000000000e+00
1.100000000000000006e-01, 6.895972539351112873e-01, -4.043540116418712499e-02, 0.000000000000000000e+00
1.150000000000000050e-01, 7.208041967672035311e-01, -4.405278179293023455e-02, 0.000000000000000000e+00
1.199999999999999956e-01, 7.519943820159227243e-01, -4.781191797042234903e-02, 0.000000000000000000e+00
1.250000000000000000e-01, 7.831673593629432384e-01, -5.171118465254320729e-02, 0.000000000000000000e+00
1.300000000000000044e-01, 8.143226995953367631e-01, -5.574895738027452197e-02, 0.000000000000000000e+00
1.350000000000000089e-01, 8.454599943465128664e-01, -5.992361245717262030e-02, 0.000000000000000000e+00
1.400000000000000133e-01, 8.765788558365956717e-01, -6.423352712042081081e-02, 0.000000000000000000e+00
1.449999999999999900e-01, 9.076789166123108155e-01, -6.867707970551384378e-02, 0.000000000000000000e+00
1.499999999999999944e-01, 9.387598292864837157e-01, -7.325264980466704434e-02, 0.000000000000000000e+00
1.549999999999999989e-01, 9.698212662772367487e-01, -7.795861841903112266e-02, 0.000000000000000000e+00
1.600000000000000033e-01, 1.000862919547009566e+00, -8.279336810479558106e-02, 0.000000000000000000e+00
1.650000000000000078e-01, 1.031884500341435862e+00, -8.775528311326832864e-02, 0.000000000000000000e+00
1.700000000000000122e-01, 1.062885738928224688e+00, -9.284274952501549161e-02, 0.000000000000000000e+00
1.750000000000000167e-01, 1.093866384336076747e+00, -9.805415537813057247e-02, 0.000000000000000000e+00
1.799999999999999933e-01, 1.124826204093734461e+00, -1.033878907907549716e-01, 0.000000000000000000e+00
1.849999999999999978e-01, 1.155764983969259863e+00, -1.088423480778985958e-01, 0.000000000000000000e+00
1.900000000000000022e-01, 1.186682527709568946e+00, -1.144159218626549235e-01, 0.000000000000000000e+00
1.950000000000000067e-01, 1.217578656780331503e+00, -1.201070091819301661e-01, 0.000000000000000000e+00
2.000000000000000111e-01, 1.248453210106291511e+00, -1.259140095867257170e-01, 0.000000000000000000e+00
2.050000000000000155e-01, 1.279306043812051819e+00, -1.318353252370817741e-01, 0.000000000000000000e+00
2.099999999999999922e-01, 1.310137030963412608e+00, -1.378693609917822638e-01, 0.000000000000000000e+00
2.149999999999999967e-01, 1.340946061309305382e+00, -1.440145244928917045e-01, 0.000000000000000000e+00
2.200000000000000011e-01, 1.371733041024374877e+00, -1.502692262452024197e-01, 0.000000000000000000e+00
2.250000000000000056e-01, 1.402497892452269967e+00, -1.566318796907017752e-01, 0.000000000000000000e+00
2.300000000000000100e-01, 1.433240553849689292e+00, -1.631009012781406420e-01, 0.000000000000000000e+00
2.350000000000000144e-01, 1.463960979131217144e+00, -1.696747105277606749e-01, 0.000000000000000000e+00
2.399999999999999911e-01, 1.494659137615016231e+00, -1.763517300913150787e-01, 0.000000000000000000e+00
2.449999999999999956e-01, 1.525335013769402170e+00, -1.831303858074341262e-01, 0.000000000000000000e+00
2.500000000000000000e-01, 1.555988606960327258e+00, -1.900091067524148358e-01, 0.000000000000000000e+00
2.550000000000000044e-01, 1.586619931199852784e+00, -1.969863252865598768e-01, 0.000000000000000000e+00
2.600000000000000089e-01, 1.617229014895589234e+00, -2.040604770961124137e-01, 0.000000000000000000e+00
2.650000000000000133e-01, 1.647815900601174999e+00, -2.112300012308789832e-01, 0.000000000000000000e+00
2.700000000000000178e-01, 1.678380644767803576e+00, -2.184933401376428219e-01, 0.000000000000000000e+00
2.750000000000000222e-01, 1.708923317496847005e+00, -2.258489396894279855e-01, 0.000000000000000000e+00
2.800000000000000266e-01, 1.739444002293563996e+00, -2.332952492107107645e-01, 0.000000000000000000e+00
2.850000000000000311e-01, 1.769942795821956683e+00, -2.408307214986654121e-01, 0.000000000000000000e+00
2.899999999999999800e-01, 1.800419807660762261e+00, -2.484538128404912005e-01, 0.000000000000000000e+00
2.949999999999999845e-01, 1.830875160060623674e+00, -2.561629830269614994e-01, 0.000000000000000000e+00
2.999999999999999889e-01, 1.861308987702444684e+00, -2.639566953622216050e-01, 0.000000000000000000e+00
3.049999999999999933e-01, 1.891721437456926003e+00, -2.718334166699389320e-01, 0.000000000000000000e+00
3.099999999999999978e-01, 1.922112668145605552e+00, -2.797916172959635239e-01, 0.000000000000000000e+00
3.150000000000000022e-01, 1.952482850301801465e+00, -2.878297711071343135e-01, 0.000000000000000000e+00
3.200000000000000067e-01, 1.982832165935345392e+00, -2.959463554873529301e-01, 0.000000000000000000e+00
3.250000000000000111e-01, 2.013160808296037718e+00, -3.041398513296726946e-01, 0.000000000000000000e+00
3.300000000000000155e-01, 2.043468981639601445e+00, -3.124087430254322562e-01, 0.000000000000000000e+00
3.350000000000000200e-01, 2.073756900994601970e+00, -3.207515184501452676e-01, 0.000000000000000000e+00
3.400000000000000244e-01, 2.104024791930660943e+00, -3.291666689462895978e-01, 0.000000000000000000e+00
3.450000000000000289e-01, 2.134272890327884031e+00, -3.376526893030601384e-01, 0.000000000000000000e+00
3.500000000000000333e-01, 2.164501442147550581e+00, -3.462080777331579817e-01, 0.000000000000000000e+00
3.549999999999999822e-01, 2.194710703204051594e+00, -3.548313358466811951e-01, 0.000000000000000000e+00
3.599999999999999867e-01, 2.224900938938064510e+00, -3.635209686222276582e-01, 0.000000000000000000e+00
3.649999999999999911e-01, 2.255072424190963876e+00, -3.722754843752318910e-01, 0.000000000000000000e+00
3.699999999999999956e-01, 2.285225442980457267e+00, -3.810933947236362918e-01, 0.000000000000000000e+00
3.750000000000000000e-01, 2.315360288277456213e+00, -3.899732145509702819e-01, 0.000000000000000000e+00
3.800000000000000044e-01, 2.345477261784135958e+00, -3.989134619668763260e-01, 0.000000000000000000e+00
3.850000000000000089e-01, 2.375576673713222675e+00, -4.079126582652061739e-01, 0.000000000000000000e+00
3.900000000000000133e-01, 2.405658842568430877e+00, -4.169693278796749447e-01, 0.000000000000000000e+00
3.950000000000000178e-01, 2.435724094926124295e+00, -4.260819983372394759e-01, 0.000000000000000000e+00
4.000000000000000222e-01, 2.465772765218093188e+00, -4.352492002091756795e-01, 0.000000000000000000e+00
4.050000000000000266e-01, 2.495805195515496955e+00, -4.444694670599840247e-01, 0.000000000000000000e+00
4.100000000000000311e-01, 2.525821735313940497e+00, -4.537413353941606164e-01, 0.000000000000000000e+00
4.150000000000000355e-01, 2.555822741319644376e+00, -4.630633446008944332e-01, 0.000000000000000000e+00
4.199999999999999845e-01, 2.585808577236714978e+00, -4.724340368967797632e-01, 0.000000000000000000e+00
4.249999999999999889e-01, 2.615779613555504479e+00, -4.818519572665869721e-01, 0.000000000000000000e+00
4.299999999999999933e-01, 2.645736227341978442e+00, -4.913156534021455024e-01, 0.000000000000000000e+00
4.349999999999999978e-01, 2.675678802028161218e+00, -5.008236756394377487e-01, 0.000000000000000000e+00
4.400000000000000022e-01, 2.705607727203570345e+00, -5.103745768939327299e-01, 0.000000000000000000e+00
4.450000000000000067e-01, 2.735523398407620377e+00, -5.199669125942188996e-01, 0.000000000000000000e+00
4.500000000000000111e-01, 2.765426216923017044e+00, -5.295992406140281883e-01, 0.000000000000000000e+00
4.550000000000000155e-01, 2.795316589570056909e+00, -5.392701212026739244e-01, 0.000000000000000000e+00
4.600000000000000200e-01, 2.825194928501869374e+00, -5.489781169140015571e-01, 0.000000000000000000e+00
4.650000000000000244e-01, 2.855061651000524225e+00, -5.587217925338526792e-01, 0.000000000000000000e+00
4.700000000000000289e-01, 2.884917179273985166e+00, -5.684997150061743554e-01, 0.000000000000000000e+00
4.750000000000000333e-01, 2.914761940253930650e+00, -5.783104533577650974e-01, 0.000000000000000000e+00
4.799999999999999822e-01, 2.944596365394336779e+00, -5.881525786217539631e-01, 0.000000000000000000e+00
4.849999999999999867e-01, 2.974420890470853340e+00, -5.980246637598647386e-01, 0.000000000000000000e+00
4.899999999999999911e-01, 3.004235955380807788e+00, -6.079252835834527691e-01, 0.000000000000000000e+00
4.949999999999999956e-01, 3.034042003944544597e+00, -6.178530146736704864e-01, 0.000000000000000000e+00
5.000000000000000000e-01, 3.063839483706128686e+00, -6.278064353001071574e-01, 0.000000000000000000e+00
5.050000000000000044e-01, 3.093628845736082766e+00, -6.377841253389251452e-01, 0.000000000000000000e+00
5.100000000000000089e-01, 3.123410544434024327e+00, -6.477846661897711522e-01, 0.000000000000000000e+00
5.150000000000000133e-01, 3.153185037332054907e+00, -6.578066406918801068e-01, 0.000000000000000000e+00
5.200000000000000178e-01, 3.182952784898677390e+00, -6.678486330393170745e-01, 0.000000000000000000e+00
5.250000000000000222e-01, 3.212714250343278177e+00, -6.779092286954505608e-01, 0.000000000000000000e+00
5.300000000000000266e-01, 3.242469899421065449e+00, -6.879870143066934007e-01, 0.000000000000000000e+00
5.350000000000000311e-01, 3.272220200238487031e+00, -6.980805776155503128e-01, 0.000000000000000000e+00
5.400000000000000355e-01, 3.301965623059068822e+00, -7.081885073730583846e-01, 0.000000000000000000e+00
5.450000000000000400e-01, 3.331706640109644901e+00, -7.183093932506515733e-01, 0.000000000000000000e+00
5.500000000000000444e-01, 3.361443725386934478e+00, -7.284418257514813089e-01, 0.000000000000000000e+00
5.550000000000000488e-01, 3.391177354464462113e+00, -7.385843961212957831e-01, 0.000000000000000000e+00
5.600000000000000533e-01, 3.420908004299751948e+00, -7.487356962588925802e-01, 0.000000000000000000e+00
5.650000000000000577e-01, 3.450636153041774623e+00, -7.588943186261877250e-01, 0.000000000000000000e+00
5.700000000000000622e-01, 3.480362279838622452e+00, -7.690588561579836391e-01, 0.000000000000000000e+00
5.750000000000000666e-01, 3.510086864645364901e+00, -7.792279021714918485e-01, 0.000000000000000000e+00
5.799999999999999600e-01, 3.539810388032041732e+00, -7.894000502755867954e-01, 0.000000000000000000e+00
5.849999999999999645e-01, 3.569533330991798703e+00, -7.995738942799607285e-01, 0.000000000000000000e+00
5.899999999999999689e-01, 3.599256174749051684e+00, -8.097480281041131711e-01, 0.000000000000000000e+00
5.949999999999999734e-01, 3.628979400567755587e+00, -8.199210456863270657e-01, 0.000000000000000000e+00
5.999999999999999778e-01, 3.658703489559629318e+00, -8.300915408925853001e-01, 0.000000000000000000e+00
6.049999999999999822e-01, 3.688428922492373196e+00, -8.402581074255663918e-01, 0.000000000000000000e+00
6.099999999999999867e-01, 3.718156179597830846e+00, -8.504193387337154464e-01, 0.000000000000000000e+00
6.149999999999999911e-01, 3.747885740380035191e+00, -8.605738279204624419e-01, 0.000000000000000000e+00
6.199999999999999956e-01, 3.777618083423124773e+00, -8.707201676536165946e-01, 0.000000000000000000e+00
6.250000000000000000e-01, 3.807353686199110854e+00, -8.808569500750288439e-01, 0.000000000000000000e+00
6.300000000000000044e-01, 3.837093024875405156e+00, -8.909827667105348903e-01, 0.000000000000000000e+00
6.350000000000000089e-01, 3.866836574122129555e+00, -9.010962083802425138e-01, 0.000000000000000000e+00
6.400000000000000133e-01, 3.896584806919159760e+00, -9.111958651092227912e-01, 0.000000000000000000e+00
6.450000000000000178e-01, 3.926338194362834599e+00, -9.212803260386541737e-01, 0.000000000000000000e+00
6.500000000000000222e-01, 3.956097205472584921e+00, -9.313481793375250062e-01, 0.000000000000000000e+00
6.550000000000000266e-01, 3.985862306996050819e+00, -9.413980121145433255e-01, 0.000000000000000000e+00
6.600000000000000311e-01, 4.015633963215898383e+00, -9.514284103313238594e-01, 0.000000000000000000e+00
6.650000000000000355e-01, 4.045412635754215280e+00, -9.614379587156109963e-01, 0.000000000000000000e+00
6.700000000000000400e-01, 4.075198783377340206e+00, -9.714252406754722013e-01, 0.000000000000000000e+00
6.750000000000000444e-01, 4.104992861800029758e+00, -9.813888382142340605e-01, 0.000000000000000000e+00
6.800000000000000488e-01, 4.134795323489070640e+00, -9.913273318462141326e-01, 0.000000000000000000e+00
6.850000000000000533e-01, 4.164606617466310112e+00, -1.001239300513330432e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 4.194427189111094023e+00, -1.011123321502642280e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 4.224257479962040485e+00, -1.020977970364830734e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 4.254097927518172284e+00, -1.030801820833761262e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 4.283948965039318324e+00, -1.040593444747108798e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 4.313811021345803631e+00, -1.050351411968117210e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 4.343684520617377309e+00, -1.060074290308559597e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 4.373569882191333136e+00, -1.069760645452985992e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 4.403467520359832577e+00, -1.079409040884236948e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 4.433377844166365378e+00, -1.089018037810348671e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 4.463301257201353067e+00, -1.098586195092894569e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 4.493238157396834076e+00, -1.108112069176783621e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 4.523188936820231376e+00, -1.117594214021641719e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 4.553153981467179534e+00, -1.127031181034768403e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 4.583133671053361446e+00, -1.136421519005753167e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 4.613128378805340546e+00, -1.145763774042844574e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 4.643138471250414234e+00, -1.155056489511094187e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 4.673164308005354428e+00, -1.164298205972330802e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 4.703206241564148904e+00, -1.173487461127059595e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 4.733264617084628867e+00, -1.182622789758347892e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 4.763339772173392106e+00, -1.191702723677557030e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 4.793432036672751195e+00, -1.200725791673097120e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 4.823541732439968754e+00, -1.209690519459416302e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 4.853669173132217018e+00, -1.218595429630261462e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 4.883814663986779436e+00, -1.227439041613167969e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 4.913978501600801074e+00, -1.236219871626534461e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 4.944160973709873730e+00, -1.244936432639148105e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 4.974362358965384701e+00, -1.253587234332197431e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 5.004582926710672730e+00, -1.262170783063868207e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 5.034822936755949385e+00, -1.270685581836572098e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 5.065082639151966326e+00, -1.279130130266897147e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 5.095362273962487976e+00, -1.287502924558351358e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 5.125662071035480771e+00, -1.295802457476936009e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 5.155982249773079396e+00, -1.304027218329684157e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 5.186323018899273940e+00, -1.312175692945900085e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 5.216684576230662174e+00, -1.320246363662655353e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 5.247067108438496774e+00, -1.328237709311422599e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 5.277470790816051860e+00, -1.336148205209701345e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 5.307895787041807978e+00, -1.343976323155172903e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 5.338342248941952306e+00, -1.351720531423364013e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 5.368810316251635406e+00, -1.359379294768794377e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 5.399300116375024494e+00, -1.366951074429624269e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 5.429811764144143460e+00, -1.374434328135963224e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 5.460345361576533385e+00, -1.381827510121851788e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 5.490900997631715796e+00, -1.389129071141013361e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 5.521478747966525269e+00, -1.396337458486502925e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 5.552078674689290061e+00, -1.403451116014235112e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 5.582700826112893644e+00, -1.410468484170599890e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.613345236506748215e+00, -1.417388000024134787e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 5.644011925847712163e+00, -1.424208097301411069e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 5.674700899569947055e+00, -1.430927206427188514e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 5.705412148313785181e+00, -1.437543754568907595e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 5.736145647673626335e+00, -1.444056165685654980e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.766901357944864692e+00, -1.450462860581615443e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 5.797679223869957710e+00, -1.456762256964183155e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 5.828479174383600636e+00, -1.462952769506715711e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 5.859301122357091884e+00, -1.469032809916110294e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 5.890144964341939016e+00, -1.475000787005242175e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 5.921010580312711546e+00, -1.480855106770332830e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 5.951897833409246275e+00, -1.486594172473403974e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 5.982806569678227326e+00, -1.492216384729815992e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 6.013736617814183560e+00, -1.497720141601057264e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 6.044687788899989478e+00, -1.503103838692805505e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 6.075659876146945138e+00, -1.508365869258414760e+00, 0.000000000000000000e+00


==> constrained_analytical_4.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.141538016048606163e-02, -1.605241819919943878e-04, 0.000000000000000000e+00
1.000000000000000021e-02, 6.282751415428185215e-02, -6.399859385349409863e-04, 0.000000000000000000e+00
1.499999999999999944e-02, 9.423324376407452019e-02, -1.435195738055529456e-03, 0.000000000000000000e+00
2.000000000000000042e-02, 1.256295061051858897e-01, -2.542934695309369709e-03, 0.000000000000000000e+00
2.500000000000000139e-02, 1.570133329119682841e-01, -3.959956745585673649e-03, 0.000000000000000000e+00
2.999999999999999889e-02, 1.883818497804667369e-01, -5.682990763419254639e-03, 0.000000000000000000e+00
3.500000000000000333e-02, 2.197322753700916564e-01, -7.708742625581728979e-03, 0.000000000000000000e+00
4.000000000000000083e-02, 2.510619205666771991e-01, -1.003389721826962108e-02, 0.000000000000000000e+00
4.499999999999999833e-02, 2.823681876091775345e-01, -1.265512038842517457e-02, 0.000000000000000000e+00
5.000000000000000278e-02, 3.136485691822761823e-01, -1.556906083925964877e-02, 0.000000000000000000e+00
5.500000000000000028e-02, 3.449006474770711650e-01, -1.877235197005582001e-02, 0.000000000000000000e+00
5.999999999999999778e-02, 3.761220932219688784e-01, -2.226161366045615805e-02, 0.000000000000000000e+00
6.500000000000000222e-02, 4.073106646858906110e-01, -2.603345399945577315e-02, 0.000000000000000000e+00
7.000000000000000666e-02, 4.384642066557876139e-01, -3.008447095941602437e-02, 0.000000000000000000e+00
7.499999999999999722e-02, 4.695806493904525758e-01, -3.441125401544074813e-02, 0.000000000000000000e+00
8.000000000000000167e-02, 5.006580075522032436e-01, -3.901038571048674047e-02, 0.000000000000000000e+00
8.500000000000000611e-02, 5.316943791197492608e-01, -4.387844316688255947e-02, 0.000000000000000000e+00
8.999999999999999667e-02, 5.626879442811095755e-01, -4.901199954432097078e-02, 0.000000000000000000e+00
9.500000000000000111e-02, 5.936369643115771977e-01, -5.440762544536536377e-02, 0.000000000000000000e+00
1.000000000000000056e-01, 6.245397804363239658e-01, -6.006189026873991199e-02, 0.000000000000000000e+00
1.049999999999999961e-01, 6.553948126799640228e-01, -6.597136351114092634e-02, 0.000000000000000000e+00
1.100000000000000006e-01, 6.862005587045839627e-01, -7.213261601822157365e-02, 0.000000000000000000e+00
1.150000000000000050e-01, 7.169555926376882660e-01, -7.854222118542453224e-02, 0.000000000000000000e+00
1.199999999999999956e-01, 7.476585638915552723e-01, -8.519675610939858590e-02, 0.000000000000000000e+00
1.250000000000000000e-01, 7.783081959753614942e-01, -9.209280269073838454e-02, 0.000000000000000000e+00
1.300000000000000044e-01, 8.089032853014372915e-01, -9.922694868882131480e-02, 0.000000000000000000e+00
1.350000000000000089e-01, 8.394426999869218919e-01, -1.065957887295251871e-01, 0.000000000000000000e+00
1.400000000000000133e-01, 8.699253786520338982e-01, -1.141959252666466113e-01, 0.000000000000000000e+00
1.449999999999999900e-01, 9.003503292161569860e-01, -1.220239694978390854e-01, 0.000000000000000000e+00
1.499999999999999944e-01, 9.307166276928405813e-01, -1.300765422359208001e-01, 0.000000000000000000e+00
1.549999999999999989e-01, 9.610234169847835517e-01, -1.383502747363903607e-01, 0.000000000000000000e+00
1.600000000000000033e-01, 9.912699056798267572e-01, -1.468418094820331810e-01, 0.000000000000000000e+00
1.650000000000000078e-01, 1.021455366848926571e+00, -1.555478009254734062e-01, 0.000000000000000000e+00
1.700000000000000122e-01, 1.051579136847002882e+00, -1.644649161905745449e-01, 0.000000000000000000e+00
1.750000000000000167e-01, 1.081640614117556076e+00, -1.735898357335340647e-01, 0.000000000000000000e+00
1.799999999999999933e-01, 1.111639258001868358e+00, -1.829192539646115889e-01, 0.000000000000000000e+00
1.849999999999999978e-01, 1.141574587553556785e+00, -1.924498798313266645e-01, 0.000000000000000000e+00
1.900000000000000022e-01, 1.171446180359225098e+00, -2.021784373640657106e-01, 0.000000000000000000e+00
1.950000000000000067e-01, 1.201253671365896558e+00, -2.121016661849477181e-01, 0.000000000000000000e+00
2.000000000000000111e-01, 1.230996751715859761e+00, -2.222163219808702128e-01, 0.000000000000000000e+00
2.050000000000000155e-01, 1.260675167589567325e+00, -2.325191769415818621e-01, 0.000000000000000000e+00
2.099999999999999922e-01, 1.290288719057107070e+00, -2.430070201637143656e-01, 0.000000000000000000e+00
2.149999999999999967e-01, 1.319837258938813873e+00, -2.536766580215771838e-01, 0.000000000000000000e+00
2.200000000000000011e-01, 1.349320691675471418e+00, -2.645249145056711715e-01, 0.000000000000000000e+00
2.250000000000000056e-01, 1.378738972208910729e+00, -2.755486315298086297e-01, 0.000000000000000000e+00
2.300000000000000100e-01, 1.408092104871571770e+00, -2.867446692070865777e-01, 0.000000000000000000e+00
2.350000000000000144e-01, 1.437380142289740537e+00, -2.981099060971371673e-01, 0.000000000000000000e+00
2.399999999999999911e-01, 1.466603184295325768e+00, -3.096412394234328569e-01, 0.000000000000000000e+00
2.449999999999999956e-01, 1.495761376850425650e+00, -3.213355852629735110e-01, 0.000000000000000000e+00
2.500000000000000000e-01, 1.524854910983442169e+00, -3.331898787085599833e-01, 0.000000000000000000e+00
2.550000000000000044e-01, 1.553884021737251153e+00, -3.452010740045828308e-01, 0.000000000000000000e+00
2.600000000000000089e-01, 1.582848987129668483e+00, -3.573661446571003153e-01, 0.000000000000000000e+00
2.650000000000000133e-01, 1.611750127126371446e+00, -3.696820835189847942e-01, 0.000000000000000000e+00
2.700000000000000178e-01, 1.640587802626485736e+00, -3.821459028508936706e-01, 0.000000000000000000e+00
2.750000000000000222e-01, 1.669362414460954236e+00, -3.947546343588382300e-01, 0.000000000000000000e+00
2.800000000000000266e-01, 1.698074402403827232e+00, -4.075053292090620727e-01, 0.000000000000000000e+00
2.850000000000000311e-01, 1.726724244196550684e+00, -4.203950580209774857e-01, 0.000000000000000000e+00
2.899999999999999800e-01, 1.755312454585345794e+00, -4.334209108388488718e-01, 0.000000000000000000e+00
2.949999999999999845e-01, 1.783839584371708087e+00, -4.465799970829352761e-01, 0.000000000000000000e+00
2.999999999999999889e-01, 1.812306219476085722e+00, -4.598694454807699117e-01, 0.000000000000000000e+00
3.049999999999999933e-01, 1.840712980014708178e+00, -4.732864039792347155e-01, 0.000000000000000000e+00
3.099999999999999978e-01, 1.869060519389602160e+00, -4.868280396381018948e-01, 0.000000000000000000e+00
3.150000000000000022e-01, 1.897349523391718584e+00, -5.004915385056689647e-01, 0.000000000000000000e+00
3.200000000000000067e-01, 1.925580709317166184e+00, -5.142741054771059472e-01, 0.000000000000000000e+00
3.250000000000000111e-01, 1.953754825096463144e+00, -5.281729641361474492e-01, 0.000000000000000000e+00
3.300000000000000155e-01, 1.981872648436739714e+00, -5.421853565806954434e-01, 0.000000000000000000e+00
3.350000000000000200e-01, 2.009934985976796984e+00, -5.563085432329475388e-01, 0.000000000000000000e+00
3.400000000000000244e-01, 2.037942672454911008e+00, -5.705398026345830376e-01, 0.000000000000000000e+00
3.450000000000000289e-01, 2.065896569889259293e+00, -5.848764312275850363e-01, 0.000000000000000000e+00
3.500000000000000333e-01, 2.093797566770848384e+00, -5.993157431212309261e-01, 0.000000000000000000e+00
3.549999999999999822e-01, 2.121646577268759604e+00, -6.138550698457725385e-01, 0.000000000000000000e+00
3.599999999999999867e-01, 2.149444540447605245e+00, -6.284917600933126458e-01, 0.000000000000000000e+00
3.649999999999999911e-01, 2.177192419496973841e+00, -6.432231794463927343e-01, 0.000000000000000000e+00
3.699999999999999956e-01, 2.204891200972710852e+00, -6.580467100947627879e-01, 0.000000000000000000e+00
3.750000000000000000e-01, 2.232541894049841158e+00, -6.729597505407974856e-01, 0.000000000000000000e+00
3.800000000000000044e-01, 2.260145529786922403e+00, -6.879597152940413185e-01, 0.000000000000000000e+00
3.850000000000000089e-01, 2.287703160401618696e+00, -7.030440345553031767e-01, 0.000000000000000000e+00
3.900000000000000133e-01, 2.315215858557285511e+00, -7.182101538907486038e-01, 0.000000000000000000e+00
3.950000000000000178e-01, 2.342684716660336619e+00, -7.334555338964082738e-01, 0.000000000000000000e+00
4.000000000000000222e-01, 2.370110846168138607e+00, -7.487776498534918224e-01, 0.000000000000000000e+00
4.050000000000000266e-01, 2.397495376907216702e+00, -7.641739913749615587e-01, 0.000000000000000000e+00
4.100000000000000311e-01, 2.424839456401516102e+00, -7.796420620436605997e-01, 0.000000000000000000e+00
4.150000000000000355e-01, 2.452144249210438165e+00, -7.951793790424664943e-01, 0.000000000000000000e+00
4.199999999999999845e-01, 2.479410936276431610e+00, -8.107834727767624372e-01, 0.000000000000000000e+00
4.249999999999999889e-01, 2.506640714281840765e+00, -8.264518864896222006e-01, 0.000000000000000000e+00
4.299999999999999933e-01, 2.533834795014743513e+00, -8.421821758700326344e-01, 0.000000000000000000e+00
4.349999999999999978e-01, 2.560994404743508923e+00, -8.579719086544876916e-01, 0.000000000000000000e+00
4.400000000000000022e-01, 2.588120783599792585e+00, -8.738186642222884881e-01, 0.000000000000000000e+00
4.450000000000000067e-01, 2.615215184969663209e+00, -8.897200331848643673e-01, 0.000000000000000000e+00
4.500000000000000111e-01, 2.642278874892605600e+00, -9.056736169693928584e-01, 0.000000000000000000e+00
4.550000000000000155e-01, 2.669313131468062483e+00, -9.216770273970650296e-01, 0.000000000000000000e+00
4.600000000000000200e-01, 2.696319244269256288e+00, -9.377278862562404838e-01, 0.000000000000000000e+00
4.650000000000000244e-01, 2.723298513763963147e+00, -9.538238248707964217e-01, 0.000000000000000000e+00
4.700000000000000289e-01, 2.750252250741943350e+00, -9.699624836639390013e-01, 0.000000000000000000e+00
4.750000000000000333e-01, 2.777181775748722714e+00, -9.861415117177534384e-01, 0.000000000000000000e+00
4.799999999999999822e-01, 2.804088418525408244e+00, -1.002358566328725553e+00, 0.000000000000000000e+00
4.849999999999999867e-01, 2.830973517454237420e+00, -1.018611312559513538e+00, 0.000000000000000000e+00
4.899999999999999911e-01, 2.857838419009529396e+00, -1.034897422787226517e+00, 0.000000000000000000e+00
4.949999999999999956e-01, 2.884684477213730336e+00, -1.051214576248395538e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 2.911513053098246928e+00, -1.067560458580952609e+00, 0.000000000000000000e+00
5.050000000000000044e-01, 2.938325514168713237e+00, -1.083932761363379127e+00, 0.000000000000000000e+00
5.100000000000000089e-01, 2.965123233874405351e+00, -1.100329181651286348e+00, 0.000000000000000000e+00
5.150000000000000133e-01, 2.991907591081459206e+00, -1.116747421511644855e+00, 0.000000000000000000e+00
5.200000000000000178e-01, 3.018679969549550979e+00, -1.133185187554857531e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 3.045441757411812667e+00, -1.149640190464961131e+00, 0.000000000000000000e+00
5.300000000000000266e-01, 3.072194346657452613e+00, -1.166110144528023085e+00, 0.000000000000000000e+00
5.350000000000000311e-01, 3.098939132616947312e+00, -1.182592767159102554e+00, 0.000000000000000000e+00
5.400000000000000355e-01, 3.125677513449456768e+00, -1.199085778427907645e+00, 0.000000000000000000e+00
5.450000000000000400e-01, 3.152410889631978019e+00, -1.215586900583319308e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 3.179140663450078730e+00, -1.232093857577032381e+00, 0.000000000000000000e+00
5.550000000000000488e-01, 3.205868238489792077e+00, -1.248604374586493648e+00, 0.000000000000000000e+00
5.600000000000000533e-01, 3.232595019130365177e+00, -1.265116177537346065e+00, 0.000000000000000000e+00
5.650000000000000577e-01, 3.259322410037434281e+00, -1.281626992625500172e+00, 0.000000000000000000e+00
5.700000000000000622e-01, 3.286051815656840791e+00, -1.298134545839364495e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 3.312784639707298417e+00, -1.314636562481570792e+00, 0.000000000000000000e+00
5.799999999999999600e-01, 3.339522284673821506e+00, -1.331130766691715595e+00, 0.000000000000000000e+00
5.849999999999999645e-01, 3.366266151299474707e+00, -1.347614880969045137e+00, 0.000000000000000000e+00
5.899999999999999689e-01, 3.393017638076306852e+00, -1.364086625696034227e+00, 0.000000000000000000e+00
5.949999999999999734e-01, 3.419778140734781147e+00, -1.380543718662789576e+00, 0.000000000000000000e+00
5.999999999999999778e-01, 3.446549051731383262e+00, -1.396983874592533148e+00, 0.000000000000000000e+00
6.049999999999999822e-01, 3.473331759734125335e+00, -1.413404804668377590e+00, 0.000000000000000000e+00
6.099999999999999867e-01, 3.500127649105570171e+00, -1.429804216061532074e+00, 0.000000000000000000e+00
6.149999999999999911e-01, 3.526938099383081227e+00, -1.446179811461264064e+00, 0.000000000000000000e+00
6.199999999999999956e-01, 3.553764484755957742e+00, -1.462529288606705613e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 3.580608173539119754e+00, -1.478850339820774407e+00, 0.000000000000000000e+00
6.300000000000000044e-01, 3.607470527643044544e+00, -1.495140651546458255e+00, 0.000000000000000000e+00
6.350000000000000089e-01, 3.634352902039593491e+00, -1.511397903885603577e+00, 0.000000000000000000e+00
6.400000000000000133e-01, 3.661256644223445100e+00, -1.527619770140493438e+00, 0.000000000000000000e+00
6.450000000000000178e-01, 3.688183093668785162e+00, -1.543803916358447159e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 3.715133581280952502e+00, -1.559948000879629149e+00, 0.000000000000000000e+00
6.550000000000000266e-01, 3.742109428842698815e+00, -1.576049673888340719e+00, 0.000000000000000000e+00
6.600000000000000311e-01, 3.769111948454785477e+00, -1.592106576968060239e+00, 0.000000000000000000e+00
6.650000000000000355e-01, 3.796142441970571824e+00, -1.608116342660437015e+00, 0.000000000000000000e+00
6.700000000000000400e-01, 3.823202200424288488e+00, -1.624076594028528664e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 3.850292503452718673e+00, -1.639984944224537111e+00, 0.000000000000000000e+00
6.800000000000000488e-01, 3.877414618709926319e+00, -1.655838996062331647e+00, 0.000000000000000000e+00
6.850000000000000533e-01, 3.904569801274781593e+00, -1.671636341595006403e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 3.931759293050970161e+00, -1.687374561697802200e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 3.958984322159169178e+00, -1.703051225656653234e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 3.986246102321116425e+00, -1.718663890762687441e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 4.013545832235298150e+00, -1.734210101912970758e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 4.040884694943942534e+00, -1.749687391217856769e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 4.068263857191069199e+00, -1.765093277615221501e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 4.095684468770938835e+00, -1.780425266491780789e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 4.123147661869142055e+00, -1.795680849313182170e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 4.150654550388854780e+00, -1.810857503259244883e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 4.178206229272730887e+00, -1.825952690870719319e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 4.205803773812729851e+00, -1.840963859703727223e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 4.233448238946919240e+00, -1.855888441991976112e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 4.261140658548623783e+00, -1.870723854320186508e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 4.288882044703243857e+00, -1.885467497306751783e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 4.316673386974080096e+00, -1.900116755296854976e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 4.344515651656766231e+00, -1.914668996066465345e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 4.372409781022095210e+00, -1.929121570537572605e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 4.400356692547020998e+00, -1.943471812505207730e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 4.428357278133693065e+00, -1.957717038376673546e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 4.456412403316320159e+00, -1.971854546923530460e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 4.484522906455714164e+00, -1.985881619046794944e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 4.512689597921368367e+00, -1.999795517555933655e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 4.540913259260920931e+00, -2.013593486962124146e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 4.569194642356888103e+00, -2.027272753286399443e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 4.597534468570567689e+00, -2.040830523883186309e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 4.625933427872981341e+00, -2.054263987279853154e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 4.654392177962823673e+00, -2.067570313032842666e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 4.682911343371316093e+00, -2.080746651601010022e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 4.711491514553929782e+00, -2.093790134236763301e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 4.740133246968959213e+00, -2.106697872895693990e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 4.768837060142911533e+00, -2.119466960165284686e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 4.797603436722742032e+00, -2.132094469213416055e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 4.826432821514947236e+00, -2.144577453757322338e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 4.855325620511555584e+00, -2.156912948053685941e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 4.884282199903135613e+00, -2.169097966910621622e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 4.913302885078839388e+00, -2.181129505722205320e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 4.942387959614153559e+00, -2.193004540526550361e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 4.971537664243633969e+00, -2.204720028086990080e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 5.000752195825580060e+00, -2.216272905999901344e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 5.030031706290173155e+00, -2.227660092826395655e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 5.059376301577561463e+00, -2.238878488251266674e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 5.088786040563692659e+00, -2.249924973268922823e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 5.118260933974621452e+00, -2.260796410397374778e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 5.147800943289540854e+00, -2.271489643921008827e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 5.177405979632951905e+00, -2.282001500163064023e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 5.207075902656256083e+00, -2.292328787788570299e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 5.236810519409285547e+00, -2.302468298138679703e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.266609583202115807e+00, -2.312416805597178548e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 5.296472792457731060e+00, -2.322171067990121074e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 5.326399789556001352e+00, -2.331727827019383525e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 5.356390159669546236e+00, -2.341083808731070359e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 5.386443429592124410e+00, -2.350235724019642980e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.416559066560113322e+00, -2.359180269168656530e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 5.446736477067831039e+00, -2.367914126428978694e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 5.476975005677398478e+00, -2.376433964635414231e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 5.507273933823904066e+00, -2.384736439862590540e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 5.537632478616710152e+00, -2.392818196121027530e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 5.568049791637733392e+00, -2.400675866094234667e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 5.598524957737660124e+00, -2.408306071917766911e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 5.629056993830992894e+00, -2.415705426001057088e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 5.659644847691000180e+00, -2.422870531892938217e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 5.690287396745589810e+00, -2.429797985191682663e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 5.720983446875224310e+00, -2.436484374500409444e+00, 0.000000000000000000e+00


==> constrained_analytical_tip.csv <==
time, x, y, z
0.000000000000000000e+00, 6.283185307179586232e+00, -0.000000000000000000e+00, 0.000000000000000000e+00
2.500000000000000139e-02, 6.279211084118648145e+00, -2.106580449111622177e-01, 0.000000000000000000e+00
5.000000000000000278e-02, 6.267468132634235189e+00, -4.187155332383409312e-01, 0.000000000000000000e+00
7.500000000000001110e-02, 6.248469444573747644e+00, -6.217810982682254739e-01, 0.000000000000000000e+00
1.000000000000000056e-01, 6.222990526970057168e+00, -8.178393320172394620e-01, 0.000000000000000000e+00
1.250000000000000000e-01, 6.191973491931025642e+00, -1.005348273953172278e+00, 0.000000000000000000e+00
1.500000000000000222e-01, 6.156428568813389290e+00, -1.183263172864597701e+00, 0.000000000000000000e+00
1.750000000000000167e-01, 6.117350664758343548e+00, -1.351000616857521042e+00, 0.000000000000000000e+00
2.000000000000000111e-01, 6.075659876146945138e+00, -1.508365869258414760e+00, 0.000000000000000000e+00
2.250000000000000056e-01, 6.032166821428005754e+00, -1.655465671367031044e+00, 0.000000000000000000e+00
2.500000000000000000e-01, 5.987558655284275666e+00, -1.792622919481677179e+00, 0.000000000000000000e+00
2.750000000000000222e-01, 5.942399754238111065e+00, -1.920302608101674746e+00, 0.000000000000000000e+00
3.000000000000000444e-01, 5.897141321189910634e+00, -2.039052697319895469e+00, 0.000000000000000000e+00
3.250000000000000111e-01, 5.852135399755072243e+00, -2.149459866124049157e+00, 0.000000000000000000e+00
3.500000000000000333e-01, 5.807650221826626158e+00, -2.252118221732935410e+00, 0.000000000000000000e+00
3.750000000000000000e-01, 5.763885034823974074e+00, -2.347608379850152360e+00, 0.000000000000000000e+00
4.000000000000000222e-01, 5.720983446875224310e+00, -2.436484374500409444e+00, 0.000000000000000000e+00
4.250000000000000444e-01, 5.679044909900932581e+00, -2.519266216792883650e+00, 0.000000000000000000e+00
4.500000000000000111e-01, 5.638134303848534756e+00, -2.596436373223836469e+00, 0.000000000000000000e+00
4.750000000000000333e-01, 5.598289765713620803e+00, -2.668438861608596113e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 5.559528985206569018e+00, -2.735680021131362771e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 5.521854208076328874e+00, -2.798530293132166502e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 5.485256176157763619e+00, -2.857326558525450810e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 5.449717207157362964e+00, -2.912374729162139797e+00, 0.000000000000000000e+00
6.000000000000000888e-01, 5.415213586701351112e+00, -2.963952397363401214e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 5.381717415325528719e+00, -3.012311421833520964e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 5.349198026255293392e+00, -3.057680378406544719e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 5.317623066847379398e+00, -3.100266837566233225e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 5.286959317480371290e+00, -3.140259452509479132e+00, 0.000000000000000000e+00
7.250000000000000888e-01, 5.257173306146498248e+00, -3.177829855363398792e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 5.228231764525193448e+00, -3.213134367598137420e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 5.200101961401101924e+00, -3.246315535500327254e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 5.172751941454544422e+00, -3.277503504025442549e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 5.146150691291742518e+00, -3.306817243277481833e+00, 0.000000000000000000e+00
8.500000000000000888e-01, 5.120268249752823131e+00, -3.334365641842931716e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 5.095075775757999637e+00, -3.360248480616334632e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 5.070545584000591077e+00, -3.384557299848753420e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.046651156495467916e+00, -3.407376171093373873e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.023367136178691794e+00, -3.428782384624670332e+00, 0.000000000000000000e+00
9.750000000000000888e-01, 5.000669307401238051e+00, -3.448847061768923528e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 4.978534566947577567e+00, -3.467635700715490099e+00, 0.000000000000000000e+00


==> ex01_flyingspaghetti_convergence_results.csv <==
timestepsize,position_error,velocity_error
1,0.459583946406024,1.25268784887376
0.5,0.18265814386455,0.526797801096788
0.1,0.00911980463608724,0.0279756709706115
0.05,0.00230161494640093,0.0071938533305741
0.01,9.00921522750417e-05,0.000308654176144858


==> ex01_flyingspaghetti_results.csv <==
time,kinetic_energy,potential_energy,total_energy,L_1,L_2,L_3,P_1,P_2,P_3,energy_increment,external_power,external_work,power_balance,angmom_increment_1,angmom_increment_2,angmom_increment_3,linmom_increment_1,linmom_increment_2,linmom_increment_3,center_of_mass_1,center_of_mass_2,center_of_mass_3,center_of_mass_difference_1,center_of_mass_difference_2,center_of_mass_difference_3
0,0,0,0,0,0,0,0,0,0,0.0180811083804178,0.180811083804179,0.0180811083804179,-1.2490009027033e-16,6.44135784207828e-08,0.399981211083808,0.19998910753665,0.0400000000000101,1.0842021724855e-18,6.00778107817668e-15,3,0,4,1.33226762955019e-15,0,2.66453525910038e-15
0.1,0.00879538770357809,0.00928572067683968,0.0180811083804178,-6.44135784207828e-08,0.399981211083808,0.19998910753665,0.0400000000000101,1.0842021724855e-18,6.00778107817668e-15,0.159734724629367,1.59734724629368,0.159734724629368,-6.93889390390723e-16,1.55389871354765e-06,1.19961894902734,0.599774401013189,0.119999999999989,2.81892564846231e-18,1.95459967655687e-15,3.0002,5.42101086242752e-21,4,6.66666666653271e-05,5.42101086242752e-21,2.66453525910038e-15
0.2,0.0796242634178428,0.0981915695919422,0.177815833009785,-1.61831229196843e-06,1.59960016011114,0.799763508549839,0.16,-1.73472347597681e-18,7.96238075473354e-15,0.409250513692064,4.09250513692065,0.409250513692065,-1.0547118733939e-15,6.25439266291675e-06,1.99796519346461,0.998756844847703,0.200000000000003,3.29597460435593e-17,5.96050986345631e-15,3.0012,0,4,0.00013333333333243,0,2.22044604925031e-15
0.3,0.256087841399859,0.330978505301991,0.587066346701849,-7.87270495488518e-06,3.59756535357576,1.79852035339754,0.360000000000003,3.12250225675825e-17,2.00187089127724e-15,0.766613370266992,7.66613370266992,0.766613370266992,3.33066907387547e-16,1.5023657293306e-05,2.79350847504013,1.3959403772883,0.280000000000002,6.93889390390723e-18,2.63573884939916e-14,3.0038,8.67361737988404e-20,4,0.00019999999999909,8.67361737988404e-20,2.22044604925031e-15
0.4,0.564630597415717,0.789049119553124,1.35367971696884,-2.28963622481912e-05,6.39107382861588,3.19446073068584,0.640000000000005,3.81639164714898e-17,2.83592593852688e-14,1.1931225177104,11.9312251771041,1.19312251771041,-1.68753899743024e-14,2.35346188900698e-05,3.58451553905963,1.79014112644625,0.359999999999996,1.73472347597681e-17,7.90340015655033e-15,3.0088,5.20417042793042e-19,4,0.000266666666666193,5.20417042793042e-19,2.66453525910038e-15
0.5,1.02054514872784,1.5262570859514,2.54680223467924,-4.6430981138261e-05,9.97558936767551,4.98460185713209,1,2.08166817117217e-17,3.62626595418192e-14,1.6610872884507,16.610872884507,1.6610872884507,-2.44249065417534e-15,3.37560247576571e-05,4.36924939069164,2.18013269689734,0.440000000000002,6.93889390390723e-17,4.08006961549745e-15,3.017,6.93889390390723e-19,4,0.000333333333331964,6.93889390390723e-19,2.66453525910038e-15
0.6,1.63851578982071,2.56937373330923,4.20788952312994,-8.01870058959181e-05,14.3448387583672,7.16473455402942,1.44,9.0205620750794e-17,3.21825899263217e-14,2.21503648632035,22.1503648632035,2.21503648632035,0,4.24959678360093e-05,5.1460157179718,2.56468108893051,0.519999999999976,5.55111512312578e-17,7.85482789922298e-15,3.0292,3.46944695195361e-18,4,0.000399999999999068,3.46944695195361e-18,2.22044604925031e-15
0.7,2.43357235964615,3.98935364980414,6.42292600945029,-0.000122682973731927,19.4908544763389,9.72941564295993,1.95999999999998,1.45716771982052e-16,4.00374178255447e-14,2.76692644666264,27.6692644666263,2.76692644666264,5.77315972805081e-15,4.12919629299846e-05,5.91354193629342,2.94280696771016,0.600000000000009,1.2490009027033e-16,3.20576898360514e-15,3.0462,4.16333634234434e-18,4,0.000466666666665727,4.16333634234434e-18,1.33226762955019e-15
0.8,3.4263504795591,5.76350197655383,9.18985245611293,-0.000163974936661912,25.4043964126324,12.6722226106701,2.55999999999999,2.70616862252382e-16,3.68316488419396e-14,3.37195996277322,33.7195996277322,3.37195996277322,-1.77635683940025e-15,3.82970210721506e-05,6.67058645079769,3.3136242187801,0.680000000000003,9.0205620750794e-17,8.93729534823251e-15,3.0688,5.55111512312578e-18,4,0.000533333333332386,5.55111512312578e-18,8.88178419700125e-16
0.9,4.64048599024417,7.92132642864198,12.5618124188861,-0.000202271957734063,32.0749828634301,15.9858468294502,3.23999999999999,3.60822483003176e-16,2.78943534937071e-14,4.00973746793844,40.0973746793843,4.00973746793843,6.21724893790088e-15,2.99845320793218e-05,7.41647389191816,3.67655888175912,0.76,3.46944695195361e-16,4.63518112781003e-15,3.0978,8.32667268468867e-18,4,0.000599999999998602,8.32667268468867e-18,8.88178419700125e-16
1,6.08298762938908,10.4885622574355,16.5715498868246,-0.000232256489813384,39.4914567553482,19.6624057112093,3.99999999999999,7.07767178198537e-16,2.3259172365897e-14,4.67410781989646,46.7410781989646,4.67410781989646,5.32907051820075e-15,1.76744964684589e-05,8.15084342013226,4.03132782169088,0.839999999999991,3.05311331771918e-16,2.04558592287185e-14,3.134,1.66533453693773e-17,4,0.000666666666665261,1.66533453693773e-17,0
1.1,7.73840184482666,13.5072558618944,21.245657706721,-0.000249930986281843,47.6423001754805,23.6937335329002,4.83999999999998,1.01307850997046e-15,2.80331313717852e-15,5.37726164891412,53.7726164891411,5.37726164891411,8.88178419700125e-15,3.06152125686965e-06,8.87374852230761,4.37792460578344,0.919999999999987,2.35922392732846e-16,1.01585406753202e-14,3.1782,1.66533453693773e-17,4,0.00073333333333192,1.66533453693773e-17,0
1.2,9.6156287798198,17.0072905758154,26.6229193556352,-0.000246869465024974,56.5160486977881,28.0716581386836,5.75999999999997,1.2490009027033e-15,1.29618538124987e-14,6.14066775820254,61.4066775820251,6.14066775820251,2.1316282072803e-14,1.19830324983305e-05,9.58578374940836,4.71671066812238,1.00000000000002,4.9960036108132e-16,1.96231919602496e-14,3.2312,3.88578058618805e-17,4,0.00079999999999858,3.88578058618805e-17,0
1.3,11.8305248841534,20.9330622296844,32.7635871138377,-0.000234886432526643,66.1018324471965,32.788368806806,6.75999999999999,1.74860126378462e-15,3.25850457727483e-14,6.96610336970114,69.6610336970113,6.96610336970113,3.5527136788005e-15,1.8080169807172e-05,10.2879163722702,5.04834013645365,1.07999999999999,8.32667268468867e-17,5.55111512312578e-16,3.2938,3.88578058618805e-17,4,0.000866666666664795,3.88578058618805e-17,8.88178419700125e-16
1.4,14.5711215455056,25.1585689380333,39.7296904835388,-0.000216806262719471,76.3897488194666,37.8367089432597,7.83999999999998,1.66533453693773e-15,3.20299342604358e-14,7.80309822088813,78.0309822088812,7.80309822088812,8.88178419700125e-15,2.30462983206725e-05,10.9815504780175,5.37376740197232,1.16,8.32667268468867e-17,6.20337115009306e-15,3.3668,7.21644966006352e-17,4,0.000933333333331454,7.21644966006352e-17,8.88178419700125e-16
1.5,17.9775019699671,29.5552867344599,47.532788704427,-0.000193759964398799,87.3712992974841,43.210476345232,8.99999999999998,1.58206781009085e-15,3.82333054105288e-14,8.75690097889347,87.5690097889344,8.75690097889344,3.37507799486048e-14,6.4571300537053e-06,11.6678888412803,5.69404747830879,1.24,5.27355936696949e-16,9.71445146547012e-15,3.451,8.32667268468867e-17,4,0.000999999999997669,8.32667268468867e-17,1.77635683940025e-15
1.6,22.1722048288446,34.1174848544759,56.2896896833204,-0.000187302834345093,99.0391881387644,48.9045238235408,10.24,2.1094237467878e-15,2.85188539450587e-14,9.6648894423395,96.6488944233953,9.66488944233953,-3.19744231092045e-14,2.00158662461702e-05,12.348934873538,6.01070199345804,1.31999999999998,0,2.76167977375508e-15,3.5472,9.43689570931383e-17,4,0.00106666666666433,9.43689570931383e-17,8.88178419700125e-16
1.7,27.2817953000066,38.6727838256533,65.9545791256599,-0.000207318700591264,111.388123012302,54.9152258169988,11.56,2.1094237467878e-15,2.57571741713036e-14,10.5165190490878,105.165190490877,10.5165190490877,3.5527136788005e-14,7.23153799215837e-05,13.0263420984674,6.325201551379,1.4,7.07767178198537e-16,1.21846976952611e-14,3.6562,1.11022302462516e-16,4,0.00113333333333054,1.11022302462516e-16,1.77635683940025e-15
1.8,33.4125551511865,43.0585430235612,76.4710981747477,-0.000279634080512847,124.41446511077,61.2404273683778,12.96,1.40165656858926e-15,1.35724764760425e-14,11.3316321709545,113.316321709545,11.3316321709545,-5.32907051820075e-15,0.000161006294775168,13.7021034341614,6.63915722262667,1.48000000000001,1.80411241501588e-16,1.56819002228303e-14,3.7788,1.33226762955019e-16,4,0.00119999999999765,1.33226762955019e-16,1.77635683940025e-15
1.9,40.6865758603193,47.116154485383,87.8027303457022,-0.000440640375288015,138.116568544931,67.8795845910045,14.44,1.22124532708767e-15,-2.1094237467878e-15,11.947218543057,119.47218543057,11.947218543057,3.5527136788005e-15,0.000337809751091434,14.379257676644,6.95468659936891,1.56,1.04083408558608e-16,2.77555756156289e-15,3.9158,1.66533453693773e-16,4,0.00126666666666342,1.66533453693773e-16,1.77635683940025e-15
2,49.2261697505226,50.5237791382367,99.7499488887593,-0.000778450126379449,152.495826221575,74.8342711903734,16,1.32532873564628e-15,-4.88498130835069e-15,12.5068815506238,125.068815506237,12.5068815506237,4.44089209850063e-14,0.000620107230049682,15.0610466373879,7.27402571166071,1.64000000000001,1.35308431126191e-16,8.70137295549966e-15,4.068,1.33226762955019e-16,4,0.00133333333333052,1.33226762955019e-16,1.77635683940025e-15
2.1,59.169133344074,53.087697095309,112.256830439383,-0.00139855735642913,167.556872858963,82.1082969020341,17.64,1.19002030452009e-15,-1.35863542638504e-14,13.2778254349725,132.778254349724,13.2778254349724,4.2632564145606e-14,0.0010441926175021,15.7531519249873,7.60040052611787,1.72000000000001,1.87697080100691e-15,1.30451205393456e-14,4.2362,1.4432899320127e-16,4,0.00139999999999585,1.4432899320127e-16,1.77635683940025e-15
2.2,70.6298133600756,54.90484251428,125.534655874356,-0.00244274997393124,183.31002478395,89.708697428152,19.36,-6.86950496486816e-16,-5.41233724504764e-16,14.6489232711115,146.489232711115,14.6489232711115,4.79616346638068e-14,0.00164054583876194,16.4646461848544,7.9391645436471,1.80000000000002,4.02455846426619e-16,8.47238945667073e-15,4.4212,1.66533453693773e-16,4,0.00146666666666295,1.66533453693773e-16,1.77635683940025e-15
2.3,83.7438823584385,56.4396967870285,140.183579145467,-0.00408329581269318,199.774670968805,97.6478619717991,21.16,-1.08940634291343e-15,7.93115573216596e-15,16.9537212709752,169.537212709752,16.9537212709752,4.61852778244065e-14,0.0023388889429673,17.2090917926131,8.2989908312241,1.88,8.53483950180589e-16,3.76781938982163e-15,4.6238,1.66533453693773e-16,4,0.00153333333333006,1.66533453693773e-16,1.77635683940025e-15
2.4,98.7283394059489,58.4089610104934,157.137300416442,-0.00642218475566048,216.983762761418,105.946852803023,23.04,-2.35922392732846e-16,1.16989751219876e-14,20.4154436874209,204.154436874209,20.4154436874209,-1.77635683940025e-14,0.00298881524344097,18.0049903943193,8.69268230836593,1.96,1.29063426612674e-15,1.3836154444391e-14,4.8448,1.77635683940025e-16,4,0.00159999999999716,1.77635683940025e-16,1.77635683940025e-15
2.5,115.887486612196,61.6652574916676,177.552744103863,-0.00941099999910144,234.988753155737,114.639535111389,25,1.0547118733939e-15,-2.13717932240343e-15,21.91380539964,219.138053996399,21.9138053996399,8.5265128291212e-14,0.00323425065008776,18.1450371984538,8.78444877918888,1.96000000000002,1.16573417585641e-15,7.82707232360735e-15,5.085,1.4432899320127e-16,4,0.00166666666666249,1.4432899320127e-16,8.88178419700125e-16
2.6,134.587147974925,64.8794015285777,199.466549503503,-0.0126452506491892,253.133790354191,123.423983890578,26.96,-1.11022302462516e-16,5.68989300120393e-15,20.6804620247604,206.804620247603,20.6804620247603,1.13686837721616e-13,0.00318385077096883,17.6267515351936,8.57581132078839,1.88,1.60982338570648e-15,1.1296519275561e-14,5.3448,1.94289029309402e-16,4,0.00159999999999538,1.94289029309402e-16,1.77635683940025e-15
2.7,154.033308003982,66.1137035242819,220.147011528264,-0.015829101420158,270.760541889385,131.999795211366,28.84,-1.72084568816899e-15,-5.60662627435704e-15,19.7662909206292,197.66290920629,19.766290920629,1.49213974509621e-13,0.00310273717037346,17.168197009673,8.4156085291684,1.80000000000003,7.49400541621981e-16,4.05231403988182e-15,5.6238,1.72084568816899e-16,4,0.00153333333332828,1.72084568816899e-16,1.77635683940025e-15
2.8,174.349411609541,65.5638908393515,239.913302448893,-0.0189318385905315,287.928738899058,140.415403740535,30.6400000000001,-2.47024622979097e-15,-9.65894031423886e-15,18.7768071651896,187.768071651895,18.7768071651895,6.75015598972095e-14,0.00297352758313119,16.7625417961602,8.30216374003328,1.72000000000001,1.02695629777827e-15,9.43689570931383e-16,5.9212,1.33226762955019e-16,4,0.00146666666666562,1.33226762955019e-16,1.77635683940025e-15
2.9,195.460637608465,63.2294720056169,258.690109614082,-0.0219053661736627,304.691280695218,148.717567480568,32.3600000000001,-3.49720252756924e-15,-8.71525074330748e-15,18.5221702613421,185.221702613421,18.5221702613421,1.06581410364015e-14,0.00255036643486128,16.3968370529796,8.22936344112776,1.64000000000001,7.7715611723761e-16,9.93649607039515e-15,6.2362,9.99200722162641e-17,4,0.00139999999999763,9.99200722162641e-17,1.77635683940025e-15
3,217.311902094412,59.9003777810122,277.212279875424,-0.024455732608524,321.088117748197,156.946930921696,34.0000000000001,-4.27435864480685e-15,1.22124532708767e-15,19.0754420370136,190.754420370133,19.0754420370133,2.91322521661641e-13,0.00209222286402877,16.060453975317,8.19067336497451,1.56000000000001,4.9960036108132e-16,9.32587340685131e-15,6.568,5.27355936696949e-17,4,0.00133333333333141,5.27355936696949e-17,8.88178419700125e-16
3.1,239.900914425205,56.3868074872336,296.287721912438,-0.0265479554725527,337.148571723514,165.13760428667,35.5600000000001,-4.77395900588817e-15,-8.10462807976364e-15,19.4104130818253,194.104130818251,19.4104130818251,2.34479102800833e-13,0.00187838826446352,15.7457129104161,8.17995886521717,1.48000000000003,5.55111512312578e-16,1.88737914186277e-15,6.9158,2.22044604925031e-17,4,0.00126666666666342,2.22044604925031e-17,1.77635683940025e-15
3.2,263.217779384186,52.4803556100774,315.698134994263,-0.0284263437370162,352.894284633931,173.317563151887,37.0400000000001,-5.32907051820075e-15,-6.21724893790088e-15,19.8186881070917,198.186881070916,19.8186881070916,6.3948846218409e-14,0.00198577058766503,15.4362948480392,8.18462752849371,1.39999999999998,2.22044604925031e-16,1.19904086659517e-14,7.2788,-3.33066907387547e-17,4,0.0011999999999972,3.33066907387547e-17,1.77635683940025e-15
3.3,287.265038115515,48.2517849858397,335.516823101355,-0.0304121143246813,368.33057948197,181.502190680381,38.4400000000001,-5.10702591327572e-15,5.77315972805081e-15,20.1515630271658,201.515630271655,20.1515630271655,3.37507799486048e-13,0.00237072189898291,15.1164377069798,8.19081136782228,1.32000000000005,9.99200722162641e-16,8.21565038222616e-15,7.6562,-9.99200722162641e-17,4,0.00113333333333809,9.99200722162641e-17,1.77635683940025e-15
3.4,312.10674159403,43.5616445344905,355.668386128521,-0.0327828362236642,383.44701718895,189.693002048203,39.7600000000001,-6.10622663543836e-15,-2.44249065417534e-15,20.7136255015481,207.136255015478,20.7136255015478,2.98427949019242e-13,0.0025516983690782,14.7672589944347,8.181259288809,1.24000000000002,9.99200722162641e-16,7.88258347483861e-15,8.0472,-1.33226762955019e-16,4,0.0010666666666701,1.33226762955019e-16,1.77635683940025e-15
3.5,337.830754936047,38.5512566940219,376.382011630069,-0.0353345345927424,398.214276183384,197.874261337012,41.0000000000002,-7.105427357601e-15,-1.0325074129014e-14,21.3386651741022,213.38665174102,21.338665174102,1.84741111297626e-13,0.00251158006140495,14.3716862256179,8.13929148667782,1.16000000000003,4.88498130835069e-15,3.88578058618805e-15,8.45100000000001,-1.99840144432528e-16,4,0.00100000000000655,1.99840144432528e-16,1.77635683940025e-15
3.6,364.252336540323,33.4683402638486,397.720676804171,-0.0378461146541473,412.585962409002,206.01355282369,42.1600000000002,-1.19904086659517e-14,-6.43929354282591e-15,21.6798840666929,216.798840666923,21.6798840666923,5.75539615965681e-13,0.00231682786931897,13.9140076870792,8.04895643209022,1.08000000000005,2.88657986402541e-15,1.64313007644523e-14,8.86680000000001,-3.5527136788005e-16,4,0.000933333333337671,3.5527136788005e-16,1.77635683940025e-15
3.7,390.790673505861,28.6098873650028,419.400560870864,-0.0401629425234663,426.499970096081,214.062509255781,43.2400000000002,-9.10382880192628e-15,9.99200722162641e-15,21.7083187692307,217.0831876923,21.70831876923,6.92779167366098e-13,0.00230463543843806,13.3780624390566,7.89435292910611,1.00000000000002,5.55111512312578e-16,6.21724893790088e-15,9.29380000000001,-4.44089209850063e-16,4,0.000866666666670568,4.44089209850063e-16,1.77635683940025e-15
3.8,416.983342714262,24.125536925833,441.108879640095,-0.0424675779619044,439.878032535138,221.956862184887,44.2400000000003,-8.54871728961371e-15,3.77475828372553e-15,21.5589508043422,215.589508043416,21.5589508043416,5.79092329644482e-13,0.00231424677282599,12.7488394003155,7.66066175197781,0.919999999999973,5.32907051820075e-15,2.22044604925031e-15,9.73120000000001,-5.32907051820075e-16,4,0.00080000000001057,5.32907051820075e-16,1.77635683940025e-15
3.9,442.718500735019,19.9493297094176,462.667830444437,-0.0447818247347304,452.626871935453,229.617523936864,45.1600000000002,-1.38777878078145e-14,1.55431223447522e-15,21.2821200437147,212.821200437138,21.2821200437138,8.88178419700125e-13,0.00215581977135264,12.0148715701495,7.33551995024041,0.840000000000025,2.22044604925031e-16,2.17603712826531e-14,10.1782,-3.99680288865056e-16,4,0.000733333333347019,3.99680288865056e-16,1.77635683940025e-15
4,467.698491370645,16.251459117507,483.949950488152,-0.046937644506083,464.641743505603,236.953043887105,46.0000000000003,-1.36557432028894e-14,2.33146835171283e-14,20.4825117957982,204.825117957972,20.4825117957972,1.05160324892495e-12,0.00206718455383787,11.1715981420202,6.91272110643357,0.760000000000012,3.10862446895044e-15,1.64313007644523e-14,10.634,-6.21724893790088e-16,4,0.000666666666683469,6.21724893790088e-16,1.77635683940025e-15
4.1,491.479571747984,12.952890535966,504.43246228395,-0.0490048290599209,475.813341647623,243.865764993538,46.7600000000003,-1.67643676718399e-14,6.88338275267597e-15,19.2865856583056,192.865856583044,19.2865856583044,1.16173737296776e-12,0.00175402756802595,10.2166958369372,6.38856967258002,0.679999999999993,4.10782519111308e-15,7.93809462606987e-15,11.0978,-1.02140518265514e-15,4,0.000600000000018142,1.02140518265514e-15,1.77635683940025e-15
4.2,513.801225185526,9.91782275672959,523.719047942256,-0.0507588566279468,486.03003748456,250.254334666118,47.4400000000003,-1.26565424807268e-14,1.48214773787458e-14,17.8782630669338,178.782630669321,17.8782630669321,1.65556457432103e-12,0.00128054500020175,9.15387318834138,5.76548965836838,0.600000000000009,1.88737914186277e-15,9.46465128492946e-15,11.5688,-1.15463194561016e-15,4,0.000533333333354591,1.15463194561016e-15,1.77635683940025e-15
4.3,534.245424408179,7.35188660101015,541.597311009189,-0.0520394016281486,495.183910672902,256.019824324487,48.0400000000003,-1.45439216225896e-14,2.42861286636753e-14,16.2176350783469,162.17635078347,16.217635078347,-1.10134124042816e-13,0.000796378197646885,7.99526583481372,5.05419453453345,0.519999999999982,3.66872331125645e-15,1.86352669406809e-15,12.0462,-1.33226762955019e-15,4,0.000466666666692817,1.33226762955019e-15,1.77635683940025e-15
4.4,552.440193217608,5.37475286992811,557.814946087536,-0.0528357798257955,503.179176507715,261.07401885902,48.5600000000003,-1.08751983113331e-14,2.61496553577434e-14,14.3245782302202,143.245782302197,14.3245782302197,4.58300064565265e-13,0.000413044075827207,6.75985452989011,4.27214629599541,0.440000000000019,6.05635333550403e-16,1.24661565792383e-14,12.5292,-1.33226762955019e-15,4,0.000400000000023937,1.33226762955019e-15,1.77635683940025e-15
4.5,568.154255427341,3.98526889041552,572.139524317756,-0.0532488239016227,509.939031037605,265.346165155016,49.0000000000003,-1.02695629777827e-14,1.36834987785051e-14,12.1607052310432,121.607052310428,12.1607052310428,4.79616346638068e-13,0.000284088380664738,5.47433332622887,3.4442556582066,0.360000000000049,1.71529457304587e-14,9.85322934354826e-15,13.017,-1.50990331349021e-15,4,0.000333333333362162,1.50990331349021e-15,2.66453525910038e-15
4.6,581.249505779438,3.05072376936133,584.3002295488,-0.0535329122822874,515.413364363834,268.790420813222,49.3600000000003,6.88338275267597e-15,2.35367281220533e-14,9.6900365736273,96.9003657362712,9.69003657362712,1.79412040779425e-13,0.000485725800986492,4.17197193298523,2.60134330507623,0.280000000000008,2.22044604925031e-16,8.32667268468867e-15,13.5088,-1.33226762955019e-15,4,0.000266666666702164,1.33226762955019e-15,1.77635683940025e-15
4.7,591.519203816343,2.47106230608377,593.990266122427,-0.0540186380832739,519.585336296819,271.391764118299,49.6400000000003,6.66133814775094e-15,3.1863400806742e-14,6.91483750489649,69.1483750489592,6.91483750489592,5.6754601018838e-13,0.000738392339666216,2.89042343829249,1.77799737819004,0.200000000000067,9.88098491916389e-15,1.0991207943789e-14,14.0038,-1.37667655053519e-15,4,0.000200000000029732,1.37667655053519e-15,2.66453525910038e-15
4.8,598.576370202573,2.32873342475009,600.905103627323,-0.0547570304229401,522.475759735112,273.169761496489,49.8400000000004,1.65423230669148e-14,4.2854608750531e-14,4.0050639528722,40.0506395287203,4.00506395287203,1.75859327100625e-13,0.000623163912269575,1.66619145695529,1.00665693860151,0.119999999999976,2.22044604925031e-16,3.77475828372553e-15,14.5012,-1.28785870856518e-15,4,0.00013333333337151,1.28785870856518e-15,3.5527136788005e-15
4.9,602.354185211084,2.55598236911178,604.910167580196,-0.0553801943352097,524.141951192067,274.17641843509,49.9600000000004,1.67643676718399e-14,4.66293670342566e-14,1.23826190337325,12.3826190337262,1.23826190337262,6.29274410357539e-13,0.000203627290723318,0.529225598690232,0.312705428586128,0.0400000000000702,9.99200722162641e-16,5.10702591327572e-15,15.0002,-1.11022302462516e-15,4,6.66666667044069e-05,1.11022302462516e-15,3.5527136788005e-15
5,603.372956471836,2.77547301173334,606.148429483569,-0.055583821625933,524.671176790757,274.489123863676,50.0000000000004,1.77635683940025e-14,5.17363929475323e-14,6.61692922676593e-13,0,0,6.61692922676593e-13,6.12843109593086e-14,1.13686837721616e-13,1.13686837721616e-13,2.8421709430404e-14,1.55431223447522e-15,5.77315972805081e-15,15.5,-9.32587340685132e-16,4,4.2632564145606e-14,9.32587340685132e-16,3.5527136788005e-15
5.1,603.200603967988,2.94782551558127,606.14842948357,-0.0555838216258717,524.671176790758,274.489123863676,50.0000000000005,1.62092561595273e-14,4.59632332194815e-14,1.3988810110277e-13,0,0,1.3988810110277e-13,4.79616346638068e-14,2.27373675443232e-13,5.6843418860808e-14,7.105427357601e-15,3.99680288865056e-15,1.46549439250521e-14,16.0000000000001,-8.43769498715119e-16,4,5.32907051820075e-14,8.43769498715119e-16,4.44089209850063e-15
5.2,602.854393482666,3.29403600090351,606.14842948357,-0.0555838216259197,524.671176790758,274.489123863676,50.0000000000005,2.02060590481778e-14,6.06181771445335e-14,8.02469202199063e-13,0,0,8.02469202199063e-13,4.19664303308309e-14,4.54747350886464e-13,1.13686837721616e-13,7.105427357601e-14,5.32907051820075e-15,1.88737914186277e-14,16.5000000000001,-5.55111512312578e-16,4.00000000000001,6.03961325396085e-14,5.55111512312578e-16,5.32907051820075e-15
5.3,602.560197542274,3.58823194129677,606.14842948357,-0.0555838216258777,524.671176790758,274.489123863676,50.0000000000005,1.48769885299771e-14,4.17443857259059e-14,3.31290550548147e-13,0,0,3.31290550548147e-13,2.26485497023532e-14,1.13686837721616e-13,5.6843418860808e-14,7.105427357601e-15,1.66533453693773e-15,3.33066907387547e-15,17.0000000000001,-3.99680288865056e-16,4.00000000000001,6.3948846218409e-14,3.99680288865056e-16,5.32907051820075e-15
5.4,602.43024162753,3.71818785604129,606.148429483571,-0.0555838216259004,524.671176790758,274.489123863676,50.0000000000005,1.32116539930394e-14,4.50750547997814e-14,1.24789067967868e-13,0,0,1.24789067967868e-13,3.31956684362922e-14,1.13686837721616e-13,2.27373675443232e-13,2.1316282072803e-14,1.11022302462516e-16,4.66293670342566e-15,17.5000000000001,-2.66453525910038e-16,4.00000000000001,6.75015598972095e-14,2.66453525910038e-16,6.21724893790088e-15
5.5,602.386795234444,3.76163424912675,606.148429483571,-0.0555838216258672,524.671176790759,274.489123863677,50.0000000000005,1.33226762955019e-14,4.04121180963557e-14,2.93542967710891e-13,0,0,2.93542967710891e-13,3.30291349825984e-14,0,0,4.2632564145606e-14,2.4980018054066e-15,3.99680288865056e-15,18.0000000000001,-1.36002320516582e-16,4.00000000000001,7.8159700933611e-14,1.36002320516582e-16,6.21724893790088e-15
5.6,602.551169051838,3.59726043173361,606.148429483571,-0.0555838216259002,524.671176790759,274.489123863677,50.0000000000006,1.08246744900953e-14,4.44089209850063e-14,2.1005419625908e-13,0,0,2.1005419625908e-13,4.71844785465692e-16,3.41060513164848e-13,5.6843418860808e-14,4.2632564145606e-14,1.66533453693773e-15,4.02455846426619e-15,18.5000000000001,-3.33066907387547e-17,4.00000000000001,7.8159700933611e-14,3.33066907387547e-17,7.105427357601e-15
5.7,602.88753387342,3.26089561015156,606.148429483571,-0.0555838216258997,524.671176790759,274.489123863677,50.0000000000005,9.15933995315754e-15,4.84334794492725e-14,4.78284079008517e-13,0,0,4.78284079008517e-13,3.3584246494911e-15,2.27373675443232e-13,1.70530256582424e-13,4.9737991503207e-14,2.35922392732846e-16,4.89538964920655e-15,19.0000000000001,8.88178419700125e-17,4.00000000000001,8.5265128291212e-14,8.88178419700125e-17,7.105427357601e-15
5.8,603.17757022685,2.97085925672184,606.148429483572,-0.0555838216259031,524.671176790759,274.489123863677,50.0000000000006,8.9234175604247e-15,4.35380898000659e-14,8.75299832614473e-13,0,0,8.75299832614473e-13,2.3259172365897e-14,5.6843418860808e-13,1.70530256582424e-13,1.4210854715202e-14,4.20496970576778e-15,1.24518451105615e-14,19.5000000000001,1.88737914186277e-16,4.00000000000001,9.2370555648813e-14,1.88737914186277e-16,7.99360577730113e-15
5.9,603.220137393193,2.92829209038027,606.148429483573,-0.0555838216258798,524.67117679076,274.489123863677,50.0000000000006,4.71844785465692e-15,3.10862446895044e-14,2.07389660999979e-13,0,0,2.07389660999979e-13,3.77475828372553e-15,1.13686837721616e-13,5.6843418860808e-14,2.8421709430404e-14,2.05391259555654e-15,3.77475828372553e-15,20.0000000000001,2.33146835171283e-16,4.00000000000001,9.59232693276135e-14,2.33146835171283e-16,7.99360577730113e-15
6,602.958738641608,3.1896908419646,606.148429483573,-0.0555838216258761,524.67117679076,274.489123863677,50.0000000000005,2.66453525910038e-15,3.48610029732299e-14,6.86561918428197e-13,0,0,6.86561918428197e-13,2.38697950294409e-14,7.95807864051312e-13,5.6843418860808e-14,2.1316282072803e-14,6.66133814775094e-16,7.88258347483861e-15,20.5000000000001,2.77555756156289e-16,4.00000000000001,9.9475983006414e-14,2.77555756156289e-16,8.88178419700125e-15
6.1,602.69663497537,3.45179450820326,606.148429483574,-0.0555838216258999,524.67117679076,274.489123863677,50.0000000000006,1.99840144432528e-15,4.27435864480685e-14,7.20312698376802e-13,0,0,7.20312698376802e-13,1.53210777398272e-14,1.13686837721616e-13,1.70530256582424e-13,2.8421709430404e-14,1.99840144432528e-15,1.66533453693773e-15,21.0000000000001,3.17801340798951e-16,4.00000000000001,1.06581410364015e-13,3.17801340798951e-16,8.88178419700125e-15
6.2,602.549664818789,3.5987646647851,606.148429483574,-0.0555838216258846,524.67117679076,274.489123863677,50.0000000000006,0,4.10782519111308e-14,6.42152997443191e-13,0,0,6.42152997443191e-13,6.66133814775094e-16,5.6843418860808e-13,5.6843418860808e-14,6.3948846218409e-14,7.99360577730113e-15,6.88338275267597e-15,21.5000000000001,3.27515792264421e-16,4.00000000000001,1.13686837721616e-13,3.27515792264421e-16,8.88178419700125e-15
6.3,602.476220306388,3.67220917718675,606.148429483575,-0.0555838216258853,524.671176790761,274.489123863677,50.0000000000006,-7.99360577730113e-15,3.41948691584548e-14,3.87245790989255e-13,0,0,3.87245790989255e-13,2.44249065417534e-14,1.13686837721616e-13,1.13686837721616e-13,5.6843418860808e-14,2.66453525910038e-15,2.26485497023532e-14,22.0000000000001,2.88657986402541e-16,4.00000000000001,1.20792265079217e-13,2.88657986402541e-16,8.88178419700125e-15
6.4,602.59597668339,3.55245280018539,606.148429483575,-0.0555838216258608,524.671176790761,274.489123863677,50.0000000000007,-5.32907051820075e-15,5.6843418860808e-14,2.44249065417534e-14,0,0,2.44249065417534e-14,1.46549439250521e-14,0,5.6843418860808e-14,6.3948846218409e-14,4.44089209850063e-15,7.99360577730113e-15,22.5000000000001,1.99840144432528e-16,4.00000000000001,1.20792265079217e-13,1.99840144432528e-16,9.76996261670138e-15
6.5,602.947246105573,3.20118337800247,606.148429483575,-0.0555838216258755,524.671176790761,274.489123863677,50.0000000000006,-9.76996261670138e-15,4.88498130835069e-14,1.24344978758018e-14,0,0,1.24344978758018e-14,3.17523785042795e-14,5.6843418860808e-13,2.27373675443232e-13,6.3948846218409e-14,1.17683640610267e-14,8.21565038222616e-15,23.0000000000001,2.22044604925031e-16,4.00000000000001,1.35003119794419e-13,2.22044604925031e-16,9.76996261670138e-15
6.6,603.279534402284,2.86889508129183,606.148429483575,-0.0555838216259072,524.67117679076,274.489123863678,50.0000000000006,1.99840144432528e-15,4.06341627012807e-14,4.9693582582222e-13,0,0,4.9693582582222e-13,4.90718576884319e-14,5.6843418860808e-13,2.27373675443232e-13,7.105427357601e-15,3.10862446895044e-15,1.11022302462516e-14,23.5000000000001,2.22044604925031e-16,4.00000000000001,1.4210854715202e-13,2.22044604925031e-16,1.15463194561016e-14
6.7,603.594482510872,2.5539469727037,606.148429483576,-0.0555838216259563,524.671176790761,274.489123863678,50.0000000000006,5.10702591327572e-15,2.95319324550292e-14,4.11670697531008e-13,0,0,4.11670697531008e-13,4.10782519111308e-14,6.82121026329696e-13,1.70530256582424e-13,4.9737991503207e-14,1.15463194561016e-14,6.88338275267597e-15,24.0000000000001,1.77635683940025e-16,4.00000000000001,1.45661260830821e-13,1.77635683940025e-16,1.15463194561016e-14
6.8,603.986231184752,2.16219829882446,606.148429483576,-0.0555838216259974,524.671176790762,274.489123863678,50.0000000000006,1.66533453693773e-14,2.26485497023532e-14,9.36806188178707e-13,0,0,9.36806188178707e-13,3.574918139293e-14,1.13686837721616e-13,6.82121026329696e-13,4.2632564145606e-14,7.32747196252603e-15,1.02140518265514e-14,24.5000000000002,5.32907051820075e-16,4.00000000000001,1.52766688188422e-13,5.32907051820075e-16,1.15463194561016e-14
6.9,604.216812019254,1.93161746432339,606.148429483577,-0.0555838216260331,524.671176790762,274.489123863679,50.0000000000007,2.39808173319034e-14,1.24344978758018e-14,5.64659430324355e-13,0,0,5.64659430324355e-13,2.57571741713036e-14,2.27373675443232e-13,0,7.105427357601e-15,1.99840144432528e-15,5.82867087928207e-15,25.0000000000002,6.21724893790088e-16,4.00000000000001,1.56319401867222e-13,6.21724893790088e-16,1.15463194561016e-14
7,604.081558641957,2.06687084162116,606.148429483578,-0.0555838216260074,524.671176790762,274.489123863679,50.0000000000007,2.19824158875781e-14,1.82631687550838e-14,3.5171865420125e-13,0,0,3.5171865420125e-13,1.21236354289067e-13,1.13686837721616e-13,1.13686837721616e-13,7.105427357601e-14,9.38138455808257e-15,6.34214902817121e-15,25.5000000000002,8.88178419700125e-16,4.00000000000001,1.66977542903624e-13,8.88178419700125e-16,1.24344978758018e-14
7.1,603.601116545571,2.54731293800673,606.148429483578,-0.0555838216261286,524.671176790762,274.489123863679,50.0000000000007,3.13638004456607e-14,2.4605317783255e-14,3.09530179265494e-13,0,0,3.09530179265494e-13,1.16087695012368e-14,6.82121026329696e-13,5.6843418860808e-14,6.3948846218409e-14,3.89965837399586e-15,1.61953783717195e-14,26.0000000000002,8.88178419700125e-16,4.00000000000001,1.70530256582424e-13,8.88178419700125e-16,1.15463194561016e-14
7.2,602.951192731576,3.19723675200213,606.148429483579,-0.0555838216261402,524.671176790763,274.489123863679,50.0000000000008,3.52634588196565e-14,8.40993941153556e-15,1.90514271025677e-13,0,0,1.90514271025677e-13,3.94059784802891e-14,4.54747350886464e-13,2.8421709430404e-13,4.2632564145606e-14,2.26207941267376e-15,7.35522753814166e-15,26.5000000000002,1.24344978758018e-15,4.00000000000001,1.81188397618826e-13,1.24344978758018e-15,1.24344978758018e-14
7.3,602.248028445764,3.90040103781491,606.148429483579,-0.0555838216261796,524.671176790762,274.489123863679,50.0000000000008,3.75255382323303e-14,1.57651669496772e-14,3.39284156325448e-13,0,0,3.39284156325448e-13,4.16888745746746e-14,2.27373675443232e-13,1.13686837721616e-13,0,2.55351295663786e-15,1.99840144432528e-15,27.0000000000002,1.95399252334028e-15,4.00000000000001,1.81188397618826e-13,1.95399252334028e-15,1.24344978758018e-14
7.4,601.60674508672,4.54168439685856,606.148429483579,-0.055583821626138,524.671176790763,274.489123863679,50.0000000000008,3.49720252756924e-14,1.77635683940025e-14,7.69162511460308e-13,0,0,7.69162511460308e-13,4.86277684785819e-14,1.13686837721616e-13,4.54747350886464e-13,1.13686837721616e-13,8.99280649946377e-15,3.33066907387547e-15,27.5000000000002,1.95399252334028e-15,4.00000000000001,1.91846538655227e-13,1.95399252334028e-15,1.24344978758018e-14
7.5,601.393923739617,4.75450574396295,606.14842948358,-0.0555838216261866,524.671176790763,274.489123863679,50.0000000000009,4.39648317751562e-14,1.4432899320127e-14,7.75379760398209e-13,0,0,7.75379760398209e-13,4.79616346638068e-14,1.13686837721616e-13,5.6843418860808e-14,5.6843418860808e-14,6.66133814775094e-16,2.55351295663786e-14,28.0000000000002,2.57571741713036e-15,4.00000000000001,2.06057393370429e-13,2.57571741713036e-15,1.24344978758018e-14
7.6,601.81114435207,4.33728513151074,606.148429483581,-0.0555838216261386,524.671176790763,274.489123863679,50.0000000000009,4.46309655899313e-14,3.99680288865056e-14,5.76427794385381e-13,0,0,5.76427794385381e-13,3.99680288865056e-15,4.54747350886464e-13,2.27373675443232e-13,6.3948846218409e-14,7.43849426498855e-15,1.06581410364015e-14,28.5000000000002,2.75335310107039e-15,4.00000000000001,2.0961010704923e-13,2.75335310107039e-15,1.24344978758018e-14
7.7,602.503190053066,3.64523943051497,606.148429483581,-0.0555838216261426,524.671176790763,274.48912386368,50.000000000001,5.20694598549198e-14,2.93098878501041e-14,9.65005853004186e-13,0,0,9.65005853004186e-13,6.57252030578093e-14,3.41060513164848e-13,5.6843418860808e-14,1.20792265079217e-13,5.55111512312578e-16,5.32907051820075e-15,29.0000000000002,3.41948691584548e-15,4.00000000000001,2.20268248085631e-13,3.41948691584548e-15,1.24344978758018e-14
7.8,603.159054833817,2.98937464976515,606.148429483582,-0.0555838216262083,524.671176790764,274.48912386368,50.0000000000011,5.26245713672324e-14,3.46389583683049e-14,9.68114477473137e-14,0,0,9.68114477473137e-14,1.06581410364015e-14,1.13686837721616e-13,2.27373675443232e-13,4.2632564145606e-14,1.77635683940025e-15,3.77475828372553e-15,29.5000000000002,3.86357612569554e-15,4.00000000000001,2.27373675443232e-13,3.86357612569554e-15,1.4210854715202e-14
7.9,603.7326996878,2.41572979578195,606.148429483582,-0.055583821626219,524.671176790763,274.48912386368,50.0000000000011,5.44009282066327e-14,3.84137166520304e-14,5.04929431599521e-13,0,0,5.04929431599521e-13,9.10382880192628e-15,1.13686837721616e-13,2.8421709430404e-13,3.5527136788005e-14,6.66133814775094e-16,1.24344978758018e-14,30.0000000000002,4.48530101948563e-15,4.00000000000001,2.48689957516035e-13,4.48530101948563e-15,1.4210854715202e-14
8,604.108962495312,2.03946698827042,606.148429483583,-0.0555838216262099,524.671176790763,274.48912386368,50.0000000000011,5.50670620214078e-14,5.08482145278322e-14,4.87609952415369e-13,0,0,4.87609952415369e-13,1.79856129989275e-14,9.09494701772928e-13,5.6843418860808e-14,8.5265128291212e-14,1.22124532708767e-15,8.43769498715119e-15,30.5000000000003,4.9960036108132e-15,4.00000000000001,2.55795384873636e-13,4.9960036108132e-15,1.4210854715202e-14
8.1,604.127183928014,2.02124555556899,606.148429483583,-0.0555838216262279,524.671176790764,274.48912386368,50.0000000000012,5.62883073484954e-14,4.2410519540681e-14,5.36459765498876e-13,0,0,5.36459765498876e-13,2.50910403565285e-14,5.6843418860808e-13,2.27373675443232e-13,1.06581410364015e-13,1.11022302462516e-16,6.66133814775094e-15,31.0000000000003,5.61772850460329e-15,4.00000000000002,2.66453525910038e-13,5.61772850460329e-15,1.50990331349021e-14
8.2,603.797668043521,2.35076144006268,606.148429483584,-0.0555838216262028,524.671176790765,274.48912386368,50.0000000000013,5.61772850460329e-14,3.574918139293e-14,2.26485497023532e-13,0,0,2.26485497023532e-13,6.21724893790088e-15,5.6843418860808e-13,5.6843418860808e-14,9.2370555648813e-14,1.88737914186277e-15,1.37667655053519e-14,31.5000000000003,6.16173778666962e-15,4.00000000000002,2.73558953267639e-13,6.16173778666962e-15,1.59872115546023e-14
8.3,603.198310379586,2.95011910399808,606.148429483584,-0.0555838216261966,524.671176790765,274.48912386368,50.0000000000014,5.42899059041702e-14,2.19824158875781e-14,9.2548191332753e-13,0,0,9.2548191332753e-13,1.08801856413265e-14,2.27373675443232e-13,1.13686837721616e-13,6.3948846218409e-14,4.44089209850063e-16,8.77076189453874e-15,32.0000000000003,6.72795152922845e-15,4.00000000000002,2.98427949019242e-13,6.72795152922845e-15,1.50990331349021e-14
8.4,602.614820332594,3.53360915099087,606.148429483585,-0.0555838216262075,524.671176790766,274.489123863681,50.0000000000013,5.47339951140202e-14,3.07531777821168e-14,5.99520433297585e-14,0,0,5.99520433297585e-14,2.22044604925031e-15,3.41060513164848e-13,5.6843418860808e-14,1.4210854715202e-14,3.98292510084275e-15,9.15933995315754e-15,32.5000000000003,7.28306304154103e-15,4.00000000000002,3.05533376376843e-13,7.28306304154103e-15,1.59872115546023e-14
8.5,602.231353824415,3.9170756591703,606.148429483585,-0.0555838216262097,524.671176790766,274.489123863681,50.0000000000013,5.07510700131775e-14,2.15938378289593e-14,2.70450328798688e-13,0,0,2.70450328798688e-13,6.52256026967279e-16,2.27373675443232e-13,1.13686837721616e-13,2.8421709430404e-14,2.4008572907519e-15,1.25732757538799e-14,33.0000000000003,7.8159700933611e-15,4.00000000000002,3.19744231092045e-13,7.8159700933611e-15,1.59872115546023e-14
8.6,602.07391104365,4.07451843993534,606.148429483585,-0.055583821626209,524.671176790766,274.48912386368,50.0000000000013,4.83502127224256e-14,3.41671135828392e-14,2.01572092350943e-12,0,0,2.01572092350943e-12,8.59035065303715e-15,1.25055521493778e-12,1.13686837721616e-13,1.35003119794419e-13,7.04991620636974e-15,8.29891710907305e-15,33.5000000000003,8.33777491493492e-15,4.00000000000002,3.33955085807247e-13,8.33777491493492e-15,1.59872115546023e-14
8.7,602.264010236651,3.88441924693595,606.148429483587,-0.0555838216262176,524.671176790767,274.489123863681,50.0000000000014,4.13002965160558e-14,4.24660306919122e-14,9.72111280361787e-13,0,0,9.72111280361787e-13,1.44884104713583e-14,5.6843418860808e-13,2.27373675443232e-13,1.06581410364015e-13,3.33066907387547e-15,6.27276008913213e-15,34.0000000000003,8.77076189453874e-15,4.00000000000002,3.48165940522449e-13,8.77076189453874e-15,1.59872115546023e-14
8.8,602.722173083927,3.42625639966131,606.148429483588,-0.0555838216262321,524.671176790768,274.489123863681,50.0000000000016,4.46309655899313e-14,4.87387907810444e-14,8.41549052665869e-13,0,0,8.41549052665869e-13,2.22044604925031e-16,4.54747350886464e-13,1.13686837721616e-13,0,5.99520433297585e-15,1.69864122767649e-14,34.5000000000004,9.20374887414255e-15,4.00000000000002,3.5527136788005e-13,9.20374887414255e-15,1.68753899743024e-14
8.9,603.192085625641,2.95634385794821,606.148429483589,-0.0555838216262319,524.671176790768,274.489123863681,50.0000000000016,3.86357612569554e-14,3.17523785042795e-14,1.14530607220331e-12,0,0,1.14530607220331e-12,1.84297022087776e-14,5.6843418860808e-13,5.6843418860808e-13,2.06057393370429e-13,3.10862446895044e-15,2.66453525910038e-15,35.0000000000004,9.62285806593854e-15,4.00000000000002,3.83693077310454e-13,9.62285806593854e-15,1.77635683940025e-14
9,603.56782836249,2.58060112109782,606.148429483588,-0.0555838216262503,524.671176790767,274.489123863681,50.0000000000014,4.17443857259059e-14,3.44169137633799e-14,2.47357689886485e-13,0,0,2.47357689886485e-13,2.39808173319034e-14,1.25055521493778e-12,5.6843418860808e-14,7.105427357601e-15,4.44089209850063e-16,2.19824158875781e-14,35.5000000000004,1.00253139123652e-14,4.00000000000002,3.90798504668055e-13,1.00253139123652e-14,1.77635683940025e-14
9.1,603.735606243397,2.41282324019151,606.148429483588,-0.0555838216262743,524.671176790766,274.489123863681,50.0000000000014,4.13002965160558e-14,5.6399329650958e-14,9.37028232783632e-14,0,0,9.37028232783632e-14,5.01820807130571e-14,2.27373675443232e-13,1.70530256582424e-13,5.6843418860808e-14,4.44089209850063e-16,6.21724893790088e-15,36.0000000000004,1.0502709812954e-14,4.00000000000002,4.05009359383257e-13,1.0502709812954e-14,1.86517468137026e-14
9.2,603.525858667262,2.62257081632595,606.148429483588,-0.0555838216262241,524.671176790766,274.489123863681,50.0000000000013,4.17443857259059e-14,6.26165785888588e-14,7.50510764646606e-13,0,0,7.50510764646606e-13,1.88737914186277e-14,1.13686837721616e-13,1.70530256582424e-13,8.5265128291212e-14,2.66453525910038e-15,5.99520433297585e-15,36.5000000000004,1.0857981180834e-14,4.00000000000002,4.2632564145606e-13,1.0857981180834e-14,1.95399252334028e-14
9.3,603.106535109731,3.04189437385749,606.148429483589,-0.055583821626243,524.671176790766,274.489123863681,50.0000000000014,3.90798504668055e-14,5.6621374255883e-14,6.06625860655186e-13,0,0,6.06625860655186e-13,2.59792187762287e-14,0,1.13686837721616e-13,1.77635683940025e-13,7.99360577730113e-15,5.55111512312578e-15,37.0000000000004,1.13242748511766e-14,4.00000000000002,4.33431068813661e-13,1.13242748511766e-14,1.95399252334028e-14
9.4,602.751471546952,3.3969579366358,606.148429483588,-0.055583821626269,524.671176790766,274.489123863681,50.0000000000012,4.70734562441066e-14,5.10702591327572e-14,9.07274255723678e-13,0,0,9.07274255723678e-13,1.22124532708767e-14,5.6843418860808e-13,0,7.8159700933611e-14,6.21724893790088e-15,4.44089209850063e-15,37.5000000000004,1.17239551400417e-14,4.00000000000002,4.40536496171262e-13,1.17239551400417e-14,1.95399252334028e-14
9.5,602.586865236637,3.56156424695249,606.148429483589,-0.0555838216262567,524.671176790767,274.489123863681,50.0000000000013,4.08562073062058e-14,5.55111512312578e-14,3.23741033980696e-13,0,0,3.23741033980696e-13,1.77635683940025e-14,5.6843418860808e-13,5.6843418860808e-14,4.9737991503207e-14,6.77236045021345e-15,1.31006316905768e-14,38.0000000000005,1.22568621918617e-14,4.00000000000002,4.54747350886464e-13,1.22568621918617e-14,2.04281036531029e-14
9.6,602.60916186949,3.53926761409882,606.148429483589,-0.0555838216262745,524.671176790766,274.489123863681,50.0000000000013,4.76285677564192e-14,6.86117829218347e-14,1.0946799022804e-12,0,0,1.0946799022804e-12,3.21964677141295e-14,2.27373675443232e-13,5.6843418860808e-14,1.27897692436818e-13,6.43929354282591e-15,5.55111512312578e-15,38.5000000000005,1.24344978758018e-14,4.00000000000002,4.68958205601666e-13,1.24344978758018e-14,2.04281036531029e-14
9.7,602.803769576961,3.34465990662932,606.14842948359,-0.0555838216262423,524.671176790766,274.489123863681,50.0000000000015,4.11892742135933e-14,7.41628980449605e-14,2.53574938824386e-13,0,0,2.53574938824386e-13,6.26165785888588e-14,6.82121026329696e-13,5.6843418860808e-14,3.5527136788005e-14,1.14908083048704e-14,9.54791801177635e-15,39.0000000000005,1.28785870856518e-14,4.00000000000002,4.83169060316868e-13,1.28785870856518e-14,2.22044604925031e-14
9.8,603.096976951053,3.05145253253691,606.14842948359,-0.0555838216263049,524.671176790766,274.489123863681,50.0000000000014,5.26800825184637e-14,8.37108160567368e-14,2.77111666946439e-13,0,0,2.77111666946439e-13,7.105427357601e-15,2.27373675443232e-13,0,2.1316282072803e-14,2.07819872422021e-15,2.8796409701215e-16,39.5000000000005,1.35891298214119e-14,4.00000000000002,4.90274487674469e-13,1.35891298214119e-14,2.30926389122033e-14
9.9,603.33218331683,2.81624616676029,606.14842948359,-0.055583821626312,524.671176790766,274.489123863681,50.0000000000014,5.47582812426839e-14,8.3998780153749e-14,5.41788836017076e-14,0,0,5.41788836017076e-14,3.49720252756924e-14,0,2.27373675443232e-13,0,2.96637714392034e-15,3.78516662458139e-15,40.0000000000005,1.3944401189292e-14,4.00000000000002,5.11590769747272e-13,1.3944401189292e-14,2.30926389122033e-14
10,603.418620429505,2.72980905408528,606.14842948359,-0.0555838216262771,524.671176790766,274.489123863681,50.0000000000014,5.17919040987636e-14,8.02136135291676e-14,7.50954853856456e-13,0,0,7.50954853856456e-13,3.30846461338297e-14,2.27373675443232e-13,2.8421709430404e-13,1.06581410364015e-13,7.54951656745106e-15,3.88578058618805e-16,40.5000000000005,1.48325796089921e-14,4.00000000000002,5.25801624462474e-13,1.48325796089921e-14,2.39808173319034e-14
10.1,603.477250690044,2.6711787935465,606.148429483591,-0.055583821626244,524.671176790766,274.489123863681,50.0000000000013,4.42423875313125e-14,8.06021915877864e-14,7.23865412055602e-14,0,0,7.23865412055602e-14,4.62130334000221e-14,5.6843418860808e-13,2.8421709430404e-13,9.2370555648813e-14,6.16173778666962e-15,3.99680288865056e-15,41.0000000000005,1.50990331349021e-14,4.00000000000003,5.40012479177676e-13,1.50990331349021e-14,2.57571741713036e-14
10.2,603.502823659036,2.64560582455473,606.148429483591,-0.0555838216262902,524.671176790765,274.489123863682,50.0000000000013,5.04041253179821e-14,8.45989944764369e-14,2.00728322852228e-13,0,0,2.00728322852228e-13,3.49442697000768e-14,5.6843418860808e-13,5.6843418860808e-14,4.9737991503207e-14,5.10702591327572e-15,9.76996261670138e-15,41.5000000000006,1.57207580286922e-14,4.00000000000003,5.54223333892878e-13,1.57207580286922e-14,2.57571741713036e-14
10.3,603.297365897962,2.8510635856287,606.14842948359,-0.0555838216263251,524.671176790765,274.489123863682,50.0000000000012,5.55111512312578e-14,9.43689570931383e-14,2.19380069665931e-13,0,0,2.19380069665931e-13,3.01980662698043e-14,6.82121026329696e-13,1.13686837721616e-13,2.8421709430404e-14,3.88578058618805e-15,2.33146835171283e-14,42.0000000000006,1.61648472385423e-14,4.00000000000003,5.6843418860808e-13,1.61648472385423e-14,2.66453525910038e-14
10.4,602.790278226787,3.35815125680334,606.148429483591,-0.0555838216262949,524.671176790764,274.489123863682,50.0000000000012,5.16253706450698e-14,1.17683640610267e-13,4.06341627012807e-13,0,0,4.06341627012807e-13,1.24344978758018e-14,1.13686837721616e-13,3.41060513164848e-13,4.2632564145606e-14,2.99760216648792e-15,1.26565424807268e-14,42.5000000000006,1.66089364483923e-14,4.00000000000003,5.82645043323282e-13,1.66089364483923e-14,2.8421709430404e-14
10.5,602.282008967577,3.86642051601432,606.148429483591,-0.0555838216262825,524.671176790764,274.489123863681,50.0000000000012,4.86277684785819e-14,1.0502709812954e-13,4.54303261676614e-13,0,0,4.54303261676614e-13,5.39568389967826e-14,4.54747350886464e-13,2.27373675443232e-13,1.49213974509621e-13,2.22044604925031e-16,2.26485497023532e-14,43.0000000000006,1.72306613421824e-14,4.00000000000003,5.89750470680883e-13,1.72306613421824e-14,2.93098878501041e-14
10.6,602.111143863312,4.03728562027884,606.148429483591,-0.0555838216263365,524.671176790765,274.489123863682,50.0000000000011,4.84057238736568e-14,8.23785484271866e-14,5.28910248931425e-13,0,0,5.28910248931425e-13,3.04201108747293e-14,1.13686837721616e-12,1.70530256582424e-13,5.6843418860808e-14,2.66453525910038e-15,2.1094237467878e-14,43.5000000000006,1.765254609154e-14,4.00000000000003,6.11066752753686e-13,1.765254609154e-14,3.01980662698043e-14
10.7,602.224435009004,3.92399447458673,606.148429483591,-0.0555838216263669,524.671176790766,274.489123863682,50.0000000000011,4.57411886145564e-14,6.12843109593086e-14,8.96172025477426e-13,0,0,8.96172025477426e-13,7.54951656745106e-15,5.6843418860808e-13,0,8.5265128291212e-14,2.44249065417534e-15,9.99200722162641e-15,44.0000000000006,1.8052226380405e-14,4.00000000000003,6.11066752753686e-13,1.8052226380405e-14,3.10862446895044e-14
10.8,602.356996726737,3.79143275685464,606.148429483592,-0.0555838216263593,524.671176790766,274.489123863682,50.0000000000012,4.81836792687318e-14,7.1276318180935e-14,1.18260956583072e-12,0,0,1.18260956583072e-12,2.24265050974282e-14,1.25055521493778e-12,0,1.77635683940025e-13,3.99680288865056e-15,6.21724893790088e-15,44.5000000000006,1.85629289717326e-14,4.00000000000003,6.32383034826489e-13,1.85629289717326e-14,3.10862446895044e-14
10.9,602.489936858275,3.6584926253186,606.148429483593,-0.0555838216263369,524.671176790768,274.489123863682,50.0000000000014,4.41868763800812e-14,6.50590692430342e-14,6.15507644852187e-13,0,0,6.15507644852187e-13,1.31006316905768e-14,1.13686837721616e-13,0,6.3948846218409e-14,3.66373598126302e-15,3.10862446895044e-15,45.0000000000006,1.90070181815827e-14,4.00000000000003,6.3948846218409e-13,1.90070181815827e-14,3.28626015289046e-14
11,602.782468206973,3.36596127662094,606.148429483594,-0.0555838216263238,524.671176790768,274.489123863682,50.0000000000014,4.78506123613442e-14,6.81676937119846e-14,7.28306304154103e-14,0,0,7.28306304154103e-14,6.66133814775094e-15,6.82121026329696e-13,3.41060513164848e-13,9.9475983006414e-14,5.6621374255883e-15,1.75415237890775e-14,45.5000000000006,1.94552707277751e-14,4.00000000000003,6.46593889541691e-13,1.94552707277751e-14,3.28626015289046e-14
11.1,603.166756482245,2.98167300134891,606.148429483594,-0.0555838216263171,524.671176790768,274.489123863682,50.0000000000014,4.21884749357559e-14,5.06261699229071e-14,1.20525811553307e-12,0,0,1.20525811553307e-12,2.22044604925031e-15,2.27373675443232e-13,1.13686837721616e-13,6.3948846218409e-14,8.88178419700125e-16,1.08246744900953e-14,46.0000000000007,1.98896454861597e-14,4.00000000000003,6.67910171614494e-13,1.98896454861597e-14,3.37507799486048e-14
11.2,603.519066341625,2.62936314196983,606.148429483595,-0.0555838216263149,524.671176790769,274.489123863682,50.0000000000014,4.13002965160558e-14,6.14508444130024e-14,1.64401825486493e-12,0,0,1.64401825486493e-12,3.10862446895044e-14,3.41060513164848e-13,1.70530256582424e-13,4.2632564145606e-14,4.44089209850063e-16,2.2884472095086e-14,46.5000000000007,2.03170813506404e-14,4.00000000000003,6.82121026329696e-13,2.03170813506404e-14,3.37507799486048e-14
11.3,603.843908467052,2.30452101654489,606.148429483597,-0.055583821626346,524.671176790769,274.489123863682,50.0000000000015,4.08562073062058e-14,8.43353165080885e-14,1.54543045027822e-13,0,0,1.54543045027822e-13,9.2148511043888e-15,1.36424205265939e-12,5.6843418860808e-14,1.98951966012828e-13,1.49880108324396e-15,7.59114993087451e-15,47.0000000000007,2.07389660999979e-14,4.00000000000003,6.82121026329696e-13,2.07389660999979e-14,3.46389583683049e-14
11.4,604.054141257786,2.09428822581047,606.148429483596,-0.0555838216263552,524.671176790768,274.489123863682,50.0000000000013,3.93574062229618e-14,9.1926466438963e-14,5.29354338141275e-13,0,0,5.29354338141275e-13,1.17683640610267e-14,1.13686837721616e-13,1.13686837721616e-13,1.20792265079217e-13,6.27276008913213e-15,1.28785870856518e-14,47.5000000000007,2.11330952737399e-14,4.00000000000003,7.03437308402499e-13,2.11330952737399e-14,3.46389583683049e-14
11.5,603.878421636099,2.27000784749845,606.148429483597,-0.0555838216263435,524.671176790768,274.489123863682,50.0000000000014,3.30846461338297e-14,1.04805053524615e-13,1.60449431518828e-12,0,0,1.60449431518828e-12,2.79221090693227e-14,1.81898940354586e-12,0,2.1316282072803e-13,3.33066907387547e-15,1.01030295240889e-14,48.0000000000007,2.14966933143046e-14,4.00000000000004,7.24753590475302e-13,2.14966933143046e-14,3.73034936274053e-14
11.6,603.492771772041,2.65565771155737,606.148429483599,-0.0555838216263155,524.671176790769,274.489123863682,50.0000000000016,2.97539770599542e-14,9.47020240005259e-14,2.03392858111329e-13,0,0,2.03392858111329e-13,1.72084568816899e-15,1.13686837721616e-13,2.8421709430404e-13,6.3948846218409e-14,6.21724893790088e-15,8.32667268468867e-15,48.5000000000007,2.18075557611996e-14,4.00000000000004,7.38964445190504e-13,2.18075557611996e-14,3.73034936274053e-14
11.7,603.236095433544,2.91233405005446,606.148429483598,-0.0555838216263138,524.671176790769,274.489123863683,50.0000000000015,2.35367281220533e-14,8.63753513158372e-14,1.0458300891969e-12,0,0,1.0458300891969e-12,1.99840144432528e-15,4.54747350886464e-13,3.97903932025656e-13,1.4210854715202e-13,1.77635683940025e-15,3.99680288865056e-15,49.0000000000007,2.20601314993019e-14,4.00000000000004,7.46069872548105e-13,2.20601314993019e-14,3.81916720471054e-14
11.8,602.982626743672,3.16580273992782,606.148429483599,-0.0555838216263158,524.67117679077,274.489123863682,50.0000000000017,2.53130849614536e-14,9.03721542044877e-14,7.105427357601e-15,0,0,7.105427357601e-15,4.46309655899313e-14,5.6843418860808e-13,1.13686837721616e-13,4.9737991503207e-14,6.77236045021345e-15,2.66453525910038e-15,49.5000000000008,2.23376872554581e-14,4.00000000000004,7.67386154620908e-13,2.23376872554581e-14,3.90798504668055e-14
11.9,602.657246172319,3.49118331128033,606.148429483599,-0.0555838216263604,524.67117679077,274.489123863682,50.0000000000016,1.85407245112401e-14,8.77076189453874e-14,1.78967951569575e-13,0,0,1.78967951569575e-13,1.4210854715202e-14,4.54747350886464e-13,2.27373675443232e-13,1.13686837721616e-13,6.55031584528842e-15,4.88498130835069e-15,50.0000000000008,2.25819363208757e-14,4.00000000000004,7.8159700933611e-13,2.25819363208757e-14,3.99680288865056e-14
12,602.406007766371,3.74242171722794,606.148429483599,-0.0555838216263747,524.67117679077,274.489123863682,50.0000000000015,2.50910403565285e-14,9.25926002537381e-14,1.81632486828676e-13,0,0,1.81632486828676e-13,4.2854608750531e-14,5.6843418860808e-13,3.41060513164848e-13,2.1316282072803e-14,2.77555756156289e-15,4.44089209850063e-16,50.5000000000008,2.28261853862932e-14,4.00000000000004,7.95807864051312e-13,2.28261853862932e-14,4.08562073062058e-14
12.1,602.27067313031,3.87775635328885,606.148429483599,-0.0555838216263318,524.671176790769,274.489123863683,50.0000000000015,2.23154827949656e-14,9.30366894635881e-14,2.53574938824386e-13,0,0,2.53574938824386e-13,5.57331958361829e-14,2.27373675443232e-13,2.8421709430404e-13,9.2370555648813e-14,6.99440505513849e-15,3.99680288865056e-15,51.0000000000008,2.31370478331883e-14,4.00000000000004,8.17124146124115e-13,2.31370478331883e-14,4.2632564145606e-14
12.2,602.332177142118,3.8162523414805,606.148429483599,-0.0555838216263875,524.67117679077,274.489123863683,50.0000000000014,2.93098878501041e-14,9.70334923522387e-14,3.26849658449646e-13,0,0,3.26849658449646e-13,3.17523785042795e-14,1.47792889038101e-12,2.8421709430404e-13,7.8159700933611e-14,4.44089209850063e-16,1.0769163338864e-14,51.5000000000008,2.33590924381133e-14,4.00000000000004,8.31335000839317e-13,2.33590924381133e-14,4.2632564145606e-14
12.3,602.623650953985,3.52477852961424,606.148429483599,-0.0555838216263558,524.671176790768,274.489123863683,50.0000000000013,2.88657986402541e-14,1.07802655691103e-13,3.03312930327593e-13,0,0,3.03312930327593e-13,1.06581410364015e-14,9.09494701772928e-13,2.8421709430404e-13,7.105427357601e-15,3.33066907387547e-15,1.70974345792274e-14,52.0000000000009,2.35367281220533e-14,4.00000000000004,8.5265128291212e-13,2.35367281220533e-14,4.44089209850063e-14
12.4,602.998485833515,3.14994365008444,606.148429483599,-0.0555838216263664,524.671176790769,274.489123863683,50.0000000000013,3.21964677141295e-14,9.07052211118753e-14,3.20188320301895e-13,0,0,3.20188320301895e-13,5.26245713672324e-14,4.54747350886464e-13,5.11590769747272e-13,9.9475983006414e-14,8.88178419700125e-15,5.55111512312578e-16,52.5000000000009,2.39808173319034e-14,4.00000000000004,8.5265128291212e-13,2.39808173319034e-14,4.44089209850063e-14
12.5,603.236524917707,2.91190456589246,606.148429483599,-0.0555838216263138,524.671176790769,274.489123863683,50.0000000000012,2.33146835171283e-14,9.01501095995627e-14,8.14459610865015e-13,0,0,8.14459610865015e-13,1.24344978758018e-14,1.13686837721616e-13,3.97903932025656e-13,7.105427357601e-15,4.21884749357559e-15,6.49480469405717e-15,53.0000000000009,2.38919994899334e-14,4.00000000000005,8.73967564984923e-13,2.38919994899334e-14,4.52970994047064e-14
12.6,603.160389982048,2.98803950155037,606.148429483598,-0.0555838216263014,524.671176790769,274.489123863683,50.0000000000012,2.75335310107039e-14,8.36553049055055e-14,4.75175454539567e-14,0,0,4.75175454539567e-14,9.10382880192628e-14,0,6.25277607468888e-13,2.1316282072803e-14,1.30728761149612e-14,2.41473507855972e-15,53.5000000000009,2.44249065417534e-14,4.00000000000005,8.73967564984923e-13,2.44249065417534e-14,4.70734562441066e-14
12.7,602.899809045245,3.24862043835293,606.148429483598,-0.0555838216263924,524.671176790769,274.489123863683,50.0000000000012,4.06064071256651e-14,8.12405698269458e-14,8.81961170762224e-13,0,0,8.81961170762224e-13,5.50670620214078e-14,1.13686837721616e-12,1.19371179607697e-12,2.8421709430404e-14,1.55153667691366e-14,1.57374113740616e-14,54.0000000000009,2.48689957516035e-14,4.00000000000005,8.88178419700125e-13,2.48689957516035e-14,4.70734562441066e-14
12.8,602.784591043082,3.3638384405173,606.148429483599,-0.0555838216264475,524.67117679077,274.489123863684,50.0000000000012,5.61217738948017e-14,6.55031584528842e-14,1.37223565843669e-12,0,0,1.37223565843669e-12,3.04201108747293e-14,1.36424205265939e-12,3.97903932025656e-13,1.84741111297626e-13,6.93889390390723e-15,1.43218770176645e-14,54.5000000000009,2.51354492775135e-14,4.00000000000005,9.09494701772928e-13,2.51354492775135e-14,4.79616346638068e-14
12.9,602.736040428615,3.41238905498578,606.148429483601,-0.0555838216264171,524.671176790771,274.489123863685,50.0000000000014,6.30606677987089e-14,5.11812814352197e-14,6.92335078156248e-13,0,0,6.92335078156248e-13,4.91828799908944e-14,6.82121026329696e-13,1.70530256582424e-13,7.105427357601e-15,6.66133814775094e-16,1.16573417585641e-14,55.0000000000009,2.56683563293336e-14,4.00000000000005,9.2370555648813e-13,2.56683563293336e-14,4.88498130835069e-14
13,602.623758380231,3.52467110336982,606.148429483601,-0.0555838216263679,524.671176790772,274.489123863685,50.0000000000014,6.3726801613484e-14,3.95239396766556e-14,9.45910016980633e-14,0,0,9.45910016980633e-14,4.52138326778595e-14,2.27373675443232e-13,5.11590769747272e-13,6.3948846218409e-14,1.11022302462516e-16,5.99520433297585e-15,55.5000000000009,2.66897615119888e-14,4.00000000000005,9.30810983845731e-13,2.66897615119888e-14,4.9737991503207e-14
13.1,602.698991011558,3.44943847204316,606.148429483601,-0.0555838216263227,524.671176790772,274.489123863685,50.0000000000013,6.36157793110215e-14,3.35287353436797e-14,5.6932236702778e-13,0,0,5.6932236702778e-13,2.66175970153881e-14,1.13686837721616e-13,3.97903932025656e-13,7.105427357601e-15,3.66373598126302e-15,8.21565038222616e-15,56.0000000000009,2.70006239588838e-14,4.00000000000005,9.45021838560933e-13,2.70006239588838e-14,4.88498130835069e-14
13.2,603.004373159733,3.14405632386895,606.148429483602,-0.055583821626296,524.671176790772,274.489123863685,50.0000000000013,5.99520433297585e-14,2.53130849614536e-14,3.63709062867201e-13,0,0,3.63709062867201e-13,5.7065463465733e-14,1.81898940354586e-12,5.11590769747272e-13,1.4210854715202e-14,2.66453525910038e-15,2.57571741713036e-14,56.500000000001,2.75779399316889e-14,4.00000000000005,9.52127265918534e-13,2.75779399316889e-14,4.9737991503207e-14
13.3,603.392667150757,2.75576233284469,606.148429483602,-0.0555838216263531,524.671176790774,274.489123863686,50.0000000000014,6.26165785888588e-14,-4.44089209850063e-16,4.13891143580258e-13,0,0,4.13891143580258e-13,8.88178419700125e-15,7.95807864051312e-13,2.8421709430404e-13,7.8159700933611e-14,4.66293670342566e-15,7.32747196252603e-15,57.000000000001,2.83995049699115e-14,4.00000000000005,9.80548975348938e-13,2.83995049699115e-14,4.9737991503207e-14
13.4,603.754192112688,2.39423737091471,606.148429483603,-0.055583821626362,524.671176790775,274.489123863686,50.0000000000014,6.72795152922845e-14,-7.7715611723761e-15,1.31894495325469e-13,0,0,1.31894495325469e-13,1.75415237890775e-14,2.27373675443232e-13,1.13686837721616e-13,2.1316282072803e-14,9.2148511043888e-15,1.13242748511766e-14,57.500000000001,2.89546164822241e-14,4.00000000000005,9.80548975348938e-13,2.89546164822241e-14,4.9737991503207e-14
13.5,604.01641919044,2.13201029316216,606.148429483602,-0.0555838216263445,524.671176790775,274.489123863686,50.0000000000014,5.80646641878957e-14,-1.90958360235527e-14,2.01128003141093e-12,0,0,2.01128003141093e-12,2.1094237467878e-14,1.13686837721616e-12,1.13686837721616e-13,2.98427949019242e-13,2.77555756156289e-15,7.105427357601e-15,58.000000000001,2.95763413760142e-14,4.00000000000005,1.00186525742174e-12,2.95763413760142e-14,4.9737991503207e-14
13.6,604.076357015941,2.07207246766325,606.148429483604,-0.0555838216263655,524.671176790776,274.489123863686,50.0000000000017,6.08402217494586e-14,-1.19904086659517e-14,1.15463194561016e-14,0,0,1.15463194561016e-14,2.88657986402541e-14,0,0,1.27897692436818e-13,3.5527136788005e-15,9.54791801177635e-15,58.500000000001,3.0186964039558e-14,4.00000000000005,1.00897068477934e-12,3.0186964039558e-14,4.9737991503207e-14
13.7,603.789029411835,2.35940007176952,606.148429483604,-0.0555838216263367,524.671176790776,274.489123863686,50.0000000000016,5.72875080706581e-14,-2.1538326677728e-14,1.20969900763157e-12,0,0,1.20969900763157e-12,9.54791801177635e-15,1.59161572810262e-12,1.13686837721616e-13,2.8421709430404e-14,4.44089209850063e-16,2.14273043752655e-14,59.000000000001,3.07558232354177e-14,4.00000000000005,1.03739239420975e-12,3.07558232354177e-14,5.06261699229071e-14
13.8,603.24489217983,2.90353730377345,606.148429483603,-0.0555838216263462,524.671176790775,274.489123863686,50.0000000000016,5.6843418860808e-14,-1.11022302462516e-16,9.54347711967785e-13,0,0,9.54347711967785e-13,2.66453525910038e-15,1.36424205265939e-12,2.27373675443232e-13,4.2632564145606e-14,3.27515792264421e-15,8.65973959207622e-15,59.500000000001,3.13027381793063e-14,4.00000000000005,1.04449782156735e-12,3.13027381793063e-14,4.88498130835069e-14
13.9,602.733567066386,3.41486241721812,606.148429483604,-0.0555838216263436,524.671176790776,274.489123863686,50.0000000000016,5.35682609381638e-14,-8.77076189453874e-15,8.84181616811475e-13,0,0,8.84181616811475e-13,6.88338275267597e-15,2.27373675443232e-13,2.27373675443232e-13,7.105427357601e-14,1.12410081243297e-15,1.11369247157711e-14,60.0000000000011,3.18967074974807e-14,4.00000000000005,1.05870867628255e-12,3.18967074974807e-14,4.88498130835069e-14
14,602.197549183607,3.95088029999788,606.148429483605,-0.0555838216263504,524.671176790776,274.489123863686,50.0000000000015,5.24441601257308e-14,2.36616282123236e-15,1.58761892521397e-12,0,0,1.58761892521397e-12,3.10862446895044e-15,3.41060513164848e-13,1.70530256582424e-13,9.2370555648813e-14,2.56739074444567e-15,8.7360674250192e-15,60.5000000000011,3.23963078585621e-14,4.00000000000005,1.08002495835535e-12,3.23963078585621e-14,4.88498130835069e-14
14.1,601.58778088308,4.56064860052702,606.148429483607,-0.0555838216263473,524.671176790776,274.489123863686,50.0000000000016,4.98767693812852e-14,1.11022302462516e-14,4.71622740860766e-13,0,0,4.71622740860766e-13,1.04360964314765e-14,5.6843418860808e-13,3.97903932025656e-13,1.13686837721616e-13,3.24740234702858e-15,1.33226762955019e-14,61.0000000000011,3.28848059893971e-14,4.00000000000005,1.09423581307055e-12,3.28848059893971e-14,4.88498130835069e-14
14.2,601.35867989901,4.78974958459702,606.148429483607,-0.0555838216263578,524.671176790775,274.489123863686,50.0000000000017,4.66293670342566e-14,2.44249065417534e-14,9.9031893796564e-13,0,0,9.9031893796564e-13,2.66453525910038e-15,1.59161572810262e-12,4.54747350886464e-13,7.8159700933611e-14,7.7715611723761e-16,6.66133814775094e-15,61.5000000000011,3.33844063504785e-14,4.00000000000005,1.11555209514336e-12,3.33844063504785e-14,4.9737991503207e-14
14.3,601.752942467962,4.39548701564641,606.148429483608,-0.0555838216263604,524.671176790777,274.489123863686,50.0000000000018,4.5852210917019e-14,3.10862446895044e-14,1.18260956583072e-12,0,0,1.18260956583072e-12,2.09277040141842e-14,5.6843418860808e-13,1.13686837721616e-13,1.91846538655227e-13,5.55111512312578e-16,6.99440505513849e-15,62.0000000000011,3.38423733481363e-14,4.00000000000005,1.13686837721616e-12,3.38423733481363e-14,4.9737991503207e-14
14.4,602.452404016259,3.69602546735071,606.148429483609,-0.0555838216263395,524.671176790776,274.489123863686,50.000000000002,4.64073224293315e-14,3.80806497446429e-14,2.97983859809392e-13,0,0,2.97983859809392e-13,1.78676518025611e-14,1.13686837721616e-13,2.27373675443232e-13,7.105427357601e-15,3.5527136788005e-15,7.43849426498855e-15,62.5000000000012,3.42836870004248e-14,4.00000000000005,1.15107923193136e-12,3.42836870004248e-14,5.06261699229071e-14
14.5,603.249409303407,2.89902018020306,606.14842948361,-0.0555838216263574,524.671176790777,274.489123863687,50.000000000002,4.2854608750531e-14,3.06421554796543e-14,8.88178419700125e-13,0,0,8.88178419700125e-13,2.26971219596805e-14,2.38742359215394e-12,3.97903932025656e-13,1.27897692436818e-13,2.66453525910038e-15,1.3988810110277e-14,63.0000000000012,3.47055717497824e-14,4.00000000000005,1.17950094136177e-12,3.47055717497824e-14,5.15143483426073e-14
14.6,603.953411893707,2.19501758990306,606.14842948361,-0.0555838216263347,524.671176790779,274.489123863686,50.0000000000021,4.01900734914307e-14,1.66533453693773e-14,1.87183601951801e-13,0,0,1.87183601951801e-13,3.40838468559923e-14,9.09494701772928e-13,2.27373675443232e-13,4.9737991503207e-14,3.5527136788005e-15,1.55431223447522e-15,63.5000000000012,3.51940698806175e-14,4.00000000000005,1.17950094136177e-12,3.51940698806175e-14,5.15143483426073e-14
14.7,604.291409000644,1.85702048296682,606.148429483611,-0.0555838216263688,524.67117679078,274.489123863686,50.0000000000021,4.37427871702312e-14,1.82076576038526e-14,4.51860771022439e-13,0,0,4.51860771022439e-13,3.40838468559923e-14,0,7.38964445190504e-13,3.5527136788005e-14,2.88657986402541e-15,1.73194791841524e-14,64.0000000000012,3.55493412484975e-14,4.00000000000005,1.20792265079217e-12,3.55493412484975e-14,5.06261699229071e-14
14.8,604.201083630708,1.94734585290277,606.148429483611,-0.0555838216263347,524.67117679078,274.489123863687,50.0000000000021,4.08562073062058e-14,8.88178419700125e-16,3.01980662698043e-14,0,0,3.01980662698043e-14,1.24344978758018e-14,9.09494701772928e-13,3.97903932025656e-13,4.9737991503207e-14,2.22044604925031e-16,1.11022302462516e-15,64.5000000000012,3.61044527608101e-14,4.00000000000005,1.23634436022257e-12,3.61044527608101e-14,5.15143483426073e-14
14.9,603.816402706024,2.33202677758725,606.148429483611,-0.0555838216263471,524.671176790781,274.489123863687,50.0000000000022,4.06341627012807e-14,1.99840144432528e-15,2.40252262528884e-13,0,0,2.40252262528884e-13,4.88498130835069e-15,1.02318153949454e-12,7.95807864051312e-13,1.4210854715202e-14,6.21724893790088e-15,6.66133814775094e-16,65.0000000000013,3.66373598126302e-14,4.00000000000005,1.25055521493778e-12,3.66373598126302e-14,5.06261699229071e-14
15,603.372893268977,2.77553621463409,606.148429483611,-0.055583821626352,524.67117679078,274.489123863686,50.0000000000022,3.44169137633799e-14,2.66453525910038e-15,0,0,0,0,0,0,0,0,0,0,65.5000000000013,3.68594044175552e-14,4.00000000000005,1.27897692436818e-12,3.68594044175552e-14,5.06261699229071e-14


==> ex02_cantilever_dissipative_results.csv <==
time,total_energy,energy_increment,external_power,dissipated_energy,power_balance
0,0,1.60215514192725e-07,0.00016070878927374,0,1.33258796682293e-21
0.001,1.60215514192725e-07,1.07316225577485e-05,0.0107755650501606,4.93275081016402e-10,6.94831714544543e-22
0.002,1.08918380719413e-05,4.60629702967095e-05,0.0464588995809638,4.39424924120213e-08,1.23878568535941e-20
0.003,5.69548083686507e-05,0.000114891799618245,0.116348451390383,3.95929284254369e-07,-1.04185052512279e-19
0.004,0.000171846607986896,0.000265123335863555,0.26905310038381,1.45665177213758e-06,-5.0821976835258e-20
0.005,0.00043696994385045,0.000444378323621803,0.45303362111323,3.9297645202556e-06,5.59041745187838e-20
0.006,0.000881348267472253,0.000704768538072313,0.720982686255907,8.65529749142694e-06,1.89735380184963e-19
0.007,0.00158611680554457,0.00109470607603325,1.12261347426609,1.62141481835939e-05,2.57836829144209e-18
0.008,0.00268082288157781,0.00142391207516277,1.46812015524158,2.79073982328434e-05,9.6900569165892e-19
0.009,0.00410473495674058,0.00195519619875879,2.02080199013975,4.42080800788156e-05,1.0435445910173e-17
0.01,0.00605993115549937,0.00248516657703766,2.57854866022478,6.56057913809728e-05,2.55194086348776e-17
0.011,0.00854509773253703,0.00291966460414628,3.0462195916386,9.33820831871389e-05,2.88668828424266e-17
0.012,0.0114647623366833,0.00364520283343712,3.8110906462976,0.000126554987492349,7.02834058313728e-17
0.013,0.0151099651701204,0.00406020553764506,4.27137438224163,0.000165887812860548,6.67868538251071e-17
0.014,0.0191701707077655,0.00456805520021394,4.82831930007378,0.000211168844596638,8.47303997797422e-17
0.015,0.0237382259079794,0.0051756047839486,5.48972688311533,0.000260264099859919,9.62229428080885e-17
0.016,0.028913830691928,0.00532181108976001,5.69186809805396,0.000314122099166828,7.05815614288063e-17
0.017,0.034235641781688,0.00576296945651281,6.18932520293066,0.000370057008294014,7.88757080483204e-17
0.018,0.0399986112382009,0.00594533044838009,6.42854453886577,0.000426355746417928,2.93818788743572e-17
0.019,0.0459439416865809,0.00578022317094883,6.31656224029391,0.000483214090485713,-7.58941520739853e-18
0.02,0.0517241648575298,0.005980596842973,6.56635811749373,0.000536339069345066,-4.33680868994202e-18
0.021,0.0577047617005028,0.00560545232346135,6.235846212946,0.000585761274520719,0
0.022,0.0633102140239641,0.00525186113550179,5.91857150737297,0.000630393889484649,2.99239799605999e-17
0.023,0.0685620751594659,0.00512349382186801,5.82043616603409,0.000666710371871209,-1.60461921527855e-17
0.024,0.0736855689813339,0.00430723258175995,5.02586415071282,0.000696942344166068,1.3986208025063e-17
0.025,0.0779928015630939,0.00400494193903217,4.73625842758927,0.000718631568952881,-7.04731412115578e-18
0.026,0.081997743502126,0.00345361379533556,4.19123437158926,0.000731316488557089,-1.38777878078145e-17
0.027,0.0854513572974616,0.00263582453022469,3.37064264102157,0.000737620576253694,3.20923843055709e-17
0.028,0.0880871818276863,0.00236599889095154,3.09164276299783,0.000734818110796909,1.20129600711394e-16
0.029,0.0904531807186378,0.00160957357218727,2.3206403647133,0.000725643872046407,-1.3238108526048e-16
0.03,0.0920627542908251,0.00107838601221738,1.76833115930657,0.000711066792525895,-6.33174068731535e-17
0.031,0.0931411403030425,0.000806215119021667,1.47216001913549,0.000689945147089127,-1.047339298621e-16
0.032,0.0939473554220642,0.000161392754238959,0.799779703547436,0.000665944900113723,1.8702487475375e-16
0.033,0.0941087481763031,-4.08531574746102e-05,0.567154717500105,0.000638386949308664,-5.32343266690383e-17
0.034,0.0940678950188285,-0.000260437692676085,0.316968908397455,0.000608007874974662,-8.15320033709099e-17
0.035,0.0938074573261524,-0.000629602563337828,-0.0844022676992755,0.000577406601073459,1.07336015076065e-16
0.036,0.0931778547628146,-0.000546131389868421,-0.0328833354435079,0.00054520029563866,1.16009632455949e-16
0.037,0.0926317233729462,-0.000724570747494296,-0.242513306681125,0.000513248054425029,1.4696360448041e-16
0.038,0.0919071526254519,-0.000744218614202485,-0.293513582572834,0.000482057440813319,8.99887803162969e-17
0.039,0.0911629340112494,-0.000613940076509889,-0.193232142075298,0.000450705031629741,-1.09450209312412e-16
0.04,0.0905489939347395,-0.000668148895266563,-0.276867425810535,0.000420707934434482,1.81820704325819e-16
0.041,0.0898808450394729,-0.000527223202185512,-0.164733679154948,0.00039128146945621,-7.73578250068407e-17
0.042,0.0893536218372874,-0.000441775033936498,-0.106931661955037,0.000362489523030486,-2.21177243187043e-17
0.043,0.0889118468033509,-0.000399322964962479,-0.091481992680039,0.000334843371981439,7.64362531602281e-18
0.044,0.0885125238383885,-0.000288277290237435,-0.00635467838856729,0.000307840972282447,8.15862134795342e-17
0.045,0.088224246548151,-0.000250112286879489,0.00713659243374486,0.000281922611848949,3.35560572384264e-17
0.046,0.0879741342612715,-0.000215604087953195,0.0184870746526006,0.000257248879313268,4.45607092891542e-17
0.047,0.0877585301733183,-0.000185658951156548,0.027275233690244,0.00023409116260584,-6.86571025726446e-17
0.048,0.0875728712221618,-0.000183138056514279,0.011236565042847,0.000212934184846723,-1.98137947021726e-17
0.049,0.0873897331656475,-0.000177202134707552,0.0019983211176551,0.000194374621557106,1.65882932390282e-16
0.05,0.08721253103094,-0.000168170231095818,0,0.000179200455825373,1.86184618070073e-16
0.051,0.0870443607998441,-0.00016274045996105,0,0.000168170231096004,-2.7186369475074e-17
0.052,0.0868816203398831,-0.000163680155295387,0,0.000162740459961023,9.91231836194872e-17
0.053,0.0867179401845877,-0.00017118356543934,0,0.000163680155295486,3.13605478391432e-17
0.054,0.0865467566191484,-0.000185610018461804,0,0.000171183565439371,3.29868510978715e-17
0.055,0.0863611466006866,-0.000206527178409216,0,0.000185610018461837,6.89010480614538e-17
0.056,0.0861546194222773,-0.000233317308297704,0,0.000206527178409285,-2.86229373536173e-17
0.057,0.0859213021139796,-0.000265272002429068,0,0.000233317308297675,6.97141996908179e-17
0.058,0.0856560301115506,-0.000300949945826176,0,0.000265272002429138,1.70870262383715e-16
0.059,0.0853550801657244,-0.000339144668556904,0,0.000300949945826347,7.45388993583784e-17
0.06,0.0850159354971675,-0.00037843069422222,0,0.000339144668556978,-8.16404235881585e-17
0.061,0.0846375048029453,-0.000417112720225099,0,0.000378430694222139,-1.87566975839992e-16
0.062,0.0842203920827202,-0.000454061709658324,0,0.000417112720224911,-1.75044440747785e-16
0.063,0.0837663303730618,-0.000487820273353964,0,0.000454061709658149,1.37802096122908e-16
0.064,0.0832785100997079,-0.000517242670484322,0,0.000487820273354102,-1.30754782001752e-16
0.065,0.0827612674292236,-0.000541616076605453,0,0.000517242670484191,6.80878964320897e-17
0.066,0.0822196513526181,-0.000559991346415101,0,0.000541616076605521,3.4553523237113e-16
0.067,0.081659660006203,-0.00057208326775951,0,0.000559991346415446,-1.64798730217797e-16
0.068,0.0810875767384435,-0.0005777499937894,0,0.000572083267759345,2.11744684286419e-16
0.069,0.0805098267446541,-0.000576891981579272,0,0.000577749993789612,-4.23923049441832e-17
0.07,0.0799329347630748,-0.000570168243120547,0,0.00057689198157923,7.69783542464708e-18
0.071,0.0793627665199543,-0.000558136842169182,0,0.000570168243120555,-6.57026516526216e-17
0.072,0.0788046296777851,-0.000541724829367207,0,0.000558136842169117,2.13696248196893e-16
0.073,0.0782629048484179,-0.000522329129119564,0,0.000541724829367421,-1.66967134562768e-17
0.074,0.0777405757192983,-0.000501005974613944,0,0.000522329129119547,3.77302356024956e-17
0.075,0.0772395697446844,-0.000479274785050388,0,0.000501005974613982,3.29163779566599e-16
0.076,0.076760294959634,-0.000458502280448775,0,0.000479274785050717,-2.83356237779087e-16
0.077,0.0763017926791852,-0.000439698097162239,0,0.000458502280448491,-8.83624770575686e-17
0.078,0.075862094582023,-0.000424161582931321,0,0.00043969809716215,4.11996825544492e-17
0.079,0.0754379329990917,-0.000412584896359508,0,0.000424161582931362,-4.31512464649231e-16
0.08,0.0750253481027321,-0.000405534153043674,0,0.000412584896359077,-6.47160276756598e-16
0.081,0.0746198139496885,-0.000403592020581434,0,0.000405534153043027,1.43494157528457e-16
0.082,0.074216221929107,-0.000406663106229443,0,0.000403592020581577,2.55925922815203e-16
0.083,0.0738095588228776,-0.000414800552079458,0,0.000406663106229699,-6.80878964320897e-17
0.084,0.0733947582707981,-0.000427746280859231,0,0.00041480055207939,-2.10931532657055e-16
0.085,0.0729670119899389,-0.000444750443387779,0,0.00042774628085902,1.57859836313889e-16
0.086,0.0725222615465511,-0.000465314602460784,0,0.000444750443387936,-1.80844922370582e-16
0.087,0.0720569469440903,-0.000488369531414193,0,0.000465314602460603,-2.71809484642116e-16
0.088,0.0715685774126762,-0.000512800306898667,0,0.000488369531413921,-2.3407924903962e-16
0.089,0.0710557771057775,-0.000537676678187549,0,0.000512800306898433,3.31874284997813e-16
0.09,0.0705181004275899,-0.000561604018964518,0,0.00053767667818788,3.47920477150598e-16
0.091,0.0699564964086254,-0.000583638116744986,0,0.000561604018964866,3.18430178058993e-16
0.092,0.0693728582918804,-0.000602867077023408,0,0.000583638116745305,-3.86192813839337e-16
0.093,0.068769991214857,-0.000618308173015239,0,0.000602867077023022,-9.77950359581925e-17
0.094,0.0681516830418418,-0.000629614059682468,0,0.000618308173015141,6.58110718698701e-17
0.095,0.0675220689821593,-0.00063628255290421,0,0.000629614059682534,-3.36102673470506e-17
0.096,0.0668857864292551,-0.000638086482839112,0,0.000636282552904177,-5.30174862345412e-17
0.097,0.066247699946416,-0.000635258268469732,0,0.000638086482839059,6.36426675248991e-17
0.098,0.0656124416779463,-0.000627769386240748,0,0.000635258268469796,-2.32019264911898e-17
0.099,0.0649846722917055,-0.000616143351609186,0,0.000627769386240725,-5.63785129692462e-18
0.1,0.0643685289400963,-0.000600977745844708,0,0.00061614335160918,4.2934406030426e-17
0.101,0.0637675511942516,-0.000582758826053451,0,0.000600977745844751,6.45100292628875e-17
0.102,0.0631847923681982,-0.000562547569050942,0,0.000582758826053515,3.02492406123456e-17
0.103,0.0626222447991472,-0.000541120149404682,0,0.000562547569050972,-1.14925430283463e-17
0.104,0.0620811246497425,-0.000519417415875738,-0,0.000541120149404671,1.20996962449382e-16
0.105,0.0615617072338668,-0.000498612400411387,-0,0.000519417415875859,1.757491721599e-16
0.106,0.0610630948334554,-0.000479406222306966,-0,0.000498612400411563,-3.06287113727155e-17
0.107,0.0605836886111485,-0.00046274372530216,-0,0.000479406222306936,5.45895793846451e-17
0.108,0.0601209448858463,-0.000449342175207611,-0,0.000462743725302215,2.17870426560962e-16
0.109,0.0596716027106387,-0.000439486002792616,-0,0.000449342175207829,-1.42789426116341e-16
0.11,0.0592321167078461,-0.000433695251335721,-0,0.000439486002792473,9.48676900924816e-18
0.111,0.0587984214565103,-0.000431917212061608,-0,0.00043369525133573,-1.96782694306119e-17
0.112,0.0583665042444487,-0.000433996444783001,-0,0.000431917212061589,1.48969378499508e-16
0.113,0.0579325077996657,-0.000439835306960332,-0,0.00043399644478315,1.03703937798238e-16
0.114,0.0574926724927054,-0.000448745499881921,-0,0.000439835306960435,5.56737815571307e-17
0.115,0.0570439269928235,-0.000460266377125415,-0,0.000448745499881977,4.8843307870472e-17
0.116,0.0565836606156981,-0.000473697816734765,-0,0.000460266377125464,8.68445940160889e-17
0.117,0.0561099627989633,-0.000488020390964808,-0,0.000473697816734852,1.21213802883879e-16
0.118,0.0556219424079985,-0.000502542440355379,-0,0.000488020390964929,-6.11490025281825e-17
0.119,0.0551193999676431,-0.000516208073754847,-0,0.000502542440355318,-2.17924636669586e-17
0.12,0.0546031918938883,-0.00052805646285161,-0,0.000516208073754825,-1.59377719355369e-17
0.121,0.0540751354310367,-0.000537440801384105,-0,0.000528056462851594,7.53520509877426e-17
0.122,0.0535376946296526,-0.000543424625589768,-0,0.00053744080138418,5.29090660172926e-17
0.123,0.0529942700040628,-0.000545592060627702,-0,0.000543424625589821,-5.8113236445223e-17
0.124,0.0524486779434351,-0.000543640157600216,-0,0.000545592060627644,-2.29850860566927e-17
0.125,0.0519050377858349,-0.000537245920401018,-0,0.000543640157600193,1.59377719355369e-17
0.126,0.0513677918654339,-0.000526696353207554,-0,0.000537245920401034,-5.52943107967607e-18
0.127,0.0508410955122263,-0.000512114073704932,0,0.000526696353207548,-4.83554168928535e-17
0.128,0.0503289814385214,-0.00049387049502958,0,0.000512114073704884,7.00394603425636e-17
0.129,0.0498351109434918,-0.000472687684756168,0,0.00049387049502965,-8.40256683676266e-17
0.13,0.0493624232587356,-0.000449020024833664,0,0.000472687684756084,2.48824398585423e-17
0.131,0.048913403233902,-0.000423734236028511,0,0.000449020024833689,-8.64109131470947e-17
0.132,0.0484896689978734,-0.000397697016035765,0,0.000423734236028425,5.76795555762288e-17
0.133,0.0480919719818377,-0.00037157291800835,0,0.000397697016035823,-8.55435514091063e-17
0.134,0.0477203990638293,-0.000346420101651479,0,0.000371572918008265,-7.28041758824016e-17
0.135,0.0473739789621778,-0.000322921287618919,0,0.000346420101651406,1.64256629131554e-17
0.136,0.0470510576745589,-0.000301740710299474,0,0.000322921287618935,-2.99781900692242e-17
0.137,0.0467493169642595,-0.00028363769230854,0,0.000301740710299444,-4.92227786308419e-17
0.138,0.0464656792719509,-0.000268809053213637,0,0.000283637692308491,4.40186082029115e-17
0.139,0.0461968702187373,-0.000257592407131808,0,0.000268809053213681,2.49962810866533e-16
0.14,0.0459392778116055,-0.000250051636501165,0,0.000257592407132058,-4.43980789632814e-17
0.141,0.0456892261751043,-0.000245854451735805,0,0.000250051636501121,8.90672084696842e-17
0.142,0.0454433717233685,-0.000244890206905435,0,0.000245854451735894,-3.38271077815477e-17
0.143,0.0451984815164631,-0.000246601448463515,0,0.000244890206905401,-9.41087485717418e-17
0.144,0.0449518800679996,-0.000250397695751581,0,0.000246601448463421,3.46944695195361e-18
0.145,0.044701482372248,-0.000255846259008222,0,0.000250397695751584,-8.96093095559269e-17
0.146,0.0444456361132397,-0.000262091263338385,0,0.000255846259008132,-6.24500451351651e-17
0.147,0.0441835448499014,-0.00026857263437817,-0,0.000262091263338322,-4.68375338513738e-17
0.148,0.0439149722155232,-0.000274662485705679,-0,0.000268572634378123,-4.46691295064028e-17
0.149,0.0436403097298175,-0.000279525135437816,-0,0.000274662485705634,-3.90854883181024e-17
0.15,0.0433607845943797,-0.000282765893251519,-0,0.000279525135437777,-1.02782365951626e-16
0.151,0.0430780187011282,-0.000283744415147433,-0,0.000282765893251416,-6.9931040125315e-18
0.152,0.0427942742859807,-0.000282023443154679,-0,0.000283744415147426,-4.54280710271426e-17
0.153,0.0425122508428261,-0.000277510581468805,-0,0.000282023443154633,4.5102810375397e-17
0.154,0.0422347402613573,-0.000269901357895438,-0,0.00027751058146885,-5.3776427755281e-17
0.155,0.0419648389034618,-0.000259372139880518,-0,0.000269901357895385,-6.00105902470727e-17
0.156,0.0417054667635813,-0.000246182203474013,-0,0.000259372139880458,-3.48245737802344e-16
0.157,0.0414592845601073,-0.000230523949552468,-0,0.000246182203473665,3.91396984267267e-17
0.158,0.0412287606105548,-0.000213070970454594,-0,0.000230523949552507,-4.46094983869161e-16
0.159,0.0410156896401002,-0.000194262554719202,-0,0.000213070970454148,-1.01616848616204e-16
0.16,0.040821427085381,-0.000174657270344762,-0,0.0001942625547191,1.51164887898791e-16
0.161,0.0406467698150363,-0.000155051832758803,-0,0.000174657270344913,-1.03541307472366e-17
0.162,0.0404917179822775,-0.000135861354590115,-0,0.000155051832758792,-1.77754946178998e-16
0.163,0.0403558566276873,-0.000117818460201487,-0,0.000135861354589937,2.52293845537377e-16
0.164,0.0402380381674859,-0.000101514999295144,-0,0.000117818460201739,2.09589832468604e-16
0.165,0.0401365231681907,-8.73013733373035e-05,-0,0.000101514999295353,-3.08360650382034e-16
0.166,0.0400492217948534,-7.57987466301138e-05,-0,8.73013733369951e-05,-3.63207727782644e-18
0.167,0.0399734230482233,-6.7210297400859e-05,-0,7.57987466301102e-05,1.73662082977866e-16
0.168,0.0399062127508224,-6.16935775237665e-05,-0,6.72102974010326e-05,7.57586268024246e-18
0.169,0.0398445191732987,-5.94453616125784e-05,-0,6.1693577523774e-05,-1.19668814788088e-17
0.17,0.0397850738116861,-6.01521472488736e-05,-0,5.94453616125664e-05,-2.64430133605636e-16
0.171,0.0397249216644372,-6.3657898076025e-05,-0,6.01521472486092e-05,-1.81793599271507e-16
0.172,0.0396612637663612,-6.95935524444441e-05,-0,6.36578980758432e-05,-6.81692115950261e-18
0.173,0.0395916702139168,-7.72859017341213e-05,-0,6.95935524444373e-05,3.87602276663568e-16
0.174,0.0395143843121826,-8.63544311484818e-05,-0,7.72859017345089e-05,-6.52554182564713e-17
0.175,0.0394280298810342,-9.60556682888108e-05,-0,8.63544311484165e-05,9.47186122937649e-17
0.176,0.0393319742127453,-0.000105741890496371,-0,9.60556682889056e-05,-6.94295966205405e-17
0.177,0.039226232322249,-0.000114954335620872,-0,0.000105741890496301,7.3468249713049e-17
0.178,0.0391112779866281,-0.000122948504031911,-0,0.000114954335620945,-2.25866417583043e-16
0.179,0.0389883294825962,-0.0001293396736066,-0,0.000122948504031685,-1.02430000245568e-16
0.18,0.0388589898089896,-0.000133740591244318,-0,0.000129339673606498,-6.29379361127835e-17
0.181,0.0387252492177453,-0.000135677457379586,-0,0.000133740591244255,-1.87729606165865e-16
0.182,0.0385895717603657,-0.0001351263881832,-0,0.000135677457379399,1.26851654180804e-17
0.183,0.0384544453721825,-0.000131901484437064,-0,0.000135126388183213,-2.6793346187548e-16
0.184,0.0383225438877454,-0.000126029599121107,-0,0.000131901484436796,-1.02890786168874e-16
0.185,0.0381965142886243,-0.000117868292044805,-0,0.000126029599121004,2.29308759480684e-17
0.186,0.0380786459965795,-0.00010755935483879,-0,0.000117868292044828,-2.3838895267525e-17
0.187,0.0379710866417407,-9.56541982013656e-05,-0,0.000107559354838767,4.52383356469577e-17
0.188,0.0378754324435394,-8.26973268470838e-05,-0,9.56541982014109e-05,3.91125933724146e-17
0.189,0.0377927351166923,-6.91126099185771e-05,-0,8.26973268471229e-05,-2.37223435339828e-16
0.19,0.0377236225067737,-5.56621842522781e-05,-0,6.91126099183399e-05,1.28173025578521e-16
0.191,0.0376679603225214,-4.28110658375405e-05,-0,5.56621842524063e-05,1.13028076481614e-17
0.192,0.0376251492566839,-3.10541867705599e-05,-0,4.28110658375518e-05,2.23955511254037e-17
0.193,0.0375940950699133,-2.10064108134497e-05,-0,3.10541867705823e-05,-1.85635740720252e-17
0.194,0.0375730886590999,-1.28849081239141e-05,-0,2.10064108134312e-05,2.50806455681998e-17
0.195,0.0375602037509759,-7.09875209235072e-06,-0,1.28849081239392e-05,4.03035216962541e-17
0.196,0.0375531049988836,-3.89194274301452e-06,-0,7.09875209239103e-06,1.2260801911506e-17
0.197,0.0375492130561406,-3.21286133278531e-06,-0,3.89194274302678e-06,3.71076663862636e-17
0.198,0.0375460001948078,-5.23111958957573e-06,-0,3.21286133282242e-06,2.2446373102239e-18
0.199,0.0375407690752182,-9.713147728449e-06,-0,5.23111958957797e-06,-6.33936398384063e-17
0.2,0.0375310559274898,-1.63870645492475e-05,-0,9.71314772838561e-06,8.26026530162394e-17
0.201,0.0375146688629405,-2.50514373535057e-05,-0,1.63870645493301e-05,1.40607469244214e-18
0.202,0.037489617425587,-3.50960086544783e-05,-0,2.50514373535071e-05,1.68363044859843e-16
0.203,0.0374545214169325,-4.61318102380759e-05,-0,3.50960086546466e-05,-2.74913013360856e-17
0.204,0.0374083896066945,-5.76712738736204e-05,-0,4.61318102380484e-05,2.32019264911898e-17
0.205,0.0373507183328208,-6.90594025815616e-05,-0,5.76712738736436e-05,1.23327997120226e-17
0.206,0.0372816589302393,-7.9987848127315e-05,-0,6.9059402581574e-05,1.18611717669914e-16
0.207,0.037201671082112,-8.99295510004006e-05,-0,7.99878481274336e-05,5.34240620492232e-17
0.208,0.0371117415311116,-9.84864141966718e-05,-0,8.9929551000454e-05,-1.59350614301057e-16
0.209,0.0370132551169149,-0.000105523697054861,-0,9.84864141965125e-05,1.11496640912978e-16
0.21,0.03690773141986,-0.000110662116485638,-0,0.000105523697054973,-3.21736994685073e-16
0.211,0.0367970693033744,-0.000113895492531574,-0,0.000110662116485316,1.16036737510261e-16
0.212,0.0366831738108428,-0.00011523470319906,-0,0.00011389549253169,-8.83624770575686e-17
0.213,0.0365679391076438,-0.000114611926775851,-0,0.000115234703198972,5.33969569949111e-18
0.214,0.0364533271808679,-0.000112375758965499,-0,0.000114611926775856,-8.37410652973491e-17
0.215,0.0363409514219024,-0.000108689849549044,-0,0.000112375758965416,1.13841228110978e-18
0.216,0.0362322615723534,-0.000103878412874146,-0,0.000108689849549045,-6.95109117834769e-17
0.217,0.0361283831594792,-9.84943677313499e-05,-0,0.000103878412874077,7.50945529717773e-17
0.218,0.0360298887917479,-9.28291305612797e-05,-0,9.8494367731425e-05,7.5446918677835e-17
0.219,0.0359370596611866,-8.74472547871333e-05,-0,9.28291305613551e-05,-2.04643160056639e-17
0.22,0.0358496124063995,-8.28394082011824e-05,-0,8.74472547871128e-05,5.58770694644717e-17
0.221,0.0357667729981983,-7.92696806480794e-05,-0,8.28394082012383e-05,-7.71409845723436e-17
0.222,0.0356875033175502,-7.72616992755215e-05,-0,7.92696806480023e-05,-1.27298887576954e-16
0.223,0.0356102416182747,-7.69833353547536e-05,-0,7.72616992753942e-05,-5.4752209710518e-17
0.224,0.0355332582829199,-7.85914213195932e-05,-0,7.69833353546988e-05,-7.83742645435459e-17
0.225,0.0354546668616003,-8.23206309823882e-05,-0,7.85914213195148e-05,-3.23634348486923e-17
0.226,0.0353723462306179,-8.8011201371016e-05,-0,8.23206309823558e-05,5.42372136785874e-17
0.227,0.0352843350292469,-9.56831468320388e-05,-0,8.80112013710703e-05,-2.05862887500685e-17
0.228,0.0351886518824149,-0.00010519529924851,-0,9.56831468320182e-05,-8.19792367670602e-17
0.229,0.0350834565831664,-0.000116163584911524,-0,0.000105195299248428,-7.48370549558119e-17
0.23,0.0349672929982549,-0.000128418192158891,-0,0.00011616358491145,1.63985578588433e-17
0.231,0.034838874806096,-0.000141483787094554,-0,0.000128418192158908,6.263978051535e-17
0.232,0.0346973910190014,-0.000154889248954453,-0,0.000141483787094617,6.58652819784944e-18
0.233,0.034542501770047,-0.00016832069033882,-0,0.000154889248954459,-2.39337629576175e-17
0.234,0.0343741810797081,-0.000181158437073788,-0,0.000168320690338796,-1.70490791623346e-17
0.235,0.0341930226426343,-0.000193075072860656,-0,0.000181158437073771,-7.18283939271647e-18
0.236,0.0339999475697737,-0.000203732490686913,-0,0.000193075072860649,1.51788304147971e-17
0.237,0.0337962150790868,-0.000212706438040673,-0,0.000203732490686928,-3.30681662608079e-17
0.238,0.0335835086410461,-0.000219949436484887,-0,0.00021270643804064,-1.49619899803e-17
0.239,0.0333635592045612,-0.000225258005092349,-0,0.000219949436484872,-2.76200503440682e-17
0.24,0.0331383011994689,-0.000228572187862347,-0,0.000225258005092322,-1.20617491689012e-17
0.241,0.0329097290116065,-0.000230078059108442,-0,0.000228572187862335,-6.90636783873266e-17
0.242,0.0326796509524981,-0.000229761771676794,-0,0.000230078059108373,-6.35884574162748e-17
0.243,0.0324498891808213,-0.000227907916631673,-0,0.00022976177167673,2.61021673025885e-17
0.244,0.0322219812641896,-0.000224825536836434,-0,0.000227907916631699,-2.45842842611088e-17
0.245,0.0319971557273532,-0.000220699877728527,-0,0.00022482553683641,-3.80283911999291e-17
0.246,0.0317764558496247,-0.000216053090444833,-0,0.000220699877728489,1.60461921527855e-17
0.247,0.0315604027591798,-0.000211195116545479,-0,0.000216053090444849,-2.94902990916057e-17
0.248,0.0313492076426343,-0.000206488820547655,-0,0.000211195116545449,1.43385737311208e-17
0.249,0.0311427188220867,-0.000202447605446895,-0,0.00020648882054767,3.75133951679985e-17
0.25,0.0309402712166398,-0.000199261635374225,-0,0.000202447605446933,7.12862928409219e-18
0.251,0.0307410095812656,-0.000197293161844601,-0,0.000199261635374232,-3.30681662608079e-18
0.252,0.030543716419421,-0.000196788125808409,-0,0.000197293161844598,-5.28548559086683e-18
0.253,0.0303469282936126,-0.000197743056815365,-0,0.000196788125808403,3.65918233213858e-18
0.254,0.0301491852367972,-0.000200344771517636,-0,0.000197743056815369,-5.39390580811538e-18
0.255,0.0299488404652796,-0.000204480644180143,-0,0.000200344771517631,2.46655994240452e-18
0.256,0.0297443598210994,-0.00020999414001701,-0,0.000204480644180146,1.36067372646931e-17
0.257,0.0295343656810824,-0.0002168445944754,-0,0.000209994140017024,9.21571846612679e-19
0.258,0.029317521086607,-0.000224655176345429,-0,0.000216844594475401,-5.66495635123676e-18
0.259,0.0290928659102616,-0.000233226210433785,-0,0.000224655176345423,-2.79182059415017e-18
0.26,0.0288596396998278,-0.000242290765338528,-0,0.000233226210433782,-3.87602276663568e-18
0.261,0.0286173489344893,-0.000251378609102619,-0,0.000242290765338524,7.64362531602281e-18
0.262,0.0283659703253866,-0.000260293946649046,-0,0.000251378609102627,4.17417836406919e-18
0.263,0.0281056763787376,-0.000268622885944824,-0,0.00026029394664905,1.46367293285543e-18
0.264,0.0278370534927928,-0.000276015004042746,-0,0.000268622885944826,-7.58941520739853e-19
0.265,0.02756103848875,-0.000282331897364693,-0,0.000276015004042746,-2.76471553983804e-18
0.266,0.0272787065913853,-0.000287226176444687,-0,0.00028233189736469,5.42101086242752e-19
0.267,0.0269914804149406,-0.000290629496864779,-0,0.000287226176444687,2.49366499671666e-18
0.268,0.0267008509180759,-0.000292530412580937,-0,0.000290629496864782,-4.82469966756049e-18
0.269,0.0264083205054949,-0.00029281293408788,-0,0.000292530412580933,-1.84314369322536e-18
0.27,0.026115507571407,-0.000291709805190488,-0,0.000292812934087878,9.75781955236954e-19
0.271,0.0258237977662166,-0.000289304755704434,-0,0.000291709805190489,-1.62630325872826e-17
0.272,0.0255344930105121,-0.000285752428868684,-0,0.000289304755704417,1.42572585681844e-17
0.273,0.0252487405816434,-0.000281430446029102,-0,0.000285752428868698,3.14418630020796e-18
0.274,0.0249673101356143,-0.000276466262966742,-0,0.000281430446029105,4.87890977618477e-18
0.275,0.0246908438726476,-0.000271224557037437,-0,0.000276466262966747,-8.02309607639273e-18
0.276,0.0244196193156102,-0.00026604659789017,-0,0.000271224557037429,-4.93311988480905e-18
0.277,0.02415357271772,-0.000261103203776553,-0,0.000266046597890165,-8.61940727125976e-18
0.278,0.0238924695139434,-0.000256808715607466,-0,0.000261103203776545,5.14996031930615e-18
0.279,0.023635660798336,-0.000253354485261863,-0,0.000256808715607472,5.09575021068187e-18
0.28,0.0233823063130741,-0.000250891456753798,-0,0.000253354485261868,6.7762635780344e-18
0.281,0.0231314148563203,-0.000249691886176524,-0,0.000250891456753804,6.28837260041593e-18
0.282,0.0228817229701438,-0.000249688188615649,-0,0.000249691886176531,-1.56125112837913e-17
0.283,0.0226320347815281,-0.000250935701924866,-0,0.000249688188615633,-1.01915004213637e-17
0.284,0.0223810990796033,-0.000253409844072548,-0,0.000250935701924856,-7.31836466427715e-18
0.285,0.0221276892355307,-0.00025683991427225,-0,0.00025340984407254,-4.03323208164608e-17
0.286,0.0218708493212585,-0.000261172068320627,-0,0.00025683991427221,-3.664603343001e-17
0.287,0.0216096772529378,-0.000266110420843409,-0,0.000261172068320591,1.30104260698261e-17
0.288,0.0213435668320944,-0.000271349698261199,-0,0.000266110420843422,-4.42354486374086e-17
0.289,0.0210722171338332,-0.000276735952775817,-0,0.000271349698261155,-3.95191691870966e-17
0.29,0.0207954811810574,-0.000281864696492506,-0,0.000276735952775777,-2.26056152963228e-17
0.291,0.0205136164845649,-0.000286511236790375,-0,0.000281864696492483,-8.89045781438114e-18
0.292,0.0202271052477745,-0.000290469103703239,-0,0.000286511236790366,8.45677694538693e-18
0.293,0.0199366361440713,-0.000293374424237901,-0,0.000290469103703247,-2.22261445359528e-18
0.294,0.0196432617198334,-0.000295159756829231,-0,0.000293374424237899,5.42101086242752e-18
0.295,0.0193481019630042,-0.000295628688329951,-0,0.000295159756829236,-2.24429849704499e-17
0.296,0.0190524732746742,-0.000294641279310396,-0,0.000295628688329929,1.6750923564901e-17
0.297,0.0187578319953638,-0.000292305958487261,-0,0.000294641279310413,-6.93889390390723e-18
0.298,0.0184655260368766,-0.00028854405702318,-0,0.000292305958487254,-9.16150835750251e-18
0.299,0.0181769819798534,-0.000283522592931053,-0,0.00028854405702317,9.21571846612679e-19
0.3,0.0178934593869223,0,0,0.000283522592931054,0


==> ex02_cantilever_reference_results.csv <==
time,tip_velocity_B_1,tip_velocity_B_2,tip_velocity_B_3,tip_position_I_1,tip_position_I_2,tip_position_I_3
0,-0,0,0,1,0,0
0.000805363715071347,-0.000323891192475721,-0.000323418806255555,5.22716813638626e-11,0.999999999999954,6.08100437773966e-08,6.08231718819603e-08
0.00161072743014269,-0.00240130347001636,-0.00238325040603864,7.69419122570152e-09,0.999999999990688,9.45425072256169e-07,9.45504731958435e-07
0.00241609114521404,-0.00765148318365416,-0.00752112602474146,1.24221898513288e-07,0.999999999807091,4.61097616155336e-06,4.61132654706066e-06
0.00322145486028539,-0.0172057079785496,-0.0166986525762954,8.48336508267435e-07,0.999999998412429,1.39948936170335e-05,1.39966529923144e-05
0.00402681857535673,-0.0320410434267074,-0.0305768037558315,3.56413105746171e-06,0.999999992070217,3.27824770623978e-05,3.27902453306988e-05
0.00483218229042808,-0.0529655684826043,-0.049568997607939,1.13408362199029e-05,0.999999971014419,6.52457175273714e-05,6.52729108446436e-05
0.00563754600549943,-0.080679177046956,-0.0738100390366147,2.95128514018204e-05,0.999999914504673,0.000116069692984922,0.000116147887686514
0.00644290972057078,-0.115873465701579,-0.103302687536001,6.61913059522309e-05,0.999999784183047,0.000190254782919449,0.000190448087317918
0.00724827343564212,-0.159140998821465,-0.137995759408317,0.000133361322607101,0.999999515735846,0.000293070871948793,0.000293496148776773
0.00805363715071347,-0.211008961105062,-0.177435183368702,0.000248590686404729,0.999999009230028,0.00042995494656496,0.000430808016282947
0.00885900086578482,-0.271587534335978,-0.221085858327087,0.00043387656858576,0.999998119211944,0.000606301245370583,0.000607888270866597
0.00966436458085616,-0.341024142041829,-0.268325071096794,0.000713384483340417,0.999996644566962,0.00082735087229261,0.000830124527435266
0.0104697282959275,-0.419667829153172,-0.318491690033444,0.00111351058047614,0.999994317191255,0.00109824186987684,0.00110284257138552
0.0112750920109989,-0.507532833464463,-0.371355238989497,0.00166708974280029,0.999990789725015,0.00142407766906379,0.00143137956553527
0.0120804557260702,-0.604789955094788,-0.426068570922829,0.00241546661203676,0.999985625303883,0.00180985672756895,0.00182101630377935
0.0128858194411416,-0.711074890735767,-0.482059616593927,0.00340999461634486,0.999978290913514,0.00226033617187698,0.00227683945497787
0.0136911831562129,-0.825572293822308,-0.538766211526479,0.00471202532276763,0.999968155434927,0.00277986096837564,0.00280356577676757
0.0144965468712842,-0.947473726114822,-0.594843261412091,0.00638761895224466,0.999954494727151,0.00337213854325128,0.00340530764505899
0.0153019105863556,-1.07499011114456,-0.650047476256994,0.00849169006689327,0.999936503874521,0.00404003320751901,0.00408535449461705
0.0161072743014269,-1.20703435129012,-0.703567831325433,0.0110568932096871,0.999913308136661,0.00478557775324005,0.00484617141659128
0.0169126380164983,-1.34266591753644,-0.755102106328937,0.0140956696955645,0.999883965508251,0.00561018112479536,0.00568959721707034
0.0177180017315696,-1.48058602830884,-0.805472620676845,0.0176053063077154,0.999847464963234,0.00651481079548442,0.00661702037652735
0.018523365446641,-1.62040388510765,-0.853980162652125,0.0215648305992059,0.999802727460167,0.00750005024246692,0.00762942911158513
0.0193287291617123,-1.76090720823138,-0.901741599322817,0.0259362010124971,0.999748608394994,0.00856613950017862,0.00872744035522503
0.0201340928767837,-1.90132093165976,-0.949265488240873,0.0306770921257239,0.999683900715849,0.00971304054446104,0.00991135350512964
0.020939456591855,-2.04123323522969,-0.99630727067395,0.0357486885137107,0.999607345909141,0.0109404495418427,0.0111811482081579
0.0217448203069264,-2.1791580472891,-1.04478239056019,0.0411199331485174,0.9995176532762,0.0122477835088996,0.0125364537594515
0.0225501840219977,-2.31491116452729,-1.09415258946591,0.0467829826345123,0.999413521746768,0.0136342106832325,0.0139765612841886
0.0233555477370691,-2.44737377231151,-1.1453130485866,0.0527784012834937,0.999293670368206,0.0150986444406928,0.0155004024018581
0.0241609114521404,-2.574781035778,-1.1992980618541,0.059188919529559,0.999156898623893,0.0166395356112622,0.0171063253164226
0.0249662751672118,-2.69599950767667,-1.2545122847876,0.0661130873037926,0.999002173591199,0.0182545685033206,0.0187917686439821
0.0257716388822831,-2.80829534568687,-1.31244904000784,0.0736449338184123,0.99882871913379,0.0199404815015573,0.0205530578126658
0.0265770025973544,-2.91020536432154,-1.37199827953246,0.0818775636714865,0.998636086289645,0.0216930815652561,0.0223854082844763
0.0273823663124258,-3.00033026082709,-1.43228938335767,0.0908923020168576,0.998424209350602,0.0235073208218082,0.0242830037500454
0.0281877300274971,-3.07655300845239,-1.49452772035964,0.100758089016947,0.998193441661576,0.0253774285283549,0.0262391429485193
0.0289930937425685,-3.13889977574289,-1.55615837041225,0.11154359360665,0.997944571823838,0.0272970843070381,0.0282464399482907
0.0297984574576398,-3.18588349361119,-1.61782669894008,0.123333824055845,0.997678833761038,0.0292595335363293,0.0302969812601639
0.0306038211727112,-3.21657142721828,-1.67861733634279,0.136196205034481,0.997397935370919,0.031257523753335,0.0323823056639078
0.0314091848877825,-3.23095598048723,-1.73585274145011,0.150151135204704,0.997104079882232,0.0332832333835369,0.0344933685326732
0.0322145486028539,-3.22747707827736,-1.79044662507946,0.165164479238514,0.996799950210904,0.0353283363554468,0.0366206410590313
0.0330199123179252,-3.20700763279513,-1.83935287459934,0.181165046455949,0.996488652748413,0.0373841586683184,0.0387543112956336
0.0338252760329966,-3.16944688144054,-1.8816399607399,0.198027469733603,0.996173657682683,0.0394417433445833,0.0408843952258782
0.0346306397480679,-3.11448572333407,-1.91697154710668,0.215566886894186,0.995858732885162,0.0414918840444125,0.0430008070516783
0.0354360034631393,-3.04397054921657,-1.94198254733696,0.233540781291851,0.995547864861643,0.0435251928021465,0.0450934536170513
0.0362413671782106,-2.95758303198168,-1.95734047249543,0.251657581789365,0.995245161259273,0.0455322055495171,0.0471523608381475
0.037046730893282,-2.85706872529041,-1.96112495884489,0.269558555007111,0.99495474316973,0.0475034891807234,0.0491677873447863
0.0378520946083533,-2.74461125973217,-1.95221534015438,0.286840239375768,0.994680589723407,0.0494299082655862,0.0511304823411819
0.0386574583234246,-2.62150899150562,-1.93226429836452,0.303101889777973,0.994426337309836,0.0513030444142878,0.0530320976478002
0.039462822038496,-2.49178709076557,-1.90006551327202,0.317989665391802,0.994195083018874,0.0531155783583765,0.0548655706239167
0.0402681857535673,-2.35729290553324,-1.85760822537979,0.331189796399083,0.993989259830935,0.0548614299799128,0.0566252596877243
0.0410735494686387,-2.2204330975844,-1.80606339415819,0.342423083160289,0.993810569290319,0.0565357688683358,0.0583069274730716
0.04187891318371,-2.0843286315364,-1.7456473050809,0.351442087810381,0.993659948533236,0.0581349951681665,0.0599076801553936
0.0426842768987814,-1.94974296654048,-1.67918585553715,0.358029340810351,0.993537564579137,0.0596566988699161,0.0614258778017134
0.0434896406138527,-1.81928893014309,-1.60699281781805,0.361985554406846,0.993442842044372,0.061099577205423,0.0628609942772083
0.0442950043289241,-1.6943487660819,-1.53090471086078,0.363144543160395,0.993374491702903,0.0624634380667803,0.0642135568572729
0.0451003680439954,-1.57585000809098,-1.45319421971355,0.361393844786891,0.993330544933289,0.0637492606860029,0.0654851570205227
0.0459057317590668,-1.46592468645325,-1.37441419251262,0.35667921293548,0.993308428199843,0.0649591679622623,0.0666783875411578
0.0467110954741381,-1.36453399056451,-1.29691458121617,0.348986086240929,0.993305084278012,0.0660962690002143,0.0677966517970378
0.0475164591892095,-1.2728395408388,-1.22167123735353,0.338335642663209,0.993317081008421,0.0671645768290685,0.0688440415245744
0.0483218229042808,-1.19194503459372,-1.14993135129354,0.32479586303518,0.993340680647506,0.0681690806324052,0.0698253876973276
0.0491271866193522,-1.12210721478966,-1.083979944166,0.308495989385528,0.993371902415448,0.0691158542893549,0.0707463738750897
0.0499325503344235,-1.06501398781091,-1.02458170468099,0.289630133264813,0.993406608782414,0.0700120926060553,0.0716136006779652
0.0507379140494948,-1.02039213216304,-0.973992128415171,0.268458113792971,0.993440613913006,0.0708660790776054,0.0724345637122916
0.0515432777645662,-0.986637834822568,-0.933231709285263,0.245285574184914,0.993469920978085,0.0716867052219938,0.0732168804071646
0.0523486414796375,-0.964027687151513,-0.900441334695848,0.220449380581948,0.993490963413277,0.0724826794036681,0.0739674981666481
0.0531540051947089,-0.951087474884938,-0.875536119098318,0.194315673391323,0.993500673812972,0.0732621864277098,0.0746927462705299
0.0539593689097802,-0.947182694771722,-0.857938040443477,0.167282994498882,0.99349650239839,0.0740328122054115,0.0753985231646405
0.0547647326248516,-0.952301856967047,-0.846926696234732,0.139773787231853,0.993476400434282,0.0748017326584007,0.0760904761215319
0.0555700963399229,-0.965223040178896,-0.843562045360865,0.112228712090439,0.993438788262124,0.0755757844817812,0.0767743340379689
0.0563754600549943,-0.986284698826943,-0.847238767444317,0.0850820036358498,0.993382534683191,0.0763615293243005,0.0774560182901266
0.0571808237700656,-1.01506618333654,-0.858446746437038,0.0587398032883413,0.993306929394541,0.0771653345849522,0.0781416376577426
0.057986187485137,-1.05113097302514,-0.878059374553744,0.0335632661983163,0.99321162567002,0.0779934955092891,0.0788375750678156
0.0587915512002083,-1.09501981133878,-0.906108305627256,0.00988306605645338,0.99309657131678,0.0788521816677705,0.0795508120079908
0.0595969149152797,-1.14591338982911,-0.944326225515148,-0.0119959373215401,0.992961958684597,0.079747464621003,0.0802890460540153
0.060402278630351,-1.20442171076284,-0.992777382854463,-0.0317970113682035,0.992808184403023,0.0806854636987839,0.0810605410175115
0.0612076423454224,-1.27093935498398,-1.05153834106576,-0.0492885141021073,0.992635797892882,0.0816724836282535,0.0818739010046694
0.0620130060604937,-1.34452618279969,-1.12171506418235,-0.0642833295611681,0.992445447325012,0.082714839207902,0.0827379268456368
0.0628183697755651,-1.42576945701992,-1.20183085820966,-0.0766522852257773,0.992237832275543,0.0838185938654225,0.0836613679922694
0.0636237334906364,-1.51333970994182,-1.29236086405145,-0.0863364412260892,0.992013638645909,0.0849893726281019,0.084652658623472
0.0644290972057077,-1.60653356904789,-1.39290126422642,-0.0933523168967011,0.991773441102083,0.0862322612588181,0.0857198735736497
0.0652344609207791,-1.70528312810693,-1.50215802285106,-0.0977753898141587,0.991517597620092,0.0875516589472542,0.0868707824494784
0.0660398246358504,-1.80749960294139,-1.62073762266979,-0.0997436833680277,0.991246160133,0.08895125848971,0.0881126454968167
0.0668451883509218,-1.91366458291448,-1.74589193693501,-0.0994771108896378,0.990958786286535,0.0904341359817258,0.0894517392214274
0.0676505520659931,-2.02256639796498,-1.87624428258643,-0.0972813289706422,0.990654650567537,0.0920027294700092,0.0908930030686803
0.0684559157810645,-2.13211457658589,-2.01069434532279,-0.0935264183432766,0.990332385680279,0.0936585707787109,0.092439821173235
0.0692612794961358,-2.24258229941932,-2.14509776328296,-0.0886260170616596,0.989990079290689,0.0954020304657615,0.094093812426664
0.0700666432112072,-2.35070744687053,-2.27894441312425,-0.083026843729397,0.98962530593199,0.0972322532375055,0.0958546028787877
0.0708720069262785,-2.45592859252186,-2.40892837615079,-0.077172763320655,0.989235186861924,0.0991471313684535,0.0977198650884588
0.0716773706413499,-2.55715762308053,-2.53223149388707,-0.0714769734984382,0.988816498080891,0.101143225126682,0.0996853720398905
0.0724827343564212,-2.65093547020163,-2.64828177176614,-0.0663160887297391,0.988365837442598,0.103215722715209,0.101744942836137
0.0732880980714926,-2.73805830498401,-2.75236678925684,-0.062054230055657,0.987879814838295,0.105358501175498,0.10389034741984
0.0740934617865639,-2.81526522232754,-2.84433298582736,-0.059017094603407,0.987355242310717,0.10756408773709,0.106111639390019
0.0748988255016352,-2.88082748340519,-2.92311643004321,-0.0574639554154796,0.986789327531298,0.109823616274745,0.108397657555087
0.0757041892167066,-2.9353400542463,-2.98621360884995,-0.0575577589290746,0.986179861091799,0.112126989553316,0.110736508343564
0.076509552931778,-2.97539183778533,-3.03605329697393,-0.0593687075198282,0.985525354577557,0.114463345842545,0.113115877926983
0.0773149166468493,-3.00297525447877,-3.0705884256539,-0.0628416043667362,0.984825122207301,0.116821461574501,0.115523470586772
0.0781202803619206,-3.01738009092601,-3.09077284375212,-0.0678049568050462,0.98407934868217,0.119190036133307,0.117947249977903
0.078925644076992,-3.0174246707129,-3.09820871953334,-0.0739893098710692,0.983289157862082,0.121557887408528,0.120375515780293
0.0797310077920633,-3.00610154103358,-3.0907339457477,-0.0810686951012222,0.982456644055606,0.12391417605086,0.122796915637523
0.0805363715071347,-2.98104820335558,-3.07184222217668,-0.0886389932646564,0.981584847411704,0.126248438931574,0.125200796630313
0.081341735222206,-2.94387863291942,-3.04137417117474,-0.0962265572590658,0.980677705945906,0.128550631662331,0.127577473165668
0.0821470989372774,-2.89598777877445,-2.9995656818987,-0.103308109302093,0.97973999340049,0.130811271813344,0.129918289128718
0.0829524626523487,-2.83587492833905,-2.94951206600818,-0.109361003309742,0.978777223156998,0.133021710724873,0.132215467644173
0.0837578263674201,-2.76700534140161,-2.88945095843003,-0.113872948335868,0.977795533308611,0.135174142573839,0.134462133269544
0.0845631900824914,-2.68820714720026,-2.82171652754078,-0.116379043040494,0.976801600249302,0.137261502643441,0.136652216293273
0.0853685537975628,-2.60000571034314,-2.74683774854118,-0.116487858975649,0.975802563667801,0.139277364069089,0.138780305443908
0.0861739175126341,-2.50481291605429,-2.66362343333267,-0.113900112598174,0.974805906670403,0.141215997680878,0.140841516467204
0.0869792812277055,-2.40077741791948,-2.57502688461299,-0.108384682403796,0.973819300446154,0.143072327154204,0.142831591237718
0.0877846449427768,-2.29058764584319,-2.47943597333045,-0.0997885247982788,0.972850482450497,0.14484195889813,0.144746758027862
0.0885900086578481,-2.17462513656275,-2.3770282551802,-0.0880607057551924,0.971907188903635,0.14652123363226,0.146583345944199
0.0893953723729195,-2.05252792944841,-2.26820473071976,-0.0732744867024124,0.970997105095944,0.148107260568601,0.148337367865319
0.0902007360879908,-1.92665048671308,-2.15056252323882,-0.0556155677959713,0.970127832046682,0.14959762516504,0.150004427751756
0.0910060998030622,-1.79514787972143,-2.0251699234374,-0.0353743801442599,0.969306872219472,0.150990076908155,0.151579677331633
0.0918114635181335,-1.65886251331553,-1.89079201264047,-0.0129316152200169,0.968541590329251,0.152282346943391,0.153057814156828
0.0926168272332049,-1.51839015311165,-1.74685155654787,0.0112712473319519,0.967839088663797,0.153472177839529,0.154433216572553
0.0934221909482762,-1.37240165405391,-1.59490702850624,0.0367673498919872,0.96720604662018,0.154557284654073,0.155700264260675
0.0942275546633476,-1.22270560315222,-1.43395867899433,0.0630764270019683,0.966648587024645,0.155535401400642,0.156853480118436
0.0950329183784189,-1.06884486383403,-1.26526598101601,0.0897036217126545,0.966172168839328,0.156404376943433,0.157887523705585
0.0958382820934903,-0.911341327196065,-1.08970984728626,0.11615366553518,0.965781435221826,0.157162273428085,0.158797345805483
0.0966436458085616,-0.751422262009658,-0.908171902346325,0.141955549640716,0.965480041306517,0.157807301550925,0.159578586705632
0.097449009523633,-0.588966203720435,-0.723093039422051,0.166679849333399,0.965270491064427,0.158337881332617,0.160227880558347
0.0982543732387043,-0.425789619344691,-0.53579716510069,0.189941425833999,0.965153999692923,0.158752895241085,0.160742941117092
0.0990597369537757,-0.263212960409554,-0.348369717050235,0.211401016227333,0.965130362821761,0.159051984263218,0.161122653733453
0.099865100668847,-0.102495474537541,-0.162935885658529,0.230761549188769,0.965197915914933,0.159235623259059,0.161367156633926
0.100670464383918,0.054743824332621,0.0189739709563834,0.247766361800665,0.965353602741736,0.159305105121518,0.161477764219389
0.10147582809899,0.207345272388425,0.195676195414947,0.26220043147476,0.965593101904562,0.159262522994508,0.161456794674011
0.102281191814061,0.354118595122477,0.365397026913377,0.273902288563972,0.965910914867659,0.159110701906167,0.161307683891374
0.103086555529132,0.494313622288041,0.52593044867953,0.282776072242598,0.966300461880029,0.15885308719757,0.161035218134811
0.103891919244204,0.626385131516951,0.675935650638135,0.288794413901311,0.966754220568321,0.15849378642834,0.160645590666778
0.104697282959275,0.749577653522476,0.813526316018293,0.291983543915801,0.96726391113105,0.158037798742736,0.16014615942199
0.105502646674346,0.862333798155227,0.937880039385196,0.292403572939368,0.96782068920731,0.157491126632841,0.159545290221041
0.106308010389418,0.963582575015608,1.04836472555982,0.290138611035408,0.968415391757536,0.156860676090956,0.158852173658943
0.107113374104489,1.05334338928061,1.14404149953242,0.285303697052388,0.969038814390789,0.15615407893642,0.158076558792464
0.10791873781956,1.13008676491162,1.22587076088408,0.278045219219928,0.969681956893376,0.155379626433389,0.157228399354428
0.108724101534632,1.19420366176828,1.29330120385152,0.268537944855174,0.970336189726658,0.154546135081503,0.156317776338926
0.109529465249703,1.24557170540708,1.34675286551933,0.25698353894296,0.97099341165162,0.153662801285308,0.155354777946609
0.110334828964775,1.28336411861837,1.38792129887582,0.243615803181973,0.971646223785584,0.152739072057287,0.154349200191448
0.111140192679846,1.30904730883852,1.41695069033093,0.228688538416824,0.972288077697554,0.151784580002685,0.153310108951909
0.111945556394917,1.3221623440614,1.43607434387129,0.21247264255362,0.972913350288207,0.150808835577741,0.152245765390638
0.112750920109989,1.32416826662939,1.4460063849582,0.195263417090737,0.973517374973211,0.149820856199312,0.151163698085362
0.11355628382506,1.31675380373607,1.44714709552574,0.177400213289065,0.974096431874199,0.148828910006082,0.150070824811982
0.114361647540131,1.29965787526684,1.44123932202008,0.159242838932816,0.974647670143098,0.147840587062155,0.148973548761266
0.115167011255203,1.27494294168574,1.42733432230838,0.14114888895487,0.975168979784964,0.146862866246642,0.147878084695684
0.115972374970274,1.24262597149553,1.40616516063439,0.12344934125666,0.975658888320981,0.145902240416713,0.146790617493831
0.116777738685345,1.20286919659991,1.37827757066665,0.106447672808343,0.976116500375262,0.144964811976361,0.145717246040708
0.117583102400417,1.15713742611417,1.34300453709227,0.0903918022680561,0.976541426577894,0.144056427905374,0.144663857776549
0.118388466115488,1.10474596345967,1.3012990931998,0.0754786159385462,0.976933685603908,0.143182564263065,0.14363633219688
0.119193829830559,1.0471219435398,1.252206070804,0.0618622307864118,0.977293619119804,0.142348248935474,0.142640722469175
0.119999193545631,0.98462503867937,1.19557066246716,0.0496702484937124,0.977621829643152,0.14155809031354,0.141683276917582
0.120804557260702,0.916715847637361,1.13187596188642,0.0389678760733777,0.977919103222443,0.140816490778949,0.140770337349366
0.121609920975773,0.844751085795065,1.06007050537684,0.0297458656751971,0.978186323513885,0.140127635712759,0.139908373543092
0.122415284690845,0.768315915301277,0.980958015448985,0.0219170163956537,0.978424414612257,0.139495415943435,0.139103864795205
0.123220648405916,0.688190390555514,0.894722799535874,0.0153326028520188,0.978634302566927,0.138923284261943,0.138363055536661
0.124026012120987,0.605410240683639,0.801471724475716,0.00976883766668971,0.978816843936484,0.13841420173447,0.137691799335543
0.124831375836059,0.520046322521579,0.701988189918995,0.0049446805801879,0.9789727305831,0.137970476838659,0.137095661573515
0.12563673955113,0.433414429947703,0.596350324725214,0.000539740561622823,0.979102420205891,0.137593769000395,0.136579862506609
0.126442103266201,0.345693455783639,0.485849340125273,-0.00379450536217261,0.979206101433068,0.137285204905971,0.13614891968473
0.127247466981273,0.257228312054759,0.372077626851957,-0.00845040852135708,0.979283663872364,0.137045516043593,0.13580623118197
0.128052830696344,0.169160483311856,0.25656810969813,-0.0138451785207223,0.979334690408969,0.136874859241372,0.135553820366603
0.128858194411415,0.0822991151017617,0.141742779214183,-0.0203826120617656,0.979358506655587,0.136772551050173,0.135392058178184
0.129663558126487,-0.0018264621132547,0.0299070154447782,-0.0284247096542914,0.979354271015344,0.136736830461652,0.135319368679215
0.130468921841558,-0.0818022529428621,-0.0765854575004641,-0.0382819743110741,0.979321058467125,0.136764744065727,0.135332190008533
0.13127428555663,-0.155935793848721,-0.175780281174408,-0.0501926850189757,0.979257948767495,0.136852015757569,0.13542517385863
0.132079649271701,-0.222877013462792,-0.265441900848207,-0.0643010461016481,0.97916415428862,0.136993066252082,0.135591286815485
0.132885012986772,-0.281113957851258,-0.343587208074007,-0.0806662699028532,0.979039176741038,0.137181139626848,0.135821745790417
0.133690376701844,-0.32930600248429,-0.408452364276706,-0.0992681547684699,0.978882947480578,0.137408393194407,0.136106179396493
0.134495740416915,-0.366189938887134,-0.458700296746182,-0.119994047105147,0.97869595396396,0.137665853572556,0.136433043538091
0.135301104131986,-0.390179352780249,-0.493806448766362,-0.142609466287589,0.978479364418644,0.137943486247662,0.136790044593235
0.136106467847058,-0.400852908146534,-0.513060807490719,-0.16676929170088,0.978235119405687,0.138230517066786,0.137164431056374
0.136911831562129,-0.397784187792137,-0.516661959803915,-0.192030974676034,0.977965948140912,0.13851584185863,0.137543414161296
0.1377171952772,-0.38078236416936,-0.505191724591945,-0.217875944782035,0.977675344228002,0.138788370794966,0.137914549764642
0.138522558992272,-0.350632836122213,-0.478688140123118,-0.243725854751466,0.977367549684631,0.139037298580623,0.138265887231153
0.139327922707343,-0.307331977941335,-0.437923730811845,-0.268988692217662,0.977047531810479,0.139252333218136,0.138585921366215
0.140133286422414,-0.25156548375011,-0.383550533555818,-0.293077256140642,0.976720902801482,0.139423710815212,0.13886382223252
0.140938650137486,-0.183687084336786,-0.316835552693111,-0.315421107393849,0.976393794202847,0.139542142389442,0.139089781434784
0.141744013852557,-0.104124034465614,-0.239231014893001,-0.335468314538071,0.976072715318839,0.139598861349817,0.139255228720388
0.142549377567628,-0.0140807697931749,-0.151975372995758,-0.352721870614689,0.975764384632452,0.139585902706606,0.139352798821959
0.1433547412827,0.0854274796509962,-0.0566051173222254,-0.366759549036578,0.975475532432191,0.139496269665939,0.139376396652234
0.144160104997771,0.193227195997818,0.0455640945555089,-0.377251561891967,0.975212734971067,0.139323986084736,0.139321159845108
0.144965468712842,0.30818715471198,0.153439047923849,-0.383959820412718,0.97498232173922,0.139064028344195,0.139183239531609
0.145770832427914,0.429133756777301,0.266483310364822,-0.386749224982539,0.974790304679881,0.138712319572884,0.138959472535094
0.146576196142985,0.555218807140922,0.383606457075589,-0.385580895209276,0.974642284920319,0.138265579384947,0.138647339202209
0.147381559858056,0.685496797657543,0.504230589754586,-0.380514024304853,0.974543365086418,0.137721248416018,0.138244886292095
0.148186923573128,0.818677427976898,0.628533436596203,-0.371703184290898,0.974498114754873,0.137077461219513,0.137750431033242
0.148992287288199,0.954278700528351,0.756139292978483,-0.359410269557309,0.974510561147683,0.13633311783189,0.137162097355266
0.14979765100327,1.09107653156145,0.888183905308555,-0.343993220306674,0.974584191467495,0.135487651648445,0.136477628761451
0.150603014718342,1.22921100036802,1.0247524236736,-0.325887143481222,0.974721972901356,0.134540706312251,0.135694282945341
0.151408378433413,1.36898109603417,1.16611090677687,-0.305563113106947,0.974926384321468,0.133491798007742,0.134808755589239
0.152213742148485,1.50964181687267,1.31357697960967,-0.28350538181483,0.975199378039192,0.132340229272312,0.133817197376278
0.153019105863556,1.65242938250982,1.46560193807851,-0.260189178951268,0.975542269001467,0.131085001978966,0.132715561197659
0.153824469578627,1.79640185759932,1.62273022253932,-0.236077586253839,0.975955609842313,0.129724929727707,0.131499870718636
0.154629833293699,1.94109376788695,1.78461385879494,-0.211603534009874,0.976439118131984,0.128258809426278,0.130166269195279
0.15543519700877,2.08702411155402,1.94952320566589,-0.187167916577067,0.976991612604026,0.126685659049942,0.128711020922281
0.156240560723841,2.23199778840748,2.11828899851381,-0.163127709611469,0.977610952169659,0.125004691024877,0.127130803659376
0.157045924438913,2.37697996317667,2.28804008978494,-0.139793880154782,0.978293986098951,0.123215321469797,0.125423006685162
0.157851288153984,2.52076917968547,2.45781056319117,-0.117412023166386,0.979036534972111,0.121317276220911,0.123585898639923
0.158656651869055,2.6611581754021,2.62705588057131,-0.0961789180879048,0.979833358754223,0.11931088950271,0.121618780504683
0.159462015584127,2.79918785848483,2.79152251269001,-0.0762584874430123,0.980678151795604,0.117197268293017,0.119522273617119
0.160267379299198,2.93120703909655,2.95170963976745,-0.0577969296574818,0.981563614761204,0.114978442181055,0.117298438266638
0.161072743014269,3.05710054676746,3.10474217219537,-0.0408949272922541,0.982481617942477,0.11265743049694,0.114950682524508
0.161878106729341,3.17643821605875,3.24807849320919,-0.0256025633313874,0.983423373794647,0.110238263774588,0.112483776280549
0.162683470444412,3.28580688581444,3.38200088174875,-0.0119165737130312,0.98437960876226,0.107725851788455,0.109904118653074
0.163488834159483,3.38714723304541,3.50153335408341,0.000209354091761191,0.985340758981347,0.10512599340229,0.107219902270302
0.164294197874555,3.47712368423725,3.60693304990102,0.0108688407761825,0.986297210578226,0.102445569600997,0.104440975542409
0.165099561589626,3.5541691009756,3.69687478889059,0.0201679916752114,0.987239550164598,0.0996927762335837,0.101578633815304
0.165904925304697,3.61938406594224,3.76804524837676,0.0282020077604119,0.988158838234085,0.0968771153389783,0.0986454163976443
0.166710289019769,3.66831358677213,3.82339615561641,0.0350617970188836,0.989046905632073,0.0940092254283849,0.0956547187344323
0.16751565273484,3.70322177176297,3.86039624483602,0.0408710501764896,0.98989662876964,0.0911006379960701,0.092620234487348
0.168321016449911,3.72308963064199,3.88026265352851,0.0457856481995802,0.990702113424868,0.0881634535895408,0.0895556200904534
0.169126380164983,3.72642612259411,3.88522240543199,0.049975579595434,0.991458795043388,0.0852099726587467,0.0864743508855634
0.169931743880054,3.71695546126798,3.87308339732696,0.0536242801896877,0.992163489584273,0.0822524274404793,0.0833894675630864
0.170737107595126,3.69188464240135,3.8485122485355,0.0569317289014404,0.992814395647401,0.079302857373337,0.0803131217365039
0.171542471310197,3.65365569074494,3.81151505094532,0.0600994591319968,0.993411026177419,0.0763728690865634,0.0772563400704263
0.172347835025268,3.60452162582099,3.76267106457235,0.0633185368537111,0.99395408666365,0.0734732707386974,0.0742289962786176
0.17315319874034,3.54304855751752,3.70627902765003,0.0667959754874518,0.994445326362455,0.07061372883255,0.0712398174953644
0.173958562455411,3.47420598715936,3.64035894919744,0.0707565160438759,0.994887364187067,0.067802690571933,0.0682963588276182
0.174763926170482,3.39711155090909,3.56793821880348,0.0754097976433193,0.995283493100435,0.0650473996454414,0.065405252109144
0.175569289885554,3.31292824226787,3.48968188379106,0.0809038001741455,0.995637497139784,0.0623540388923398,0.0625724729428733
0.176374653600625,3.2246983170456,3.40431528596446,0.0873304157835754,0.995953503406076,0.0597279019862256,0.0598033802135248
0.177180017315696,3.13000897995547,3.31572871778796,0.0947202880117944,0.996235851057815,0.0571736181160288,0.0571025476368047
0.177985381030768,3.0322636829822,3.22212708432839,0.103041242838314,0.996488956411748,0.0546951041876079,0.0544738724742182
0.178790744745839,2.93184040888006,3.12449283361527,0.112193487633109,0.996717187396418,0.0522954524581895,0.0519208078557299
0.17959610846091,2.82825077450451,3.02441236830814,0.1220423208362,0.99692476037701,0.049976863277857,0.0494465289012264
0.180401472175982,2.72488785644037,2.91949010664906,0.132401161710747,0.997115652083097,0.0477408511138912,0.0470539752959249
0.181206835891053,2.61970836434205,2.81196642088241,0.143009416439479,0.997293515210594,0.0455883820689186,0.0447460727909715
0.182012199606124,2.51434698584412,2.70059313023897,0.153514711441195,0.997461608407461,0.0435200263775856,0.0425258479704461
0.182817563321196,2.40977411542723,2.58494488605367,0.163514104834989,0.997622740447113,0.0415360056207415,0.0403963121870813
0.183622927036267,2.30431251987337,2.4672345219489,0.172567240601025,0.997779221944929,0.039636282112812,0.038360236872991
0.184428290751338,2.20078254847893,2.34545813180572,0.180217809997637,0.997932821780214,0.0378204368839194,0.0364202139234199
0.18523365446641,2.09821491748531,2.22127094543439,0.186006642204429,0.998084747180228,0.0360876507379542,0.0345786794779361
0.186039018181481,1.99685293094379,2.09545339569064,0.18950996104471,0.998235644268854,0.034436764124739,0.0328376938940114
0.186844381896552,1.89819601628475,1.96789882976413,0.190334588081327,0.998385608350544,0.0328664865098904,0.0311985357410508
0.187649745611624,1.8007441930388,1.84182976487439,0.188126907076732,0.998534193977584,0.0313753182325221,0.0296614611377837
0.188455109326695,1.70664530561819,1.71772005763868,0.182592221368808,0.99868044029138,0.0299613508243004,0.0282254194835935
0.189260473041766,1.61658473034026,1.59816015888864,0.173539032547449,0.998822917233542,0.0286219412609146,0.0268877066463505
0.190065836756838,1.53115795000214,1.48611617935732,0.160883937827877,0.998959798957882,0.027353493924161,0.0256437692328733
0.190871200471909,1.45328755961142,1.38203139469866,0.144653174355908,0.999088962403613,0.026151196535673,0.0244874015988511
0.191676564186981,1.38316766470896,1.28892925105187,0.124978925009222,0.999208114206461,0.0250089938596501,0.0234109427131186
0.192481927902052,1.32256296360724,1.20797951609981,0.102105245335731,0.999314934083492,0.023919714421614,0.0224052859502335
0.193287291617123,1.27276791881888,1.14042420418101,0.0763745703730242,0.999407225327507,0.0228752956922033,0.0214599038037307
0.194092655332195,1.23396434219197,1.08838007680628,0.0482269371868352,0.999483064733474,0.0218667925389917,0.0205631403491874
0.194898019047266,1.20813483128747,1.05156928201653,0.0182001342074277,0.999540950622451,0.0208844003707538,0.0197025133830454
0.195703382762337,1.19540665720391,1.03127542745513,-0.0130746328315657,0.99957993527775,0.0199175790598132,0.0188649181160385
0.196508746477409,1.19608292904181,1.02766813383247,-0.0449073174879785,0.999599720597265,0.0189553420209708,0.0180369347873845
0.19731411019248,1.21095213260499,1.03952523349645,-0.0765866189498799,0.999600703014334,0.0179865112780453,0.0172052885687547
0.198119473907551,1.23872726438663,1.06748786809611,-0.107417555568828,0.999583969492121,0.0170000171641781,0.016357118797008
0.198924837622623,1.27967689281327,1.11014886554926,-0.136743553323174,0.999551252233617,0.0159851612886659,0.0154799886688813
0.199730201337694,1.33307190444757,1.16688116929212,-0.163968990869631,0.999504844382422,0.0149317369741799,0.0145620206974635
0.200535565052765,1.3979564332528,1.23696977777556,-0.188570380128367,0.999447483735572,0.0138299604434909,0.0135922725778876
0.201340928767837,1.47477834678722,1.31764052979771,-0.210110341431504,0.999382212271998,0.0126704791304405,0.0125610582656192
0.202146292482908,1.56153581391183,1.40838256673729,-0.228243481519995,0.999312218355853,0.0114446071842831,0.0114600489388977
0.202951656197979,1.65733527761694,1.50678677989153,-0.24273125708067,0.999240668149596,0.0101446289566038,0.0102824036593284
0.203757019913051,1.76114988273895,1.61044083230988,-0.253449723350085,0.999170548891441,0.00876401429153898,0.0090228612266912
0.204562383628122,1.87003163716655,1.71927906140448,-0.260389246410361,0.999104545250069,0.0072975168300587,0.00767757139086923
0.205367747343193,1.98393504854545,1.83057618384715,-0.263632926121881,0.999044950960509,0.00574121821801406,0.00624368558209809
0.206173111058265,2.10050630271661,1.94441336686482,-0.263346171396987,0.998993601744308,0.00409237709875589,0.00471916346337978
0.206978474773336,2.21849695836738,2.06004725285792,-0.259779361497512,0.998951820008364,0.00234922801203756,0.00310271631547277
0.207783838488407,2.33813036995363,2.17552900204136,-0.253271800228053,0.998920370208491,0.000510845533026488,0.00139362240694168
0.208589202203479,2.45636219012275,2.29287358122358,-0.244234959253456,0.998899424023183,-0.00142281108015077,-0.00040866738197176
0.20939456591855,2.57385836377727,2.41043353583438,-0.233131867281427,0.998888540961665,-0.00345101056695901,-0.00230472598496758
0.210199929633621,2.68983619595177,2.52867345256832,-0.220455833813933,0.998886666347617,-0.00557248058483859,-0.00429523488566327
0.211005293348693,2.8027985892371,2.64925693043457,-0.206691932741434,0.998892143383166,-0.00778572393680006,-0.0063810786862204
0.211810657063764,2.91504594547424,2.7699266229509,-0.192275769777025,0.998902723051619,-0.0100891533442605,-0.00856342695196101
0.212616020778836,3.02432809807972,2.89279130714852,-0.177578467575596,0.998915572066409,-0.0124812211808698,-0.0108434480352966
0.213421384493907,3.13151690028194,3.01620623737016,-0.16292704672189,0.998927284417869,-0.0149603407699446,-0.013221962998898
0.214226748208978,3.23700573135335,3.13869478880261,-0.148603322674567,0.998933913389949,-0.0175246967870476,-0.0156993076332653
0.21503211192405,3.33755479006585,3.26229545425998,-0.134832118213089,0.998931026238779,-0.0201719151417445,-0.0182754006840441
0.215837475639121,3.43536457217034,3.38319447484425,-0.121770843025775,0.998913785326152,-0.0228990174499351,-0.0209495799284753
0.216642839354192,3.52807228630978,3.50219946480579,-0.109526447867852,0.998877041547762,-0.0257024617572166,-0.0237203818619561
0.217448203069264,3.61478242212934,3.61846473811486,-0.0981420651510299,0.998815434447104,-0.0285782234732654,-0.0265853971555835
0.218253566784335,3.69719498971089,3.72818132212911,-0.0876026651790335,0.99872349849742,-0.0315216583721899,-0.0295411723408315
0.219058930499406,3.77107823215823,3.83291548163529,-0.0778522569761729,0.998595794393575,-0.0345274420858802,-0.0325828788667174
0.219864294214478,3.83813149266041,3.92811948761173,-0.0688351236336682,0.998427068880857,-0.0375894212393545,-0.0357040981168672
0.220669657929549,3.89670816342155,4.01265163604803,-0.0604697968080194,0.998212438613585,-0.0407005353781402,-0.0388968747556802
0.22147502164462,3.9437412676771,4.08682135325256,-0.052633279867106,0.997947588698538,-0.0438527360691182,-0.0421518789353617
0.222280385359692,3.98205060609465,4.14526739917012,-0.0451537215433106,0.997628981432597,-0.0470371799230479,-0.0454583096807138
0.223085749074763,4.00743788210161,4.18953309034207,-0.0378478597160425,0.997254060638557,-0.050244357079579,-0.0488038458544462
0.223891112789834,4.02052147662582,4.21672959989901,-0.0305128913366108,0.996821436422403,-0.0534641185189238,-0.0521748440266389
0.224696476504906,4.02146132058308,4.22462434732153,-0.0229537229838537,0.996331048575614,-0.0566855287336924,-0.0555566934638834
0.225501840219977,4.0059422848034,4.21571096864515,-0.0150015769745569,0.995784293335857,-0.0598969245969819,-0.0589340992344678
0.226307203935048,3.97707905954418,4.18634427925932,-0.00653523073177547,0.995184076187216,-0.0630860754957282,-0.0622915474755214
0.22711256765012,3.93224391163885,4.1394983600774,0.00257123885120101,0.994534758442754,-0.066240506660707,-0.0656139610266724
0.227917931365191,3.87137806589808,4.0765551092615,0.01245922313701,0.993842021151107,-0.0693478730177355,-0.0688872164026041
0.228723295080262,3.79803996578281,3.99605719331842,0.023276960240206,0.993112675154606,-0.0723964638799197,-0.0720982886629515
0.229528658795334,3.70949220434747,3.90300355739699,0.0351461328033211,0.992354431517207,-0.0753755186997306,-0.0752353705646045
0.230334022510405,3.60971884561078,3.79642040996651,0.0481768598806035,0.991575636891676,-0.0782753342915073,-0.0782881395559613
0.231139386225477,3.49922287166145,3.67879977727494,0.062453497925795,0.990785010428475,-0.0810872674504354,-0.0812479360752323
0.231944749940548,3.37771234003744,3.55359153517848,0.0780285713963082,0.989991388384321,-0.0838038843089083,-0.0841077062713539
0.232750113655619,3.24999557263241,3.4196035743606,0.0949209633703075,0.989203469127404,-0.086419110986705,-0.0868619482756725
0.233555477370691,3.11483841501653,3.28142693699019,0.113143239479008,0.988429572431251,-0.0889282815617712,-0.0895067238863603
0.234360841085762,2.97511258282512,3.13928000133271,0.132680378522087,0.987677470512585,-0.0913280830345802,-0.0920394545895221
0.235166204800833,2.83320077793963,2.99333997733924,0.153457730394487,0.986954292272587,-0.0936164457708134,-0.0944585373090808
0.235971568515905,2.68774737291192,2.84697441223285,0.175323052297955,0.986266453452609,-0.095792312595116,-0.0967631326729362
0.236776932230976,2.54232309570662,2.69876610092575,0.19806548117922,0.985619582132733,-0.0978553321651831,-0.0989532183609686
0.237582295946047,2.39618342389797,2.55113490330056,0.221418352435744,0.985018460366962,-0.0998057370075861,-0.101029502540319
0.238387659661119,2.25032034023799,2.40471690988802,0.245060440605559,0.984466986554502,-0.101644415536818,-0.102993146314776
0.23919302337619,2.10739714749547,2.25837752461348,0.26862456986241,0.983968147732992,-0.103373005471769,-0.104845509097567
0.239998387091261,1.96616347783633,2.11426307479702,0.29170835854962,0.983524026658308,-0.104993768419476,-0.106588021310676
0.240803750806333,1.82879436703457,1.97063151744274,0.31386495765065,0.983135870564874,-0.10650941954012,-0.108221898210358
0.241609114521404,1.69531848626685,1.82733132808948,0.334599514411504,0.982804188436782,-0.107922896711083,-0.10974787566889
0.242414478236475,1.56484030408643,1.68501846402011,0.353395340754791,0.982528805461087,-0.109237162477292,-0.11116621584172
0.243219841951547,1.4388783951833,1.54229828268649,0.369753267452397,0.982308879893814,-0.110454987512965,-0.112476982301105
0.244025205666618,1.31609732672419,1.40050242031867,0.383218505565395,0.982142921806791,-0.111579000271983,-0.113680125868666
0.244830569381689,1.19729548627701,1.25919394108984,0.393393850103001,0.982028827944072,-0.112611793332495,-0.114775498290759
0.245635933096761,1.08292662876041,1.11852892370565,0.399955236084555,0.981963898025268,-0.11355600666281,-0.115763018727533
0.246441296811832,0.972077836267774,0.980284376235148,0.402660956808559,0.981944851868399,-0.114414201388246,-0.116643054433659
0.247246660526903,0.865805663350577,0.844595322846092,0.401358105932587,0.981967855567934,-0.115188902753327,-0.117416645760027
0.248052024241975,0.763956185579168,0.713379809836219,0.395988733481742,0.982028540314491,-0.115882726203837,-0.118085735740577
0.248857387957046,0.667168838681382,0.58852021245629,0.386602786939147,0.982121984766098,-0.11649866703879,-0.118653498294123
0.249662751672117,0.576866387909294,0.47150253510182,0.373362712734508,0.982242728688881,-0.117040324601364,-0.119124657945155
0.250468115387189,0.493863427627018,0.364521164517897,0.356537232960481,0.982384868035827,-0.117512255335405,-0.119505398218746
0.25127347910226,0.419813839711511,0.268558039062139,0.336482509018359,0.982542220310933,-0.11792011404032,-0.11980315496233
0.252078842817332,0.355663594187041,0.185103599404519,0.313630279576943,0.98270849615143,-0.118270614478554,-0.120026549533329
0.252884206532403,0.302055758990931,0.115675737041402,0.288482179299102,0.982877483741334,-0.118571246873002,-0.120185454411361
0.253689570247474,0.259806521583474,0.0609913262018954,0.26161160589098,0.983043240288506,-0.118830202587526,-0.120290827731584
0.254494933962546,0.229492767297812,0.0221257842769023,0.233644735064198,0.983200261495532,-0.119056337645246,-0.120354525314764
0.255300297677617,0.211741335186457,-0.0003041520725213,0.205234214273152,0.983343599590291,-0.119259188029024,-0.120389183881262
0.256105661392688,0.206955638205989,-0.00605050873361485,0.177024435896792,0.983468971228253,-0.119448821013815,-0.120408052646595
0.25691102510776,0.215398666406725,0.0047278095738087,0.149623003894658,0.983572860732526,-0.119635740524287,-0.12042451647684
0.257716388822831,0.236935979250852,0.0312135091532127,0.123558822740009,0.98365257386348,-0.119830623218542,-0.12045167881407
0.258521752537902,0.271094605590016,0.0727882509943756,0.0992648167666377,0.983706206374866,-0.120044015102196,-0.120502183666025
0.259327116252974,0.317141464089036,0.128531722587749,0.0770749387220394,0.983732569444212,-0.12028602585081,-0.120588089821878
0.260132479968045,0.374569689352968,0.19669006091291,0.0572358195829045,0.983731102133451,-0.120566294883077,-0.120720487833498
0.260937843683116,0.442470576809152,0.27579627366646,0.0398871201959901,0.983701760892563,-0.120893944160628,-0.120909133483608
0.261743207398188,0.519962692977875,0.36366270841804,0.025061461391495,0.98364488420813,-0.121277412638275,-0.12116226575818
0.262548571113259,0.605604309429971,0.458158187266131,0.0126889685087619,0.983561072238446,-0.121724117736606,-0.12148647643411
0.26335393482833,0.6974293196064,0.557346906998586,0.00261964161179968,0.983451089616618,-0.122240184288816,-0.12188651699926
0.264159298543402,0.79388841545581,0.658714010554631,-0.00538231678324113,0.983315757015588,-0.122830193572185,-0.122365363820579
0.264964662258473,0.892542074356305,0.761399575246891,-0.0116093724257578,0.983155824050733,-0.123497047378189,-0.122924597420423
0.265770025973544,0.9917111126139,0.864088785201152,-0.0163892473930949,0.982971866529664,-0.124242032961392,-0.123564736458821
0.266575389688616,1.09044477108219,0.965208869845335,-0.0200648292243252,0.982764225194317,-0.125065115398319,-0.124285318492868
0.267380753403687,1.18671734583326,1.06485314634349,-0.0230167348797,0.982532957221032,-0.12596519042791,-0.12508501287587
0.268186117118758,1.2802904545627,1.16154923222243,-0.0256440176751106,0.982277793751477,-0.12694015416048,-0.125961910614391
0.26899148083383,1.3696363982286,1.25546596110913,-0.0283410286000725,0.981998135544248,-0.127986952893519,-0.126913725990029
0.269796844548901,1.45371897062261,1.34659820497843,-0.031463122523191,0.981693086905806,-0.129101728970259,-0.127937845006898
0.270602208263973,1.53297596325085,1.43383807761809,-0.0353234608460037,0.981361487599374,-0.13028004455624,-0.129031447962796
0.271407571979044,1.60587939120237,1.51866776493026,-0.040159481306753,0.981001939834822,-0.131517054995437,-0.130191734072332
0.272212935694115,1.67319853559746,1.60006321629794,-0.0461202587471925,0.980612869719715,-0.132807733402376,-0.131415887819544
0.273018299409187,1.73502149919229,1.67753024483694,-0.053278191837119,0.980192629422738,-0.134146991671357,-0.132700830793068
0.273823663124258,1.7899994057798,1.75180635088274,-0.0616611174152145,0.979739596844953,-0.135529638432935,-0.134043098403177
0.274629026839329,1.83923290467119,1.82099553430394,-0.0712455275625685,0.979252264518307,-0.136950123258509,-0.135438965937282
0.275434390554401,1.88087123090664,1.88605800880995,-0.0819415376232337,0.978729339860721,-0.138402467553982,-0.136884443605438
0.276239754269472,1.91496078834988,1.94605891303754,-0.0935993229201912,0.978169849468351,-0.139880341601075,-0.138375147823042
0.277045117984543,1.94222443843059,1.9995350638121,-0.10602517629118,0.977573207938214,-0.141377268784949,-0.139906220356279
0.277850481699615,1.96084820782766,2.04742570898563,-0.118983166193728,0.976939275513044,-0.142886682821655,-0.141472325751027
0.278655845414686,1.97242365706138,2.08688171788528,-0.132201133988227,0.976268454545341,-0.144402022289805,-0.143067390078134
0.279461209129757,1.975924762802,2.11712716881273,-0.145405063251199,0.975561827805299,-0.145916655210783,-0.144684294137527
0.280266572844829,1.97018120288341,2.137316711152,-0.158330025736096,0.974821275761074,-0.147423746676342,-0.146314807722742
0.2810719365599,1.95618386234582,2.14462671141644,-0.170706706876526,0.974049567538551,-0.148916035443807,-0.147949787014133
0.281877300274971,1.9313955125074,2.1395079922919,-0.182244243604861,0.973250441672772,-0.150385907702221,-0.149579202004768
0.282682663990043,1.89657851958438,2.11954545950295,-0.192655746370617,0.972428672312072,-0.15182551267242,-0.151192135967581
0.283488027705114,1.8513813823483,2.08366913927811,-0.20167020644595,0.97159007458777,-0.153226878590067,-0.152776946270085
0.284293391420185,1.79381012204609,2.03248694114963,-0.209040156428933,0.970741478188506,-0.1545818085137,-0.154321611145016
0.285098755135257,1.72518382774772,1.96388283187863,-0.214541939497593,0.969890687531296,-0.15588189676257,-0.155813918635324
0.285904118850328,1.64354663636634,1.87915477096136,-0.217996166776726,0.969046397218119,-0.157118523226732,-0.157241733355168
0.286709482565399,1.54892947464671,1.77877730633373,-0.219250555666635,0.968217987017266,-0.158282993059808,-0.158593451756814
0.287514846280471,1.44239661070913,1.66317596928854,-0.218165701988864,0.967415240420845,-0.159366729099444,-0.159858501076471
0.288320209995542,1.32323558630138,1.53490474737484,-0.21461043983133,0.96664805612089,-0.16036172291718,-0.161027450466239
0.289125573710613,1.19392122661244,1.39413603355031,-0.20849479738976,0.965926185815112,-0.161260849359309,-0.162092002528113
0.289930937425685,1.0551038269994,1.24296404809616,-0.199776996604138,0.965258972296711,-0.162057992374171,-0.163045072752698
0.290736301140756,0.90755133372466,1.08342993147409,-0.188468744866735,0.964655129475231,-0.162747923413688,-0.163880934224565
0.291541664855828,0.753443971228323,0.916399213782177,-0.174627999928794,0.964122576232552,-0.163326292855222,-0.164595129241898
0.292347028570899,0.59315270476705,0.744404465041775,-0.15836524514936,0.963668282198029,-0.163789616473554,-0.165184417521025
0.29315239228597,0.428635936319166,0.568971830591051,-0.139830909663781,0.963298083505433,-0.164135315069905,-0.16564684356568
0.293957756001042,0.261415159198319,0.391951799838876,-0.119218321051348,0.963016541142361,-0.164361735572005,-0.165981752506817
0.294763119716113,0.0928818181051131,0.214916252919911,-0.0967684779436519,0.962826903176131,-0.164468243783759,-0.16618948861931
0.295568483431184,-0.0752966562554664,0.0389550764461755,-0.0727850042782443,0.962731133926747,-0.164455140838391,-0.166271133367035
0.296373847146256,-0.242119552821745,-0.134604069007857,-0.0476252865140224,0.962729946385286,-0.164323436451525,-0.166228453538619
0.297179210861327,-0.406543602941036,-0.30472610310174,-0.02169242375481,0.96282284646918,-0.164074646955991,-0.16606388019818
0.297984574576398,-0.567614270315597,-0.470488255729673,0.0045819940677764,0.963008209816453,-0.163710823731087,-0.165780249599842
0.29878993829147,-0.723845131434861,-0.631855216416093,0.0307359379279134,0.963283353114438,-0.1632346487492,-0.165380563348507
0.299595302006541,-0.874518439920473,-0.788067421598958,0.0562815580319537,0.963644604830612,-0.16264943977395,-0.164867873360966


==> ex02_cantilever_results.csv <==
time,total_energy,energy_increment,external_power,tip_velocity_B_1,tip_velocity_B_2,tip_velocity_B_3,tip_position_I_1,tip_position_I_2,tip_position_I_3,mid_constraint_1,mid_constraint_2,mid_constraint_3,mid_constraint_4,mid_constraint_5,mid_constraint_6,mid_constraint_norm,drift_K_1,drift_K_2,drift_K_3,Gamma_1,Gamma_2,Gamma_3
0,0,1.60214736512293e-07,0.000160214736512292,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.27511384415758e-17
0.001,1.60214736512293e-07,1.0731678589304e-05,0.010731678589304,-0.000767948808142766,-0.000767071380887988,5.11783759025463e-09,0.99999999999847,3.83726379715858e-07,3.83783838039957e-07,1.11022302462516e-15,1.11022302462516e-15,0,-9.96385418249733e-21,-6.7758086286975e-20,6.76497256267305e-20,1.57009246163485e-15,2.19929594402791e-11,2.19649117402587e-11,1.61857842439588e-13,6.08183154630906e-08,6.07479802813377e-08,5.84472962704477e-13
0.002,1.08918933258163e-05,4.60664958016523e-05,0.0460664958016523,-0.00696257132580842,-0.0068944347744281,4.08667585776353e-07,0.999999999828916,4.22985549914848e-06,4.23375071553041e-06,1.11022302462516e-15,9.99200722162641e-16,0,2.48922120392787e-19,-6.77560183354436e-20,6.76501392170368e-20,1.49365234198183e-15,1.9747094664243e-09,1.95477389099839e-09,9.57406987836811e-11,6.81431589881882e-07,6.75033347021423e-07,5.06656054567865e-11
0.003,5.69583891274686e-05,0.000114872571128111,0.114872571128111,-0.0199318239268953,-0.0194504667669181,3.02287841101789e-06,0.999999997428051,1.75320266684626e-05,1.75527770084128e-05,1.11022302462516e-15,9.99200722162641e-16,1.11022302462516e-16,1.31466287055751e-19,-6.7762635780344e-20,6.77096962211406e-20,1.49777275502061e-15,1.66128185794849e-08,1.62432405869661e-08,1.24953405677199e-09,2.65428408646501e-06,2.5968928840704e-06,4.58834068525666e-10
0.004,0.000171830960255579,0.00026514378558081,0.26514378558081,-0.0417168877018045,-0.0399666536053617,1.27359920531827e-05,0.999999983036727,4.7779462626485e-05,4.7849079576644e-05,1.11022302462516e-15,9.99200722162641e-16,1.11022302462516e-16,2.24711075797001e-19,-6.79743940171576e-20,6.7762635780344e-20,1.49777276611962e-15,6.60026287003994e-08,6.33350984290984e-08,6.48286753464002e-09,5.76210279295014e-06,5.5367246900352e-06,2.08806755486446e-09
0.005,0.000436974745836389,0.000444345765742977,0.444345765742977,-0.0736790597522926,-0.0688207656865549,3.96213571165755e-05,0.999999927530966,0.000103782931059532,0.000103987957089741,1.11022302462516e-15,9.99200722162641e-16,0,-1.99473566702429e-18,-6.79743940171576e-20,6.7762635780344e-20,1.49365365321444e-15,1.80017860821972e-07,1.68587717304199e-07,2.60818409747143e-08,1.02446051362248e-05,9.60549331488746e-06,7.0391488730384e-09
0.006,0.000881320511579366,0.000704682356336414,0.704682356336414,-0.116903038513236,-0.106103956637805,0.000101093151942571,0.999999764687157,0.000195092438540288,0.000195603529812499,9.99200722162641e-16,9.99200722162641e-16,1.11022302462516e-16,-1.31709880305772e-18,-6.43745039913268e-20,6.43745039913268e-20,1.4174384857983e-15,4.08273570982106e-07,3.7182451236958e-07,7.41424815286452e-08,1.61556150682299e-05,1.47418944733327e-05,1.90081091004162e-08
0.007,0.00158600286791578,0.00109479250111443,1.09479250111443,-0.172480579198165,-0.151560433193473,0.000223757922712846,0.999999367584167,0.000331778267220551,0.000332908447475348,1.11022302462516e-15,1.11022302462516e-15,1.11022302462516e-16,7.47608319167264e-19,-6.7762635780344e-20,7.45388993583784e-20,1.57401297628887e-15,7.89739143401631e-07,6.97271189173558e-07,1.76254089912113e-07,2.35283911554974e-05,2.08142813937283e-05,4.36471083963331e-08
0.008,0.00268079536903021,0.00142364122809127,1.42364122809127,-0.241548749174447,-0.204310442047367,0.000445101393026221,0.999998519792809,0.000524222894107758,0.000526523972148669,1.11022302462516e-15,9.99200722162641e-16,1.11022302462516e-16,-8.97345380832226e-19,-6.7762635780344e-20,6.7762635780344e-20,1.49777301806199e-15,1.40994040283838e-06,1.20050706873966e-06,3.8242657401892e-07,3.24888065028373e-05,2.77271494132205e-05,8.8571624612145e-08
0.009,0.00410443659712148,0.00195516397565559,1.95516397565558,-0.324087505034595,-0.26372810761956,0.000813948428644993,0.999996884240454,0.000782784952141279,0.000787112410808229,1.11022302462516e-15,9.99200722162641e-16,1.11022302462516e-16,-7.65929542554701e-19,-8.13151629364128e-20,5.42101086242752e-20,1.49777294521607e-15,2.29194311678833e-06,1.88230693152343e-06,7.12219913523768e-07,4.29313583242866e-05,3.53410580771176e-05,1.63622752470761e-07
0.01,0.00605960057277707,0.00248524290613191,2.48524290613189,-0.420971363681787,-0.328149594474726,0.00139031836395021,0.999993971067611,0.00111756064774294,0.00112519552686861,1.11022302462516e-15,1.11022302462516e-15,1.11022302462516e-16,8.74831509792002e-18,-1.62630325872826e-19,5.42101086242752e-20,1.57403711610119e-15,3.54466949643584e-06,2.79506584495104e-06,1.25444167058388e-06,5.48801933633187e-05,4.33911405080787e-05,2.80527278053943e-07
0.011,0.00854484347890898,0.00291907836788191,2.91907836788188,-0.532120090971162,-0.396384686973255,0.00224381658533788,0.999989104844727,0.00153827763340093,0.00155105001256114,9.99200722162641e-16,1.11022302462516e-15,2.22044604925031e-16,5.64933918127176e-18,-1.62630325872826e-19,0,1.5100771489021e-15,5.18056472526416e-06,3.92344343159355e-06,2.06234963158269e-06,6.8337873828086e-05,5.18510950290056e-05,4.52789495001587e-07
0.012,0.0114639218467909,0.00364578592512374,3.6457859251237,-0.656364511627107,-0.467561692807648,0.00345312266035588,0.999981400238351,0.00205395699458966,0.00207431650578409,1.11022302462516e-15,1.11022302462516e-15,1.11022302462516e-16,1.54934502151428e-17,-1.62630325872826e-19,0,1.57408905526591e-15,7.29870800686165e-06,5.31620564550649e-06,3.13261427729397e-06,8.32888137449068e-05,6.08083531073108e-05,6.94865877237701e-07
0.013,0.0151097077719146,0.00406016997228443,4.06016997228438,-0.794169443757381,-0.53891336154743,0.00510729592115411,0.999969746745863,0.00267272987569453,0.00270388871889839,1.11022302462516e-15,1.22124532708767e-15,1.11022302462516e-16,1.88746469219044e-17,-2.16840434497101e-19,0,1.6543027426386e-15,9.89504207712355e-06,6.93537598223105e-06,4.63810574092229e-06,9.96689515225256e-05,6.9902960907692e-05,1.02190659389209e-06
0.014,0.0191698777441991,0.00456822947124255,4.56822947124249,-0.943281580011707,-0.610829322060861,0.0073020389953708,0.999952801654452,0.00340183509238348,0.00344782438526247,1.11022302462516e-15,1.33226762955019e-15,2.22044604925031e-16,2.47685139271366e-17,-1.0842021724855e-19,0,1.74855640422851e-15,1.30229287756378e-05,8.80066609086138e-06,6.46144085814999e-06,0.000117118541121783,7.91273372153015e-05,1.44936612387545e-06
0.015,0.0237381072154416,0.00517786464878757,5.17786464878752,-1.10286475924754,-0.681845704384452,0.0101349225597894,0.999928991706013,0.00424751136936599,0.00431322965493799,1.11022302462516e-15,1.22124532708767e-15,2.22044604925031e-16,2.5372977814121e-17,-3.25260651745651e-19,0,1.66552784837578e-15,1.65449167531314e-05,1.07883821294724e-05,8.66153562301854e-06,0.000135255296469063,8.8012283612111e-05,1.99523613832378e-06
0.016,0.0289159718642292,0.00532274029050974,5.3227402905097,-1.27247594945633,-0.750426546525857,0.0137062355896267,0.999896509966429,0.00521511247204058,0.00530643078562649,1.11022302462516e-15,1.33226762955019e-15,2.22044604925031e-16,3.71364655064703e-17,-3.25260651745651e-19,-1.0842021724855e-19,1.74877535502739e-15,2.05774508075853e-05,1.29464458382802e-05,1.13179058279527e-05,0.000153938415407571,9.62939098187935e-05,2.67751047582382e-06
0.017,0.0342387121547389,0.00576661113092503,5.766611130925,-1.44757424566484,-0.81836776525177,0.0181103155811116,0.999853346101365,0.00630862460049757,0.00643238060422692,1.11022302462516e-15,1.33226762955019e-15,3.33066907387547e-16,4.5880280741858e-17,-3.25260651745651e-19,-1.0842021724855e-19,1.76651376548902e-15,2.48235904861948e-05,1.51014207167441e-05,1.4105655275701e-05,0.000172763232362298,0.000104195163943801,3.50676977729481e-06
0.018,0.0400053232856639,0.00595059992628834,5.95059992628833,-1.62463687991195,-0.881039363378985,0.0233835442527576,0.999797410844896,0.00752921915138558,0.00769305138431954,1.11022302462516e-15,1.4432899320127e-15,3.33066907387547e-16,6.03566429106955e-17,-2.98155597433514e-19,-1.35525271560688e-19,1.85209545884144e-15,2.94084015719845e-05,1.73417730278123e-05,1.72043525495105e-05,0.00019152982405035,0.000111376396795669,4.48023863532409e-06
0.019,0.0459559232119523,0.00578419947656762,5.78419947656763,-1.79923958885666,-0.938894750649951,0.0294568424108422,0.999726655587907,0.00887508515766972,0.0090870843449398,1.11022302462516e-15,1.4432899320127e-15,3.33066907387547e-16,6.65286047291456e-17,-2.91379333855479e-19,-1.0842021724855e-19,1.85230686144543e-15,3.39614799070558e-05,1.94980348563348e-05,2.04018293131072e-05,0.000209582951145391,0.000118030834926901,5.58461609368706e-06
0.02,0.0517401226885199,0.00599035916270351,5.99035916270351,-1.97004747247183,-0.995800178248764,0.0361936039896726,0.999639025614542,0.0103434417105258,0.0106119226309979,9.99200722162641e-16,1.4432899320127e-15,2.22044604925031e-16,7.00490953423386e-17,-3.25260651745651e-19,-2.16840434497101e-19,1.77079042977096e-15,3.84491875148136e-05,2.16906083305184e-05,2.33511696611072e-05,0.000226500600470403,0.000124721656759362,6.80242525237325e-06
0.021,0.0577304818512234,0.00561531255222206,5.61531255222208,-2.13964651761936,-1.04987438755784,0.0434676674627832,0.999532339561558,0.0119321425260018,0.0122656994644139,9.99200722162641e-16,1.33226762955019e-15,3.33066907387547e-16,5.91101942241413e-17,-3.25260651745651e-19,0,1.69934305117302e-15,4.2755682372573e-05,2.38897690710297e-05,2.63385526649131e-05,0.000242729963359331,0.00013172221293078,8.12165446291734e-06
0.022,0.0633457944034455,0.00526512579374197,5.26512579374198,-2.30460760932573,-1.10632708438523,0.0511790426287144,0.999404315958302,0.0136392565361518,0.0140466630073931,9.99200722162641e-16,1.33226762955019e-15,3.33066907387547e-16,5.1697808902719e-17,-2.16840434497101e-19,0,1.69910134929599e-15,4.69180419326542e-05,2.62975997139378e-05,2.88116858626818e-05,0.000258587093731794,0.000140287793824199,9.54402768747039e-06
0.023,0.0686109201971874,0.00514654287128991,5.14654287128986,-2.46420667264785,-1.16550419942123,0.0592619125734387,0.999252675337975,0.0154624265701131,0.015952394446312,9.99200722162641e-16,1.33226762955019e-15,3.33066907387547e-16,6.68851096469886e-17,-6.50521303491303e-19,-4.33680868994202e-19,1.69963140529465e-15,5.08717549829627e-05,2.88705814909174e-05,3.07380645588369e-05,0.000274767694810624,0.000150989639233725,1.10882945108167e-05
0.024,0.0737574630684773,0.00433252954243907,4.33252954243912,-2.61908285601301,-1.22551743601973,0.0677442257009081,0.999075196541585,0.017399001279365,0.0179800499264124,9.99200722162641e-16,1.33226762955019e-15,4.44089209850063e-16,5.58669050691046e-17,0,0,1.72443482257372e-15,5.48436306352061e-05,3.18337809312706e-05,3.23624948178119e-05,0.000292081965764294,0.000164051912460607,1.27855855990108e-05
0.025,0.0780899926109164,0.00404347857985636,4.04347857985632,-2.76295003081885,-1.29286594117396,0.0767460452130362,0.998869923030445,0.0194453139339662,0.0201254513389226,1.11022302462516e-15,1.22124532708767e-15,4.44089209850063e-16,5.93465164164253e-17,4.33680868994202e-19,-8.67361737988404e-19,1.71019691528572e-15,5.86060327691668e-05,3.49439317375128e-05,3.29641711422035e-05,0.000310780221874025,0.000180125461357548,1.46730314704755e-05
0.026,0.0821334711907728,0.00350548938710382,3.50548938710374,-2.89557592715821,-1.36124455453844,0.0864295879178383,0.998635444838391,0.0215958710685294,0.0223821113929865,9.99200722162641e-16,1.22124532708767e-15,4.44089209850063e-16,5.68799564740208e-17,8.67361737988404e-19,0,1.64021143154593e-15,6.23304373132088e-05,3.83448668511977e-05,3.31339144210793e-05,0.000331403578789773,0.000198800676201723,1.67850078188644e-05
0.027,0.0856389605778766,0.00269634834107484,2.69634834107488,-3.01342695149653,-1.43283457464234,0.097001027685071,0.998371036532631,0.0238435854031671,0.0247415711505759,9.99200722162641e-16,1.22124532708767e-15,4.44089209850063e-16,6.17724187773616e-17,1.73472347597681e-18,1.73472347597681e-18,1.64038998675978e-15,6.59128416632513e-05,4.18687461848889e-05,3.2635003640194e-05,0.000354028114031353,0.000220203522359002,1.91440421722803e-05
0.028,0.0883353089189514,0.00244941390841361,2.44941390841364,-3.11077209089786,-1.50933604520067,0.108650081125047,0.998076883548116,0.0261793537438744,0.0271928737226353,1.11022302462516e-15,1.11022302462516e-15,4.44089209850063e-16,4.90194907235009e-17,1.73472347597681e-18,0,1.63242502886266e-15,6.89393238582075e-05,4.5202005763807e-05,3.12812775185542e-05,0.000377925646898014,0.000243927221448189,2.17532514508714e-05
0.029,0.090784722827365,0.00170678464367643,1.70678464367651,-3.18838189139084,-1.5824042693584,0.121546114591347,0.99775428246713,0.028591896688206,0.0297224087928175,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,5.15538133016857e-17,8.67361737988404e-19,1.73472347597681e-18,1.74208084246717e-15,7.15190816112732e-05,4.83624084837994e-05,2.9713034926854e-05,0.000402367308137612,0.000268555857805973,2.45926073098297e-05
0.03,0.0924915074710415,0.00119274491592757,1.19274491592742,-3.24100895361945,-1.65741730706628,0.135867128161097,0.997405659505893,0.0310684190268208,0.0323148344027621,9.99200722162641e-16,1.22124532708767e-15,4.44089209850063e-16,3.79470760369927e-17,0,1.73472347597681e-18,1.63966473654048e-15,7.30344527048282e-05,5.08630848694014e-05,2.75116630268379e-05,0.000426040868444692,0.000293680718587301,2.76200027975714e-05
0.031,0.093684252386969,0.000945730785151547,0.945730785151327,-3.26658634356887,-1.7289248819991,0.151714011692375,0.997034744842609,0.0335942143918252,0.0349526626654443,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,5.07948717809459e-17,3.46944695195361e-18,3.46944695195361e-18,1.74206437813498e-15,7.338005568824e-05,5.25882524808226e-05,2.50048504458239e-05,0.00044797848230845,0.000318487559293642,3.07769492730621e-05
0.032,0.0946299831721206,0.000313628890441703,0.313628890441573,-3.26584818550848,-1.79120671456221,0.169065958481514,0.996646609613685,0.0361527293327598,0.0376164696747993,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,5.72458747072346e-17,0,3.46944695195361e-18,1.74226095395507e-15,7.27497424894151e-05,5.36867808391171e-05,2.25258789078088e-05,0.000467434082607702,0.000342049890779199,3.39903877148094e-05
0.033,0.0949436120625623,0.000132994131686076,0.132994131686152,-3.23426354373616,-1.84851523438431,0.187804911372152,0.996247497681266,0.0387262415049418,0.0402858273540387,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,7.06899816460549e-17,0,3.46944695195361e-18,1.74275449074462e-15,7.04807529730015e-05,5.35515793205552e-05,1.9774777678283e-05,0.000483245038672826,0.000364377949367096,3.71719975048316e-05
0.034,0.0950766061942483,6.61470578544043e-05,-0.0661470578544605,-3.17652310055972,-1.89230779396513,0.207681205241312,0.995844586561004,0.0412965059548308,0.0429400132912574,9.99200722162641e-16,1.33226762955019e-15,5.55111512312578e-16,6.70036942596042e-17,1.73472347597681e-18,6.93889390390723e-18,1.7567095843019e-15,6.73054829395358e-05,5.27348023322747e-05,1.721472231719e-05,0.00049541004692052,0.000384804962677001,4.02149917274887e-05
0.035,0.0950104591363939,0.000424537011734033,-0.424537011734001,-3.09608120226216,-1.92389756119466,0.228432494588285,0.995445362270289,0.0438463822565005,0.0455600988954917,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,5.14996031930615e-17,1.73472347597681e-18,6.93889390390723e-18,1.74209284226945e-15,6.30266500069431e-05,5.10074216941507e-05,1.48833465062107e-05,0.000503438530575344,0.000403139011288634,4.29980307030048e-05
0.036,0.0945859221246599,0.000320353191103726,-0.320353191103652,-2.99176728517123,-1.94556567692146,0.249800693217446,0.995057336518698,0.0463598258698064,0.048129026799181,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,5.36680075380325e-17,0,6.93889390390723e-18,1.82170507918784e-15,5.7726324456849e-05,4.8251366458378e-05,1.25579919417581e-05,0.000506886352605995,0.000419296783021694,4.5394200582361e-05
0.037,0.0942655689335562,0.000488258031029726,-0.488258031029777,-2.86845267724423,-1.94617145281553,0.271311286778372,0.994688278877798,0.0488200192834963,0.0506295089002569,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,5.86553375314658e-17,0,1.04083408558608e-17,1.82187534547163e-15,5.20076600758991e-05,4.50325873319785e-05,1.07194128172286e-05,0.000505974049511868,0.000432409806398636,4.72828634678879e-05
0.038,0.0937773109025265,0.000500317347775933,-0.500317347776171,-2.72338374038115,-1.93049077502524,0.292282001624451,0.994346016229718,0.0512092259783666,0.0530439657760407,1.11022302462516e-15,1.4432899320127e-15,5.55111512312578e-16,5.91974386177085e-17,-3.46944695195361e-18,1.38777878078145e-17,1.9046098682288e-15,4.58138733251199e-05,4.10391919383208e-05,8.9769486836343e-06,0.000500236051170232,0.000442514727710908,4.85658807397534e-05
0.039,0.0932769935547505,0.00035889561386282,-0.358895613862742,-2.56190029140027,-1.89583238697551,0.311966307260215,0.994037779166276,0.0535103820404145,0.0553560913993787,1.11022302462516e-15,1.4432899320127e-15,5.55111512312578e-16,5.68121938382404e-17,0,1.38777878078145e-17,1.9045340642063e-15,3.93234758407409e-05,3.64727890041453e-05,7.49241181799019e-06,0.00048965496269545,0.000448949887962329,4.9178351690398e-05
0.04,0.0929180979408877,0.000413050623725458,-0.413050623725399,-2.39033361783043,-1.83960983880422,0.329616478487844,0.993769663478241,0.0557081243993501,0.0575518664497233,1.11022302462516e-15,1.4432899320127e-15,6.66133814775094e-16,5.22585447138013e-17,-3.46944695195361e-18,1.38777878078145e-17,1.9396780240535e-15,3.33234394563324e-05,3.19717572975558e-05,6.31400343661236e-06,0.000474822705275597,0.000451265488028099,4.90939041350161e-05
0.041,0.0925050473171622,0.000270822864885084,-0.270822864885089,-2.20850070420352,-1.76917242761773,0.344471774891063,0.993546272932487,0.0577891976055043,0.059619915813385,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,4.64038529823796e-17,0,1.38777878078145e-17,1.82154519648103e-15,2.73101381087429e-05,2.7004875822299e-05,5.24685167361939e-06,0.000455393964984473,0.000449517351453036,4.83216785952002e-05
0.042,0.0922342244522772,0.000186320148681113,-0.186320148681154,-2.02672612048715,-1.68264574495264,0.355903159378816,0.993370224667769,0.0597437584506249,0.0615525165271604,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,4.57533316788883e-17,-3.46944695195361e-18,1.04083408558608e-17,1.82150891577239e-15,2.21289663813693e-05,2.23753093877383e-05,4.4863188798505e-06,0.000431881130506416,0.000442818260466073,4.69002076979014e-05
0.043,0.0920479043035961,0.000151684774202118,-0.151684774202066,-1.84822300749089,-1.58569669797312,0.363425021520927,0.993241900661474,0.0615659454111851,0.0633461782870017,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,4.85722573273506e-17,0,1.38777878078145e-17,1.82160172634783e-15,1.75881365479619e-05,1.81572983400075e-05,4.00549622421335e-06,0.000404267466495096,0.000430683377243883,4.48935151345437e-05
0.044,0.0918962195293939,4.71583446204071e-05,-0.0471583446203707,-1.67605474319406,-1.48408465924679,0.366690321056634,0.993159540814794,0.0632537169949988,0.0650012269896075,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,4.59701721133854e-17,0,2.08166817117217e-17,1.82160028085711e-15,1.38577390592384e-05,1.40883648152971e-05,3.79963754924776e-06,0.00037228138788676,0.00041283156718566,4.23853910982248e-05
0.045,0.0918490611847735,1.95724909801132e-05,-0.0195724909800572,-1.51723595096294,-1.3781943064262,0.365462475776101,0.993119376161738,0.0648089051639564,0.066521526330793,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,4.46691295064028e-17,6.93889390390723e-18,2.08166817117217e-17,1.74202781782043e-15,1.09767473808246e-05,1.10808886795753e-05,3.92715937757647e-06,0.000337159609648374,0.000388926159947529,3.94760605276899e-05
0.046,0.0918294886937934,2.30663608792592e-06,0.00230663608785377,-1.37173587504597,-1.27481293554373,0.359599183344576,0.99311592633251,0.066236704996128,0.0679139976179413,9.99200722162641e-16,1.33226762955019e-15,5.55111512312578e-16,4.59701721133854e-17,0,2.77555756156289e-17,1.75623789382915e-15,8.87668469393283e-06,8.52334249769716e-06,4.28012404462298e-06,0.000299364142025502,0.000359863391684368,3.62801479878175e-05
0.047,0.0918317953298813,1.95950974269665e-05,0.019595097426905,-1.24252573556329,-1.17668498280146,0.349088158109799,0.993142357667312,0.0675454213420928,0.069188027077941,9.99200722162641e-16,1.33226762955019e-15,5.55111512312578e-16,4.55364912443912e-17,0,1.38777878078145e-17,1.75606209344911e-15,7.28512814027885e-06,6.69929746680601e-06,4.74517926699049e-06,0.0002596802416693,0.000325538350195899,3.29428025739065e-05
0.048,0.0918513904273083,8.43484206439205e-06,0.00843484206434302,-1.13305152073362,-1.08487651785459,0.334058429358283,0.993190879333251,0.0687461658872699,0.0703550686136065,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,4.59701721133854e-17,6.93889390390723e-18,2.08166817117217e-17,1.82161349672956e-15,6.04499614546536e-06,5.48224144032282e-06,5.19817126755948e-06,0.000219448515012002,0.000286434049558702,2.96707277020467e-05
0.049,0.0918598252693727,1.69334716576541e-06,0.00169334716580194,-1.04264744095034,-1.00622800850634,0.314780690424866,0.993253030326034,0.0698529394648161,0.0714288478235577,9.99200722162641e-16,1.33226762955019e-15,5.55111512312578e-16,4.55364912443912e-17,6.93889390390723e-18,2.08166817117217e-17,1.75614434644209e-15,5.07672484205705e-06,4.53472111449086e-06,5.57057749383767e-06,0.000180502635824765,0.000243930900003798,2.67748666197532e-05
0.05,0.0918615186165385,1.38777878078145e-16,0,-0.974359374497942,-0.939457773658749,0.291717060939485,0.993320159260889,0.0708821359780036,0.0724246909167232,9.99200722162641e-16,1.33226762955019e-15,5.55111512312578e-16,4.64038529823796e-17,0,1.38777878078145e-17,1.75608479908734e-15,4.35679808803665e-06,3.97310160731314e-06,5.71889608230801e-06,0.000147284809377539,0.00019991033417254,2.47092758615532e-05
0.051,0.0918615186165383,1.94289029309402e-16,0,-0.925776407147869,-0.885312662917053,0.265364942710273,0.993384146086286,0.0718507352248247,0.0733576495695189,9.99200722162641e-16,1.33226762955019e-15,6.66133814775094e-16,4.68375338513738e-17,1.38777878078145e-17,2.77555756156289e-17,1.79449995783057e-15,4.04561628176095e-06,3.95781458293807e-06,5.57728455226492e-06,0.000128056463256744,0.00015956135745893,2.40517156501763e-05
0.052,0.0918615186165381,2.77555756156289e-17,0,-0.889998303393504,-0.842312919964716,0.236268276493752,0.993438156242849,0.0727744326212427,0.0742392683975351,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.68375338513738e-17,2.08166817117217e-17,3.46944695195361e-17,1.71388660252674e-15,4.42696601220585e-06,4.54068618017225e-06,5.27346995760146e-06,0.000132502996982857,0.000134568090813615,2.53248230678156e-05
0.053,0.0918615186165382,5.55111512312578e-17,0,-0.869481729017013,-0.808200514083966,0.204961864152281,0.99347658056393,0.0736673340745604,0.0750789031558633,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.59701721133854e-17,1.38777878078145e-17,2.77555756156289e-17,1.71366645324782e-15,5.66071840416598e-06,6.01801080234904e-06,4.6600253332224e-06,0.000161556868067411,0.000139732002478957,2.87244515320119e-05
0.054,0.0918615186165382,1.38777878078145e-17,0,-0.865093269461232,-0.785691063374372,0.172179947117101,0.993494456389683,0.0745443362240219,0.0758873012573476,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,4.68375338513738e-17,1.38777878078145e-17,2.77555756156289e-17,1.67366297167478e-15,7.92502879881907e-06,8.24190672304519e-06,3.78656646701409e-06,0.000206098901751541,0.000175811294484403,3.40765150952446e-05
0.055,0.0918615186165382,5.55111512312578e-17,0,-0.875995280257825,-0.777804302599901,0.13868055016775,0.9934874918649,0.0754216812431752,0.0766768862009502,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,4.68375338513738e-17,1.38777878078145e-17,2.08166817117217e-17,1.82167523836338e-15,1.08541355394446e-05,1.15222043114717e-05,2.87172868584074e-06,0.000258128105006109,0.000229761828103964,4.10419379104265e-05
0.056,0.0918615186165381,9.71445146547012e-17,0,-0.90336988474309,-0.780941298967861,0.105326690651937,0.993452416681032,0.0763151389519999,0.0774607584237106,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,4.59701721133854e-17,1.38777878078145e-17,2.08166817117217e-17,1.74210312220584e-15,1.50505218640514e-05,1.53395348478451e-05,1.73676042472044e-06,0.000313552131873555,0.000290987760289408,4.92729228818734e-05
0.057,0.0918615186165382,1.38777878078145e-16,0,-0.944042660997707,-0.798568538803292,0.0728203239703318,0.993387051621678,0.0772394710981095,0.0782521603400225,8.88178419700125e-16,1.22124532708767e-15,5.55111512312578e-16,4.59701721133854e-17,6.93889390390723e-18,2.77555756156289e-17,1.6097768858469e-15,1.984829567745e-05,2.02150605529217e-05,1.01749931590199e-06,0.000369525730108796,0.000354529726907494,5.843973693766e-05
0.058,0.0918615186165381,1.38777878078145e-16,0,-0.99827067934876,-0.830578307797266,0.0418581977168294,0.99329007821973,0.0782089223620683,0.079065063490843,8.88178419700125e-16,1.22124532708767e-15,4.44089209850063e-16,4.59701721133854e-17,6.93889390390723e-18,2.77555756156289e-17,1.57494382674756e-15,2.54069372253101e-05,2.58168937951565e-05,1.34696028852716e-06,0.000424205418046834,0.000417147775888982,6.82144182349023e-05
0.059,0.091861518616538,8.32667268468867e-17,0,-1.06478134668994,-0.873724615108301,0.0129271054846277,0.993161057080411,0.0792360885163089,0.079913195671693,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,4.68375338513738e-17,0,2.08166817117217e-17,1.67350473916883e-15,3.18852145812308e-05,3.16129796807173e-05,2.40440258852577e-06,0.000476044722776433,0.000475907782314632,7.82572130866607e-05
0.06,0.091861518616538,1.38777878078145e-16,0,-1.13971189360578,-0.932590607813861,-0.0133713227480583,0.993000339986058,0.0803317789883894,0.0808100436612678,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,4.59701721133854e-17,1.38777878078145e-17,2.77555756156289e-17,1.67363892309605e-15,3.82120251012867e-05,3.82487700489807e-05,2.74673314355282e-06,0.00052270797607235,0.000528573739005177,8.82435670327584e-05
0.061,0.0918615186165382,1.38777878078145e-17,0,-1.2257392243715,-1.00424458699172,-0.0363299842875015,0.992808916975129,0.0815063666967709,0.081769750671259,9.99200722162641e-16,1.22124532708767e-15,4.44089209850063e-16,4.59701721133854e-17,1.38777878078145e-17,1.38777878078145e-17,1.63998655516504e-15,4.49694611841656e-05,4.45997543555062e-05,2.88957482609907e-06,0.000563628831494834,0.000573557672250392,9.78690858533811e-05
0.062,0.0918615186165382,3.46944695195361e-16,0,-1.32128820619959,-1.09037532241451,-0.055409762247415,0.992588305664505,0.0827696448114801,0.0828071921419942,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,4.59701721133854e-17,1.38777878078145e-17,1.38777878078145e-17,1.67346630259435e-15,5.15919873709588e-05,5.07246182325014e-05,2.72900384599207e-06,0.000598692222479903,0.00061169246817292,0.0001068633685324
0.063,0.0918615186165385,1.38777878078145e-17,0,-1.42464785873965,-1.19489230217005,-0.0704882084920919,0.992340114608477,0.0841312959783834,0.0839380991648259,9.99200722162641e-16,1.11022302462516e-15,5.55111512312578e-16,4.59701721133854e-17,1.38777878078145e-17,1.38777878078145e-17,1.59425358127029e-15,5.73741981187331e-05,5.69249598585404e-05,2.10379042576169e-06,0.000627431511151857,0.000643641152628534,0.000115038346725094
0.064,0.0918615186165385,8.32667268468867e-17,0,-1.54029893284402,-1.31249471717964,-0.0815209256183977,0.992065654280684,0.0856012036309732,0.0851787772883781,9.99200722162641e-16,1.22124532708767e-15,4.44089209850063e-16,4.68375338513738e-17,6.93889390390723e-18,1.38777878078145e-17,1.63996705888545e-15,6.31560784863643e-05,6.19807235681279e-05,1.76261051375541e-06,0.000650486131977004,0.000668836087934176,0.00012225900836942
0.065,0.0918615186165384,9.71445146547012e-17,0,-1.66264810941577,-1.44732388073751,-0.0887142579269636,0.991765764993573,0.0871885473353043,0.0865449861439495,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,4.68375338513738e-17,2.08166817117217e-17,1.38777878078145e-17,1.74212622569447e-15,6.79307133149172e-05,6.66247334079894e-05,1.42815396419101e-06,0.000667045825747558,0.000688386824377503,0.000128418558669352
0.066,0.0918615186165385,4.16333634234434e-17,0,-1.79181698456195,-1.59500099963803,-0.0924138853889445,0.991440628254179,0.0889011530834758,0.0880505605698726,1.11022302462516e-15,1.22124532708767e-15,4.44089209850063e-16,4.68375338513738e-17,2.08166817117217e-17,1.38777878078145e-17,1.70999129280115e-15,7.16515189742247e-05,7.06659589530337e-05,1.34654693841807e-06,0.000677405668342505,0.000702270655574561,0.000133441235430215
0.067,0.0918615186165385,1.66533453693773e-16,0,-1.93056017060723,-1.75168363173908,-0.0931947099024243,0.99108940744655,0.0907460723154972,0.0897075477330694,1.11022302462516e-15,1.11022302462516e-15,5.55111512312578e-16,4.77048955893622e-17,2.08166817117217e-17,2.08166817117217e-17,1.66627775159359e-15,7.5172756644344e-05,7.30643880691115e-05,1.56733367748909e-06,0.000682068431990504,0.000710069780878063,0.000137283625053868
0.068,0.0918615186165383,1.2490009027033e-16,0,-2.07342101211828,-1.92564356973195,-0.0915025545973767,0.990709792365006,0.0927304083596686,0.091528410507493,1.11022302462516e-15,1.11022302462516e-15,5.55111512312578e-16,4.77048955893622e-17,2.08166817117217e-17,2.77555756156289e-17,1.66637888344639e-15,7.6915341640608e-05,7.53604181196892e-05,1.84668932862597e-06,0.000680082230446289,0.000712724849387486,0.000139941704996634
0.069,0.0918615186165382,1.94289029309402e-16,0,-2.22459500865199,-2.10950283385622,-0.0877379743270265,0.990297874233555,0.09486074562328,0.0935256279321769,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,4.68375338513738e-17,2.77555756156289e-17,2.77555756156289e-17,1.67383557189425e-15,7.82711210747423e-05,7.6123428231828e-05,2.43401512520147e-06,0.000672703921918491,0.000709691451128588,0.000141440130087135
0.07,0.091861518616538,1.52655665885959e-16,0,-2.37838763193823,-2.29585152759203,-0.0823548212806595,0.989848544588681,0.0971405796061627,0.095706531362558,1.11022302462516e-15,1.11022302462516e-15,5.55111512312578e-16,4.68375338513738e-17,2.08166817117217e-17,3.46944695195361e-17,1.6664842978401e-15,7.8678026877524e-05,7.59815110425127e-05,3.42630785536277e-06,0.000660223551513125,0.000701707676652514,0.000141827965244108
0.071,0.0918615186165379,5.55111512312578e-17,0,-2.52263069241498,-2.4804081522604,-0.0761639866785089,0.989356048085605,0.0995674108110609,0.0980692481162721,1.11022302462516e-15,1.11022302462516e-15,5.55111512312578e-16,4.68375338513738e-17,2.77555756156289e-17,2.77555756156289e-17,1.66645540547907e-15,7.78005988958457e-05,7.5435587113282e-05,4.39713138424977e-06,0.000642485647404535,0.000689366695413239,0.000141185920183343
0.072,0.0918615186165379,1.2490009027033e-16,0,-2.66284716182767,-2.64774735952523,-0.0700438049520249,0.988814157005254,0.10213318880005,0.100604037205335,9.99200722162641e-16,1.11022302462516e-15,5.55111512312578e-16,4.68375338513738e-17,1.38777878078145e-17,1.38777878078145e-17,1.59427882732171e-15,7.66614049472167e-05,7.35245554351185e-05,6.05787220150334e-06,0.000620963027674393,0.000672058727289137,0.000139591149315419
0.073,0.091861518616538,0,0,-2.78763219444217,-2.80208799723417,-0.0649547208955695,0.988216237177114,0.104826235120442,0.103295964682239,9.99200722162641e-16,1.11022302462516e-15,6.66133814775094e-16,4.85722573273506e-17,2.77555756156289e-17,1.38777878078145e-17,1.6364760114096e-15,7.44999481184479e-05,7.12229295083271e-05,7.45113911666728e-06,0.000595220404405483,0.000650818425037796,0.000137128856590992
0.074,0.091861518616538,1.38777878078145e-16,0,-2.89515569393529,-2.93583331366793,-0.0615921821349367,0.987555881535956,0.107631273323206,0.106125066566854,9.99200722162641e-16,1.11022302462516e-15,6.66133814775094e-16,4.68375338513738e-17,2.77555756156289e-17,2.77555756156289e-17,1.63660196911093e-15,7.1500416788562e-05,6.85290159094616e-05,8.76701371024419e-06,0.000565723038369876,0.000625046695119988,0.000133905321890757
0.075,0.0918615186165382,2.4980018054066e-16,0,-2.99007186909484,-3.04125437907761,-0.0604848980555167,0.986827534897379,0.110530137172556,0.109067791951857,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,4.68375338513738e-17,4.16333634234434e-17,1.38777878078145e-17,1.70676426975847e-15,6.84971034199229e-05,6.47268722719984e-05,1.01799266734453e-05,0.000533338240767736,0.000594942618923582,0.00013000975947076
0.076,0.0918615186165384,0,0,-3.05944576758728,-3.12946200251031,-0.0618903562724182,0.986026765448697,0.113503110505357,0.112099593262279,1.11022302462516e-15,1.11022302462516e-15,5.55111512312578e-16,4.68375338513738e-17,2.77555756156289e-17,1.38777878078145e-17,1.66628204079234e-15,6.43793842870199e-05,6.12498861653852e-05,1.0914248143843e-05,0.000498401146038882,0.000561764147798726,0.000125526518796949
0.077,0.0918615186165384,2.77555756156289e-17,0,-3.11248013576858,-3.18887426233396,-0.0660229159749378,0.985150697108672,0.116529211902528,0.115195051541774,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,4.68375338513738e-17,4.16333634234434e-17,0,1.7067078483237e-15,6.02673750380145e-05,5.70278511033068e-05,1.16410897701446e-05,0.000462220420993092,0.000526245097130227,0.000120532471857535
0.078,0.0918615186165385,4.44089209850063e-16,0,-3.14475847646476,-3.2228210553258,-0.0728136481978796,0.984198416761643,0.119586213519009,0.118328308692115,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,4.5102810375397e-17,4.16333634234434e-17,1.38777878078145e-17,1.70671754589054e-15,5.58261946704269e-05,5.25736507993865e-05,1.22294440702032e-05,0.000425273751351278,0.000488311779106127,0.000115142492894835
0.079,0.0918615186165389,2.77555756156289e-17,0,-3.14831783208516,-3.23704026701698,-0.0817717633534266,0.983171529069252,0.122650510406617,0.121473693780958,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,4.33680868994202e-17,4.16333634234434e-17,1.38777878078145e-17,1.70667258397977e-15,5.09105970220887e-05,4.83858421348315e-05,1.17654910279752e-05,0.000387348959680234,0.000447553732611998,0.0001095312573148
0.08,0.0918615186165389,1.38777878078145e-16,0,-3.13510432862069,-3.2205175970893,-0.0919770417192662,0.982074613100236,0.125698093157481,0.124605876987102,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,4.68375338513738e-17,5.55111512312578e-17,2.77555756156289e-17,1.75362697682305e-15,4.62539851159561e-05,4.37730191853477e-05,1.14384580640378e-05,0.000349584926525672,0.000404020684472745,0.000103934190155853
0.081,0.0918615186165391,4.16333634234434e-17,0,-3.09470087465022,-3.18509088419482,-0.102512157874895,0.980915165594938,0.128705344977349,0.127701163101493,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,4.5102810375397e-17,5.55111512312578e-17,1.38777878078145e-17,1.75341675131291e-15,4.15728396521305e-05,3.95566944528708e-05,1.02668503199906e-05,0.000313366276859062,0.000359311064936182,9.86768018278884e-05
0.082,0.091861518616539,4.16333634234434e-17,0,-3.03114814919453,-3.1313303889795,-0.11235654434914,0.979703154089465,0.131649826796256,0.130738781214359,1.22124532708767e-15,1.11022302462516e-15,7.7715611723761e-16,4.68375338513738e-17,5.55111512312578e-17,2.77555756156289e-17,1.82593881561437e-15,3.7175618697524e-05,3.58428765855048e-05,8.71810732093396e-06,0.000280767754965687,0.000316057107557535,9.41669285063234e-05
0.083,0.091861518616539,5.27355936696949e-16,0,-2.95408427878213,-3.05604094699075,-0.120456700381879,0.978450305281299,0.134511941902529,0.133701497786239,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,4.85722573273506e-17,4.16333634234434e-17,2.77555756156289e-17,1.75328974573089e-15,3.36551510087085e-05,3.25088394208891e-05,7.22430573484108e-06,0.000255252199996633,0.000277389101913471,9.08415984611068e-05
0.084,0.0918615186165385,1.66533453693773e-16,0,-2.85149211439099,-2.97095538750588,-0.125789191035928,0.977170093024343,0.137273871613858,0.136574535002115,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,5.03069808033274e-17,4.16333634234434e-17,2.77555756156289e-17,1.75333866113217e-15,3.09549548230387e-05,3.03015670412636e-05,5.3272967020397e-06,0.000239329877139829,0.000249651949158259,8.90767957640302e-05
0.085,0.0918615186165386,2.77555756156289e-17,0,-2.73356975263161,-2.86436088980665,-0.127787678661947,0.975878108076311,0.139918539493114,0.139342698546752,1.22124532708767e-15,1.11022302462516e-15,7.7715611723761e-16,5.03069808033274e-17,4.16333634234434e-17,2.77555756156289e-17,1.8256619197284e-15,2.94586316253663e-05,2.92154667185571e-05,3.81657692761047e-06,0.000236126367523213,0.000237333390777545,8.91053232848881e-05
0.086,0.0918615186165386,3.33066907387547e-16,0,-2.60098863067943,-2.7409682148576,-0.125955463365713,0.974591187426527,0.142431069593651,0.141991435529189,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,5.03069808033274e-17,4.16333634234434e-17,2.77555756156289e-17,1.75333866113217e-15,2.94812894857647e-05,2.92110830824267e-05,3.02294035105583e-06,0.000245328916632009,0.000243003297882777,9.09452227271102e-05
0.087,0.0918615186165383,4.71844785465692e-16,0,-2.45202728895911,-2.6129333417152,-0.119863383002218,0.973325628702319,0.14480050499646,0.144510994433281,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,5.3776427755281e-17,6.93889390390723e-17,4.16333634234434e-17,1.70832217511672e-15,3.0613418821568e-05,3.05853100458113e-05,2.80486637269173e-06,0.000264151356764744,0.000264233065797205,9.43893035819362e-05
0.088,0.0918615186165378,2.77555756156289e-16,0,-2.30190646353115,-2.47506526843182,-0.108978962714184,0.972096105646191,0.147020628843922,0.14689721586841,1.11022302462516e-15,9.99200722162641e-16,7.7715611723761e-16,5.20417042793042e-17,4.16333634234434e-17,5.55111512312578e-17,1.68596916993855e-15,3.29887537260227e-05,3.26912226512412e-05,3.43197658602946e-06,0.000289699558906981,0.000294194110541765,9.90624331909197e-05
0.089,0.0918615186165375,5.55111512312578e-17,0,-2.14368714070747,-2.33500461579897,-0.093022918663944,0.970916164503744,0.149088500413655,0.149148167364708,1.11022302462516e-15,9.99200722162641e-16,7.7715611723761e-16,5.3776427755281e-17,5.55111512312578e-17,5.55111512312578e-17,1.68642336266495e-15,3.58052755016956e-05,3.57162254852589e-05,3.94506009121569e-06,0.000317529481409719,0.000328007380415778,0.000104508264736493
0.09,0.0918615186165375,1.38777878078145e-16,0,-1.97916884302288,-2.18908335994604,-0.0720108182841614,0.969799165507678,0.151001892735079,0.151261086262477,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,5.55111512312578e-17,4.16333634234434e-17,4.16333634234434e-17,1.70747554881861e-15,3.94050012350835e-05,3.86379326455494e-05,4.42546075571829e-06,0.000344945475251783,0.000360976304000962,0.00011026717772325
0.091,0.0918615186165376,8.32667268468867e-17,0,-1.81335441679566,-2.03277945591662,-0.0463972424008432,0.968758142122458,0.152758639074536,0.153232262025803,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,5.3776427755281e-17,4.16333634234434e-17,4.16333634234434e-17,1.70742003211995e-15,4.2511478343161e-05,4.21714885071972e-05,4.56927798893869e-06,0.000370136476302175,0.000389766405757108,0.000115918561593229
0.092,0.0918615186165377,5.55111512312578e-17,0,-1.63793887573701,-1.86894382278349,-0.0168241762165046,0.967805893020609,0.154356556813756,0.155055661431123,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,5.3776427755281e-17,4.16333634234434e-17,5.55111512312578e-17,1.8263936248641e-15,4.5940532089408e-05,4.49207011609647e-05,4.84374183065628e-06,0.000390697309179745,0.000413545168093797,0.000121101370218084
0.093,0.0918615186165376,5.55111512312578e-17,0,-1.45663883517211,-1.68915837511841,0.0157496837183918,0.966955539042637,0.155791894531214,0.156721798720967,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,5.3776427755281e-17,5.55111512312578e-17,5.55111512312578e-17,1.82676266217188e-15,4.85714509311071e-05,4.75956823710001e-05,5.10644962689242e-06,0.000406659834443903,0.000431379334692429,0.000125526962367801
0.094,0.0918615186165377,1.94289029309402e-16,0,-1.26854553923547,-1.4939574110252,0.050391725438871,0.966219915725696,0.157059842829126,0.15821918076731,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,5.20417042793042e-17,5.55111512312578e-17,4.16333634234434e-17,1.82634337071275e-15,5.06172319525608e-05,4.96547750850049e-05,5.43459914986544e-06,0.000417678608055949,0.000443448118875732,0.000128997594856759
0.095,0.0918615186165379,1.38777878078145e-16,0,-1.07179180672233,-1.28662972540122,0.0860441745181162,0.965610511031491,0.158156164553191,0.159535902587044,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,5.20417042793042e-17,5.55111512312578e-17,5.55111512312578e-17,1.70815570215622e-15,5.22195994946095e-05,5.07465707331765e-05,6.39304044728165e-06,0.000422386603655499,0.000450087650870399,0.000131412426742808
0.096,0.091861518616538,0,0,-0.872105115982316,-1.06509385806843,0.121671899463062,0.965136825944872,0.159077106183081,0.160660953252406,1.22124532708767e-15,1.22124532708767e-15,7.7715611723761e-16,5.20417042793042e-17,5.55111512312578e-17,5.55111512312578e-17,1.89623923681405e-15,5.27309644723609e-05,5.15707248600744e-05,6.9058827755745e-06,0.000421738554646131,0.000449851165368388,0.000132748916562045
0.097,0.091861518616538,8.32667268468867e-17,0,-0.66775317180133,-0.834478448389686,0.156171966220108,0.964805873382755,0.159819648494203,0.161584737459433,1.22124532708767e-15,1.22124532708767e-15,7.7715611723761e-16,4.85722573273506e-17,5.55111512312578e-17,4.16333634234434e-17,1.895791659827e-15,5.28622006043967e-05,5.13905319276305e-05,7.71537395311181e-06,0.000415023044711123,0.000444282772866171,0.000133035310363928
0.098,0.0918615186165379,1.38777878078145e-17,0,-0.460970274374705,-0.597489966383426,0.188625927560152,0.964621774689293,0.160381704201324,0.162299653885915,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,5.20417042793042e-17,4.16333634234434e-17,4.16333634234434e-17,1.75366387094554e-15,5.22400071789474e-05,5.07050662147929e-05,8.50711966926357e-06,0.000403054285475097,0.00043397961612851,0.000132340653470887
0.099,0.0918615186165379,6.93889390390723e-17,0,-0.253475638859632,-0.353956417693254,0.218130378541045,0.964586069245985,0.160761361120195,0.162799502657951,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,4.85722573273506e-17,5.55111512312578e-17,4.16333634234434e-17,1.75394870176364e-15,5.10179785587254e-05,4.95743057624058e-05,8.72727904261067e-06,0.000387621653922915,0.000419172867312977,0.000130773390668074
0.1,0.0918615186165379,1.11022302462516e-16,0,-0.0454133298165774,-0.109142163208129,0.243989918809151,0.964697566309397,0.160957133413636,0.163079710930166,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,5.55111512312578e-17,4.16333634234434e-17,4.16333634234434e-17,1.82607642384213e-15,4.93853414142816e-05,4.79277996809507e-05,9.28282775301305e-06,0.000368551898299193,0.000401996431898625,0.000128489447735471
0.101,0.091861518616538,9.71445146547012e-17,-0,0.157935933049878,0.130281078491321,0.265608544971835,0.96495100338572,0.160969733674608,0.163140449094702,9.99200722162641e-16,1.11022302462516e-15,7.7715611723761e-16,5.20417042793042e-17,6.93889390390723e-17,4.16333634234434e-17,1.68648313923775e-15,4.75444366535265e-05,4.59820066431998e-05,9.49990631336098e-06,0.000348214051327278,0.000382568425808664,0.000125700707818795
0.102,0.0918615186165379,9.71445146547012e-17,-0,0.353659540657081,0.357919947125135,0.282691892151118,0.965336777746474,0.160802823511522,0.162987722380064,1.11022302462516e-15,1.11022302462516e-15,8.88178419700125e-16,4.85722573273506e-17,6.93889390390723e-17,4.16333634234434e-17,1.80636614783091e-15,4.53400811078219e-05,4.43299715040656e-05,9.60591710362338e-06,0.000327496041175565,0.00036165722049672,0.000122682369733717
0.103,0.0918615186165378,8.32667268468867e-17,-0,0.538810038888228,0.571757688670271,0.294954848127914,0.965842158091607,0.160462204494929,0.16263137133127,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,5.20417042793042e-17,8.32667268468867e-17,4.16333634234434e-17,1.75514585807264e-15,4.36921335500045e-05,4.24729423962698e-05,1.02492865051311e-05,0.000306966686098759,0.000340072236812052,0.000119762689059625
0.104,0.0918615186165377,2.77555756156289e-17,-0,0.715459648256282,0.77199198071422,0.302315277825102,0.966453134478856,0.159954271678657,0.162081504914755,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,4.85722573273506e-17,5.55111512312578e-17,2.77555756156289e-17,1.82598413683465e-15,4.21539547956121e-05,4.15642916426938e-05,1.06445022944619e-05,0.000289178004822782,0.000318073968673831,0.000117294879098657
0.105,0.0918615186165377,2.77555756156289e-17,-0,0.880527450161974,0.958444770878374,0.304782154026145,0.967154955539531,0.159285855927345,0.161348085657708,1.11022302462516e-15,1.11022302462516e-15,7.7715611723761e-16,4.85722573273506e-17,6.93889390390723e-17,4.16333634234434e-17,1.7544427563669e-15,4.15234555860432e-05,4.118229624428e-05,1.13980612099646e-05,0.00027566961296973,0.000298078454105835,0.000115623016870652
0.106,0.0918615186165376,9.71445146547012e-17,-0,1.02945854133375,1.12587585614815,0.302635089322119,0.967930984847652,0.158466600532227,0.16044442657991,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,5.20417042793042e-17,6.93889390390723e-17,4.16333634234434e-17,1.70826844752155e-15,4.1727705604634e-05,4.18147526241326e-05,1.23634099074667e-05,0.000268736527552576,0.000282493960336091,0.000115044774884682
0.107,0.0918615186165375,8.32667268468867e-17,-0,1.16223487843238,1.26842478915178,0.296185908253653,0.968762848965378,0.157509713792576,0.15938817154184,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,5.20417042793042e-17,5.55111512312578e-17,4.16333634234434e-17,1.82634337071275e-15,4.30410640007898e-05,4.35594701626697e-05,1.27694293731651e-05,0.000270861351244492,0.00027309440952617,0.00011577975047852
0.108,0.0918615186165374,2.63677968348475e-16,-0,1.27084856703121,1.38823968243746,0.286029204666304,0.969631562859375,0.156431789953023,0.158199820885492,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,5.20417042793042e-17,4.16333634234434e-17,2.77555756156289e-17,1.82571054436708e-15,4.54152234561288e-05,4.64088809798417e-05,1.34696736488187e-05,0.000281792324071061,0.000273099585415552,0.000117955304680228
0.109,0.0918615186165377,3.33066907387547e-16,-0,1.35636315778761,1.47830284995932,0.27272398950004,0.970518083189091,0.155252770389495,0.156903119121155,1.11022302462516e-15,1.22124532708767e-15,7.7715611723761e-16,4.85722573273506e-17,4.16333634234434e-17,4.16333634234434e-17,1.82587866025728e-15,4.9028559205143e-05,5.03765424648687e-05,1.3451827175965e-05,0.000301898545719396,0.000283142534310311,0.000121607567208695
0.11,0.091861518616538,1.11022302462516e-16,-0,1.41725456851274,1.53763893502139,0.256777910671325,0.971404059245351,0.153995065310181,0.155524677031175,9.99200722162641e-16,1.33226762955019e-15,7.7715611723761e-16,4.85722573273506e-17,4.16333634234434e-17,5.55111512312578e-17,1.83969694230335e-15,5.38801264135216e-05,5.5396389151906e-05,1.27512775876228e-05,0.000330054277052345,0.000303799130782418,0.000126690769220245
0.111,0.0918615186165379,4.71844785465692e-16,-0,1.44904305547249,1.57303750994645,0.238458783585462,0.972273006270069,0.152682559200092,0.154090749351664,9.99200722162641e-16,1.22124532708767e-15,7.7715611723761e-16,5.20417042793042e-17,4.16333634234434e-17,6.93889390390723e-17,1.76155339500648e-15,5.9676007979116e-05,6.16008848191326e-05,1.17912194206939e-05,0.000364103786796817,0.000334780432445412,0.000133099550191866
0.112,0.0918615186165384,1.66533453693773e-16,-0,1.46208301321772,1.58196118900241,0.218249854465898,0.973111386372035,0.15133796087226,0.152625109968927,9.99200722162641e-16,1.33226762955019e-15,6.66133814775094e-16,5.20417042793042e-17,2.77555756156289e-17,6.93889390390723e-17,1.79593065426465e-15,6.68753519960626e-05,6.85882807157292e-05,9.90156818108529e-06,0.000402884435346345,0.000373093942415839,0.000140689432520477
0.113,0.0918615186165386,1.94289029309402e-16,-0,1.45292729351339,1.57399739037659,0.19675757171575,0.973908976661797,0.149981809185543,0.151148038020813,9.99200722162641e-16,1.22124532708767e-15,7.7715611723761e-16,5.20417042793042e-17,2.77555756156289e-17,6.93889390390723e-17,1.76128004544612e-15,7.49936392292963e-05,7.65567091835197e-05,7.84648011233999e-06,0.000443863993619927,0.000417036840068993,0.000149273914011237
0.114,0.0918615186165388,4.16333634234434e-17,-0,1.42517738970988,1.55150968031768,0.174797770084763,0.974658602862356,0.14863301374638,0.149676277008701,8.88178419700125e-16,1.22124532708767e-15,6.66133814775094e-16,5.55111512312578e-17,2.77555756156289e-17,6.93889390390723e-17,1.65308862378611e-15,8.38326857158486e-05,8.54552455919758e-05,5.87194119274035e-06,0.000485999320100583,0.000464378207151468,0.000158625459279835
0.115,0.0918615186165387,4.16333634234434e-17,-0,1.38475331719105,1.514345215028,0.152976502964493,0.975355753730891,0.147308385506243,0.148223791562045,8.88178419700125e-16,1.22124532708767e-15,6.66133814775094e-16,5.55111512312578e-17,2.77555756156289e-17,8.32667268468867e-17,1.65372927682553e-15,9.38767907125491e-05,9.4479193377302e-05,3.05219901828148e-06,0.00052868212062447,0.000513662266610866,0.000168478991909996
0.116,0.0918615186165388,8.32667268468867e-17,-0,1.32716528723712,1.46749820555197,0.13183798496748,0.975997768760151,0.14602318076889,0.146803368793801,8.88178419700125e-16,1.22124532708767e-15,6.66133814775094e-16,5.3776427755281e-17,2.77555756156289e-17,6.93889390390723e-17,1.65303128051533e-15,0.000103891023074832,0.000104403278633048,1.18687771322553e-06,0.000570544666078166,0.000563692441888692,0.000178563862438666
0.117,0.0918615186165387,0,-0,1.25836402815948,1.41002435328196,0.111790972857883,0.976583509008778,0.144791464267046,0.145426519234462,8.88178419700125e-16,1.22124532708767e-15,6.66133814775094e-16,5.55111512312578e-17,1.38777878078145e-17,6.93889390390723e-17,1.65291385713465e-15,0.000114415043204117,0.000114221506125922,2.01777483162519e-06,0.000610996275377726,0.000612838030619074,0.000188592906889131
0.118,0.0918615186165387,3.33066907387547e-16,-0,1.18264455921409,1.34626859071384,0.09311436300533,0.977113677408516,0.143624198127747,0.144101500368507,8.88178419700125e-16,1.22124532708767e-15,5.55111512312578e-16,5.72458747072346e-17,2.77555756156289e-17,6.93889390390723e-17,1.61161786173589e-15,0.000125052048876655,0.000123634426966711,4.60137490319419e-06,0.000649689228984236,0.000659990787116432,0.000198240570478955
0.119,0.0918615186165384,4.16333634234434e-17,-0,1.0985075277065,1.28075627570535,0.075828235229951,0.977590235673787,0.142529109501275,0.142833846565521,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,5.3776427755281e-17,2.77555756156289e-17,5.55111512312578e-17,1.67473424377621e-15,0.00013454639656615,0.000133198423588669,6.03861767151799e-06,0.000684765213781468,0.000704094315785838,0.000207184237270112
0.12,0.0918615186165384,1.38777878078145e-16,-0,1.01032350585051,1.20576393133874,0.0600541479651158,0.97801514766027,0.141513198090359,0.141629943316004,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,5.55111512312578e-17,1.38777878078145e-17,6.93889390390723e-17,1.70792666521982e-15,0.000143806350522771,0.000141076591049259,8.0602248862204e-06,0.000715983967684327,0.000742366332288277,0.000215085412079295
0.121,0.0918615186165383,2.77555756156289e-17,-0,0.913930834085118,1.11963622939654,0.0457288330366964,0.97838970010796,0.140583949120479,0.140500117845409,9.99200722162641e-16,1.11022302462516e-15,6.66133814775094e-16,5.3776427755281e-17,4.16333634234434e-17,6.93889390390723e-17,1.63834415577376e-15,0.000151261432805295,0.000148012194622464,8.94768596217171e-06,0.000741462504585872,0.000774146452551732,0.000221612092277931
0.122,0.0918615186165383,0,-0,0.810246893241427,1.02187796092116,0.0328868448959908,0.978714878319,0.139748743096375,0.13945708157773,1.11022302462516e-15,1.22124532708767e-15,6.66133814775094e-16,5.3776427755281e-17,2.77555756156289e-17,4.16333634234434e-17,1.78133803238968e-15,0.000156698080779073,0.000153450235654143,9.10594193736003e-06,0.000760382456037823,0.000798135861411587,0.00022648711258032
0.123,0.0918615186165383,4.16333634234434e-17,-0,0.704041442837175,0.912689634321848,0.0214447630823603,0.97899201573837,0.139013622025866,0.138512413812716,1.11022302462516e-15,1.22124532708767e-15,6.66133814775094e-16,5.20417042793042e-17,1.38777878078145e-17,5.55111512312578e-17,1.78150273432793e-15,0.000160670864443046,0.000156195976756978,9.38782605657547e-06,0.000772924614919015,0.000813430250889706,0.000229499648674222
0.124,0.0918615186165383,5.55111512312578e-17,-0,0.593951304532876,0.795937294787854,0.0112621004259635,0.979222762981685,0.138382314195703,0.1376760438257,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,5.3776427755281e-17,2.77555756156289e-17,5.55111512312578e-17,1.70753282606027e-15,0.000161660224576852,0.000157560041456385,8.55504563401544e-06,0.000777945782066349,0.000821066825363624,0.000230535112038518
0.125,0.0918615186165383,9.71445146547012e-17,-0,0.483655259368547,0.670898100569223,0.00189745404668021,0.979408626079224,0.137856735570698,0.136956692417321,9.99200722162641e-16,1.11022302462516e-15,6.66133814775094e-16,5.03069808033274e-17,4.16333634234434e-17,4.16333634234434e-17,1.63729318479692e-15,0.000160644886167953,0.000156406786268594,7.86969986439982e-06,0.000776232481621591,0.00082091464346643,0.000229562799608138
0.126,0.0918615186165384,1.38777878078145e-17,-0,0.374057233003459,0.541133358411291,-0.0070844279422447,0.979550804509503,0.137437527950668,0.136360687290252,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,5.03069808033274e-17,2.77555756156289e-17,5.55111512312578e-17,1.7146309059086e-15,0.000157729061541589,0.000152847930272134,7.34704066728361e-06,0.00076781306015482,0.000812957386709662,0.00022666233251446
0.127,0.0918615186165384,4.16333634234434e-17,-0,0.266320633156737,0.409366613926831,-0.0160095723599247,0.979650304338311,0.137123269771945,0.135891791870817,9.99200722162641e-16,1.11022302462516e-15,7.7715611723761e-16,5.03069808033274e-17,2.77555756156289e-17,5.55111512312578e-17,1.68563089979519e-15,0.000152158626866403,0.00014819124494841,6.19696142462351e-06,0.000751839692951332,0.00079803157133494,0.000222007730755896
0.128,0.0918615186165383,4.16333634234434e-17,-0,0.160564657242491,0.274247970012771,-0.0251525713686571,0.979707528244757,0.136912047426263,0.13555278678367,9.99200722162641e-16,1.11022302462516e-15,6.66133814775094e-16,5.03069808033274e-17,2.77555756156289e-17,5.55111512312578e-17,1.63741080947065e-15,0.0001456813548936,0.0001412081311739,6.00581244456984e-06,0.000730126781590005,0.000776403706464496,0.000215805711871953
0.129,0.0918615186165383,2.77555756156289e-17,-0,0.05543562199834,0.135725704804161,-0.0352554005896342,0.979721698516178,0.136802674638267,0.135346776977911,9.99200722162641e-16,1.11022302462516e-15,6.66133814775094e-16,4.68375338513738e-17,2.77555756156289e-17,2.77555756156289e-17,1.63660196911093e-15,0.000137680472596507,0.000133260417458334,5.98719673984891e-06,0.000703180675335474,0.000750288362010995,0.000208289713720898
0.13,0.0918615186165382,8.32667268468867e-17,0,-0.0479404998568264,-0.00328821082738293,-0.0471567770573537,0.979690967061668,0.136793485547662,0.135275487589645,9.99200722162641e-16,1.11022302462516e-15,5.55111512312578e-16,4.85722573273506e-17,1.38777878078145e-17,2.77555756156289e-17,1.59451192150896e-15,0.000128459858939366,0.000124761800702558,6.07599141280306e-06,0.000671733195837719,0.000720710851462902,0.000199712358445275
0.131,0.0918615186165383,1.38777878078145e-17,0,-0.147761986932842,-0.140452527049171,-0.0616300891518554,0.979612744538392,0.136881296123746,0.135337787715559,1.11022302462516e-15,1.11022302462516e-15,5.55111512312578e-16,4.85722573273506e-17,1.38777878078145e-17,4.16333634234434e-17,1.6666206269106e-15,0.000119388407627983,0.000114907078858966,7.02957538951482e-06,0.000637114333230621,0.000687151497030938,0.000190315843113776
0.132,0.0918615186165383,2.08166817117217e-16,0,-0.240725277491389,-0.2701235592489,-0.0790718305413373,0.979484331528719,0.137060328721936,0.135528309840629,9.99200722162641e-16,1.11022302462516e-15,5.55111512312578e-16,4.85722573273506e-17,0,2.77555756156289e-17,1.59445152790537e-15,0.000109257990416973,0.000105526539253532,7.53608431379961e-06,0.000598808342426298,0.00065074441955433,0.000180316842282279
0.133,0.0918615186165385,5.55111512312578e-17,0,-0.322183885209039,-0.385094106548771,-0.0997164310666086,0.979303912690851,0.137320741698934,0.135835196167481,9.99200722162641e-16,1.11022302462516e-15,5.55111512312578e-16,4.85722573273506e-17,0,1.38777878078145e-17,1.59427033336773e-15,9.9395908178378e-05,9.56426794146721e-05,8.60810035621523e-06,0.000558046506185351,0.000611173855309451,0.00016990986195299
0.134,0.0918615186165385,1.66533453693773e-16,0,-0.3905840429255,-0.482071487562579,-0.12348826656363,0.979070757295158,0.13764925360772,0.136241607514,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,4.68375338513738e-17,1.38777878078145e-17,2.77555756156289e-17,1.67366297167478e-15,8.96732412612269e-05,8.58059638705307e-05,9.76194047814878e-06,0.000515379348954612,0.000568771106442331,0.000159288674994186
0.135,0.0918615186165383,8.32667268468867e-17,0,-0.442078892094275,-0.560648698863948,-0.150088954954047,0.97878518032731,0.138030449761236,0.136728403539866,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.5102810375397e-17,1.38777878078145e-17,2.77555756156289e-17,1.71364340507779e-15,7.98711118664787e-05,7.66903511021131e-05,1.02353476898207e-05,0.000471017082028308,0.000524049417291951,0.000148655025374943
0.136,0.0918615186165382,1.11022302462516e-16,0,-0.476987050244846,-0.615135635674374,-0.178856381913882,0.978449168053219,0.138446918960137,0.137273772458005,1.11022302462516e-15,1.11022302462516e-15,5.55111512312578e-16,4.68375338513738e-17,2.77555756156289e-17,2.77555756156289e-17,1.66645540547907e-15,7.08115994393567e-05,6.76902984683521e-05,1.09907107930602e-05,0.000426597227097504,0.000477640196035069,0.000138195810431212
0.137,0.0918615186165384,2.22044604925031e-16,0,-0.488898307023981,-0.640676858750684,-0.209193948291012,0.978067420717641,0.138878231275008,0.137851079443456,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.68375338513738e-17,2.77555756156289e-17,2.77555756156289e-17,1.71385850927766e-15,6.22669728166256e-05,5.93687390246993e-05,1.12580935679934e-05,0.000383205331896343,0.000431133772779086,0.000128100014734117
0.138,0.0918615186165386,1.38777878078145e-16,0,-0.473982312269822,-0.632855134720527,-0.24031606140744,0.977648017431916,0.139300033749014,0.138428838757398,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,4.85722573273506e-17,2.77555756156289e-17,5.55111512312578e-17,1.70737685121743e-15,5.41243359432099e-05,5.20873727979046e-05,1.09042201083072e-05,0.000342371259636192,0.000385824842958445,0.000118572985168892
0.139,0.0918615186165384,2.77555756156289e-17,0,-0.434729808132716,-0.59253625443412,-0.27138068229637,0.977201585142815,0.139686891009531,0.138974856056703,1.11022302462516e-15,1.11022302462516e-15,6.66133814775094e-16,4.68375338513738e-17,1.38777878078145e-17,4.16333634234434e-17,1.70676426975847e-15,4.72045187185725e-05,4.50636616763448e-05,1.07679468464043e-05,0.000305856030433623,0.000342753348240988,0.000109850175523744
0.14,0.0918615186165384,5.55111512312578e-17,0,-0.369838352484395,-0.524849616446597,-0.301297928290943,0.976740277923437,0.140014713988871,0.139460099140713,9.99200722162641e-16,1.11022302462516e-15,5.55111512312578e-16,4.85722573273506e-17,1.38777878078145e-17,4.16333634234434e-17,1.59481385522148e-15,4.07113794786739e-05,3.94603542491328e-05,9.7426301543474e-06,0.000275191954476823,0.000303996800306353,0.000102197675460882
0.141,0.0918615186165384,5.55111512312578e-17,0,-0.282192631236625,-0.432533980698494,-0.328965803660283,0.976277454324945,0.140260981943313,0.139859637900814,9.99200722162641e-16,1.11022302462516e-15,5.55111512312578e-16,4.68375338513738e-17,0,4.16333634234434e-17,1.59470158029876e-15,3.55454145181399e-05,3.44889351853893e-05,8.53555917138809e-06,0.000252578163892186,0.000271511632697958,9.59075796501147e-05
0.142,0.0918615186165384,0,-0,-0.174976457286452,-0.318670055663533,-0.353122049617514,0.975827263769923,0.140405929279268,0.140152357495703,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.68375338513738e-17,0,4.16333634234434e-17,1.71391469531534e-15,3.13011844534599e-05,3.08541801598476e-05,7.19967515154228e-06,0.000240108136794031,0.000248335832154818,9.12497633152249e-05
0.143,0.0918615186165384,0,0,-0.0486385668841759,-0.190026498348203,-0.372799586858636,0.975403985894008,0.14043245849381,0.140322090369546,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,4.68375338513738e-17,0,2.77555756156289e-17,1.67360543431264e-15,2.86437751792936e-05,2.82537573528413e-05,5.26013240738814e-06,0.00023840739490296,0.000238716095383253,8.83993635461647e-05
0.144,0.0918615186165384,2.77555756156289e-17,-0,0.0923762386926763,-0.0484954347900643,-0.387262513678464,0.975021485240514,0.140326075257713,0.140357220438765,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.68375338513738e-17,0,1.38777878078145e-17,1.71346515542697e-15,2.70675967036457e-05,2.72271825246893e-05,3.57540251583761e-06,0.000247340942496253,0.000243140873705304,8.73719194520979e-05
0.145,0.0918615186165384,5.55111512312578e-17,-0,0.248170662433334,0.105722015347614,-0.396005120838938,0.974693485435486,0.140074448880235,0.140247492073398,9.99200722162641e-16,1.33226762955019e-15,5.55111512312578e-16,4.85722573273506e-17,1.38777878078145e-17,2.77555756156289e-17,1.75636275870722e-15,2.71824329256625e-05,2.7057034300758e-05,1.66852228070962e-06,0.000264160678433483,0.000260521553878388,8.79809155608689e-05
0.146,0.0918615186165385,0,-0,0.417933385230123,0.272135346148937,-0.398528568455063,0.974433745598844,0.139665856035759,0.139983283696811,9.99200722162641e-16,1.33226762955019e-15,6.66133814775094e-16,4.85722573273506e-17,0,1.38777878078145e-17,1.79433141762628e-15,2.8119245803911e-05,2.804565783543e-05,6.85424085912108e-07,0.000286278093883415,0.000288060438050167,8.98601271370541e-05
0.147,0.0918615186165385,2.77555756156289e-17,-0,0.59951543570413,0.447248367127423,-0.394623588135874,0.974255203706142,0.139090288545782,0.1395565705563,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,4.85722573273506e-17,1.38777878078145e-17,2.77555756156289e-17,1.74227045363151e-15,2.98065228585081e-05,2.95276606143722e-05,2.33122230641553e-06,0.000312258669155679,0.000321297229225148,9.25438068603255e-05
0.148,0.0918615186165385,1.11022302462516e-16,-0,0.787706566353264,0.630364389891768,-0.384292743462837,0.974168972615533,0.13834094054232,0.13896160552249,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,4.85722573273506e-17,1.38777878078145e-17,1.38777878078145e-17,1.74210463365839e-15,3.17799274924478e-05,3.12516192349973e-05,3.96750634265204e-06,0.000338700363896598,0.000357413501547239,9.55563063251689e-05
0.149,0.0918615186165386,1.38777878078145e-16,-0,0.980221126340052,0.815821377733008,-0.367934965880713,0.974183646031067,0.137414234641179,0.138195694412415,1.11022302462516e-15,1.22124532708767e-15,5.55111512312578e-16,4.85722573273506e-17,2.77555756156289e-17,1.38777878078145e-17,1.74227045363151e-15,3.37934404556169e-05,3.28808977074851e-05,5.26277725811147e-06,0.000364285062030717,0.000392064102951066,9.84717571794691e-05
0.15,0.0918615186165385,2.08166817117217e-16,-0,1.17379423977664,0.999724183101895,-0.346117074051654,0.974304912276006,0.136309704800609,0.137259357623017,1.11022302462516e-15,1.33226762955019e-15,5.55111512312578e-16,4.85722573273506e-17,1.38777878078145e-17,1.38777878078145e-17,1.82165458922042e-15,3.53688778275683e-05,3.44692976606677e-05,6.18563341783409e-06,0.0003872516602517,0.000422646019314285,0.000100936428877145
0.151,0.0918615186165387,1.38777878078145e-17,-0,1.36335391451594,1.18704384173358,-0.319755504103337,0.974536153771031,0.135029359726431,0.136153507553894,9.99200722162641e-16,1.22124532708767e-15,5.55111512312578e-16,5.03069808033274e-17,2.77555756156289e-17,1.38777878078145e-17,1.67376365729918e-15,3.6774111518247e-05,3.53725458394867e-05,6.86864739658392e-06,0.000405217434375528,0.000447318117783363,0.000102671341277991
0.152,0.0918615186165387,0,-0,1.55502589873265,1.37440064542707,-0.289781501678881,0.974879519225932,0.133574979278241,0.134877054952604,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.85722573273506e-17,2.77555756156289e-17,1.38777878078145e-17,1.71373822984863e-15,3.74336874344079e-05,3.59361948066218e-05,7.17029953803695e-06,0.00041810264363466,0.000463935808223373,0.000103456524789526
0.153,0.0918615186165387,1.38777878078145e-16,-0,1.74319062343181,1.56523916926846,-0.257239522793473,0.975335587690428,0.131948155628106,0.133427795844906,9.99200722162641e-16,1.22124532708767e-15,6.66133814775094e-16,4.85722573273506e-17,2.77555756156289e-17,1.38777878078145e-17,1.71373822984863e-15,3.73480701802572e-05,3.59310383390795e-05,7.30518330178575e-06,0.000424795188712895,0.000472894549443177,0.000103128347758729
0.154,0.0918615186165386,0,-0,1.92522700391253,1.75593615984384,-0.223199583377835,0.975902230018132,0.130152217572111,0.131805035618174,8.88178419700125e-16,1.22124532708767e-15,6.66133814775094e-16,5.20417042793042e-17,2.77555756156289e-17,1.38777878078145e-17,1.65157700919388e-15,3.68618398309333e-05,3.48629624861414e-05,7.51413354430309e-06,0.00042493970226415,0.000474423326702755,0.000101589639112929
0.155,0.0918615186165386,2.77555756156289e-17,-0,2.1055893128058,1.94249612534387,-0.188908028899838,0.976575047441126,0.128191115665853,0.130009044768784,8.88178419700125e-16,1.22124532708767e-15,6.66133814775094e-16,5.03069808033274e-17,4.16333634234434e-17,1.38777878078145e-17,1.6518147703672e-15,3.51127689376898e-05,3.37080036811355e-05,7.48003671007586e-06,0.000419152509880136,0.000467994786676971,9.88270675494194e-05
0.156,0.0918615186165385,0,-0,2.27920481736933,2.13522799409702,-0.155420101878719,0.977348640008341,0.126067790707006,0.128037601967038,8.88178419700125e-16,1.22124532708767e-15,5.55111512312578e-16,5.20417042793042e-17,1.38777878078145e-17,2.77555756156289e-17,1.61000656806515e-15,3.32331230116991e-05,3.13583294377709e-05,7.69533143307396e-06,0.00040640176640267,0.000454526085759303,9.49109397526257e-05
0.157,0.0918615186165385,5.55111512312578e-17,-0,2.45168514427303,2.33164551370691,-0.123697459914592,0.97821689418597,0.123783485971106,0.125885517348105,8.88178419700125e-16,1.22124532708767e-15,6.66133814775094e-16,5.03069808033274e-17,1.38777878078145e-17,2.77555756156289e-17,1.65152325767185e-15,3.04692261487033e-05,2.89190874894506e-05,7.83591288543272e-06,0.000387142608538351,0.00043430616699912,8.99818271904736e-05
0.158,0.0918615186165386,6.24500451351651e-16,-0,2.62586470988164,2.53022804812635,-0.094369007092336,0.979172614732349,0.121337854750768,0.123546184085674,8.88178419700125e-16,1.33226762955019e-15,5.55111512312578e-16,5.20417042793042e-17,1.38777878078145e-17,2.77555756156289e-17,1.69576473516427e-15,2.74624091239514e-05,2.60335539187099e-05,7.69042716332316e-06,0.000362508590625208,0.000407429106376467,8.42309002819619e-05
0.159,0.0918615186165392,1.38777878078145e-16,-0,2.79256159261267,2.73821831300155,-0.0679531819345798,0.980206962662201,0.118730285706605,0.121013084948183,8.88178419700125e-16,1.33226762955019e-15,5.55111512312578e-16,5.20417042793042e-17,2.77555756156289e-17,2.77555756156289e-17,1.69593508602483e-15,2.42763223879953e-05,2.28798405297046e-05,7.75189084793894e-06,0.000332138565960074,0.000376315885043827,7.78887801283666e-05
0.16,0.0918615186165394,2.08166817117217e-16,-0,2.962538300012,2.94294475778601,-0.0445960597672437,0.98130928363208,0.115960416686968,0.118280834392164,8.88178419700125e-16,1.33226762955019e-15,5.55111512312578e-16,5.03069808033274e-17,2.77555756156289e-17,2.77555756156289e-17,1.6958827404462e-15,2.09922319455389e-05,1.9831364494673e-05,7.37364006079985e-06,0.000299231737930177,0.00034150576428744,7.12198707897184e-05
0.161,0.0918615186165392,8.32667268468867e-17,-0,3.12586838216968,3.14696324206647,-0.0242528472715136,0.982466810260081,0.11302900221324,0.115347058248417,8.88178419700125e-16,1.33226762955019e-15,5.55111512312578e-16,5.11743425413158e-17,2.77555756156289e-17,2.77555756156289e-17,1.69590869163416e-15,1.78120146055966e-05,1.69375203060486e-05,7.03367959184913e-06,0.000264639157863337,0.000305482003227476,6.45249990991003e-05
0.162,0.0918615186165392,1.66533453693773e-16,-0,3.27625383643753,3.34260216108215,-0.00681581372198958,0.98366385967559,0.109940518457958,0.11221595134292,8.88178419700125e-16,1.4432899320127e-15,5.55111512312578e-16,5.20417042793042e-17,2.08166817117217e-17,2.08166817117217e-17,1.78428431916875e-15,1.50551154425842e-05,1.42059910702877e-05,6.67035632248221e-06,0.000230909159493689,0.000268928060713673,5.81431532904151e-05
0.163,0.0918615186165391,3.05311331771918e-16,-0,3.42036852932473,3.51466316198969,0.00760368177147019,0.98488233189793,0.106703582362299,0.108898762985164,8.88178419700125e-16,1.33226762955019e-15,5.55111512312578e-16,5.20417042793042e-17,3.46944695195361e-17,2.77555756156289e-17,1.6960628379419e-15,1.26078741711542e-05,1.22071802267919e-05,6.13939876479868e-06,0.000201122062572347,0.000233424380405824,5.2444777530297e-05
0.164,0.0918615186165388,1.38777878078145e-17,-0,3.54193239604742,3.67269918147534,0.019035039557068,0.986103091604236,0.103329968327835,0.105411521850113,8.88178419700125e-16,1.33226762955019e-15,5.55111512312578e-16,5.20417042793042e-17,3.46944695195361e-17,2.08166817117217e-17,1.69596347617137e-15,1.09243000887792e-05,1.06954233624344e-05,5.82057386599941e-06,0.00017921677342074,0.000201933097057922,4.78145616616188e-05
0.165,0.0918615186165388,3.46944695195361e-16,-0,3.64903364994433,3.80509804154932,0.0276180276322562,0.987307114326494,0.0998338573426215,0.101773689109021,8.88178419700125e-16,1.33226762955019e-15,6.66133814775094e-16,5.20417042793042e-17,2.77555756156289e-17,2.77555756156289e-17,1.73544843890417e-15,9.95669265743266e-06,1.0061856131901e-05,5.66487519530788e-06,0.000169639309451714,0.000178265921770499,4.4597707839836e-05
0.166,0.0918615186165384,2.77555756156289e-16,-0,3.74168308223039,3.91072300171807,0.0338477916757169,0.988476587235978,0.0962308331114556,0.0980068331129221,8.88178419700125e-16,1.33226762955019e-15,6.66133814775094e-16,5.11743425413158e-17,2.77555756156289e-17,2.77555756156289e-17,1.7354226454801e-15,9.91734972040569e-06,1.01280500879339e-05,5.53413309893243e-06,0.000175068525547422,0.000166536982400578,4.29941500471229e-05
0.167,0.0918615186165382,3.88578058618805e-16,-0,3.80734493892518,3.99795419878952,0.0383825935974205,0.989595488703746,0.0925384343962105,0.0941341526653176,8.88178419700125e-16,1.33226762955019e-15,6.66133814775094e-16,5.20417042793042e-17,2.77555756156289e-17,3.46944695195361e-17,1.73557328232846e-15,1.0322312282966e-05,1.09707561432061e-05,5.7558774105571e-06,0.000193493093241315,0.000170811359267086,4.29618727318116e-05
0.168,0.0918615186165385,3.05311331771918e-16,-0,3.85690609740011,4.0496673634362,0.0420097504429005,0.9906497638046,0.0887772511323341,0.0901821913586664,8.88178419700125e-16,1.33226762955019e-15,6.66133814775094e-16,5.29090660172926e-17,2.77555756156289e-17,2.77555756156289e-17,1.73547466543809e-15,1.15395297427104e-05,1.1992992085856e-05,5.82526903143226e-06,0.000221502431583169,0.000189745599885769,4.4230840142415e-05
0.169,0.0918615186165389,4.16333634234434e-17,-0,3.87969234884969,4.07048265594991,0.0452978481563454,0.991627821588935,0.0849710474660994,0.0861816743913306,7.7715611723761e-16,1.33226762955019e-15,6.66133814775094e-16,5.11743425413158e-17,2.08166817117217e-17,2.77555756156289e-17,1.68120951878215e-15,1.28143061124995e-05,1.35238818303072e-05,5.9495063037781e-06,0.000255158372081283,0.000219843518816437,4.64281169533727e-05
0.17,0.0918615186165388,1.38777878078145e-17,-0,3.8711556421639,4.06679374908291,0.0487999183702752,0.992521511476238,0.0811460276611251,0.0821637658992396,7.7715611723761e-16,1.33226762955019e-15,6.66133814775094e-16,5.29090660172926e-17,2.77555756156289e-17,2.77555756156289e-17,1.68136344664569e-15,1.44210302336454e-05,1.51281163817207e-05,5.90237616681286e-06,0.000291821111921026,0.000257674715385931,4.92122428547947e-05
0.171,0.0918615186165388,2.77555756156289e-17,-0,3.84810239137792,4.02910452675533,0.0530021973188705,0.993326717380033,0.0773278646958012,0.0781566788526281,7.7715611723761e-16,1.33226762955019e-15,6.66133814775094e-16,5.3776427755281e-17,2.08166817117217e-17,4.16333634234434e-17,1.6815770876958e-15,1.62732988270988e-05,1.68709778318089e-05,5.34852274933682e-06,0.000330714328988202,0.000300162704289319,5.23380450384001e-05
0.172,0.0918615186165389,3.19189119579733e-16,-0,3.79336530595952,3.97368404613437,0.0583315675207394,0.994042780115497,0.0735411415934618,0.0741869587269151,7.7715611723761e-16,1.33226762955019e-15,6.66133814775094e-16,5.29090660172926e-17,2.77555756156289e-17,4.16333634234434e-17,1.68164978657521e-15,1.82380194558695e-05,1.87150862911339e-05,4.59655065967142e-06,0.000369791570812536,0.000345621116377489,5.56604226186726e-05
0.173,0.0918615186165392,1.38777878078145e-17,-0,3.71656251586311,3.89092843077916,0.06486205731706,0.99467179279142,0.0698112365351922,0.0702808837991546,7.7715611723761e-16,1.22124532708767e-15,6.66133814775094e-16,5.29090660172926e-17,2.77555756156289e-17,4.16333634234434e-17,1.59513294645765e-15,2.01624664777623e-05,2.07960008445939e-05,3.45903952629195e-06,0.000408155586980273,0.000391682101241819,5.90842593929337e-05
0.174,0.0918615186165392,1.2490009027033e-16,-0,3.62166220104822,3.78150296325634,0.0725294866753031,0.995218437249017,0.066162623616264,0.0664636280844619,7.7715611723761e-16,1.22124532708767e-15,6.66133814775094e-16,5.33427468862868e-17,3.46944695195361e-17,4.85722573273506e-17,1.59547938179176e-15,2.26075329428457e-05,2.24221626532664e-05,1.9758805264179e-06,0.000444866947004845,0.000436946723099294,6.25107499507673e-05
0.175,0.0918615186165391,1.94289029309402e-16,-0,3.49952832198044,3.66083874827609,0.0811984468185559,0.995689696784024,0.0626171487134917,0.0627571963917369,7.7715611723761e-16,1.22124532708767e-15,6.66133814775094e-16,5.33427468862868e-17,2.08166817117217e-17,4.85722573273506e-17,1.59523794016594e-15,2.43648208732667e-05,2.46261997836277e-05,6.00367221520538e-07,0.000478451703648585,0.000480445705655652,6.58319536659679e-05
0.176,0.0918615186165393,4.16333634234434e-17,-0,3.36794771680435,3.51902104946103,0.0908063755450125,0.996094277655481,0.0591938178059203,0.0591791835919545,7.7715611723761e-16,1.33226762955019e-15,6.66133814775094e-16,5.29090660172926e-17,2.77555756156289e-17,4.16333634234434e-17,1.68164978657521e-15,2.66158789610754e-05,2.60701620042276e-05,1.03855507485523e-06,0.000509184347737043,0.00052089912083259,6.89086523257865e-05
0.177,0.0918615186165393,6.93889390390723e-17,-0,3.22214511300401,3.36833381996236,0.100998827811426,0.996441868967088,0.0559076060274713,0.0557433216342414,7.7715611723761e-16,1.22124532708767e-15,6.66133814775094e-16,5.29090660172926e-17,2.77555756156289e-17,4.85722573273506e-17,1.59532913347265e-15,2.83530603508784e-05,2.75417628469192e-05,2.66320729495493e-06,0.000536449173991921,0.000558601771681151,7.15773717823803e-05
0.178,0.0918615186165392,5.55111512312578e-17,-0,3.06656955123616,3.21683774932512,0.11148451626006,0.996742447101333,0.0527685650473334,0.052457694577063,6.66133814775094e-16,1.33226762955019e-15,6.66133814775094e-16,5.29090660172926e-17,2.77555756156289e-17,5.55111512312578e-17,1.63372481901834e-15,2.95904303594672e-05,2.88419540098362e-05,3.8768025459187e-06,0.000559750847403661,0.00059226840921285,7.36795760280492e-05
0.179,0.0918615186165392,1.52655665885959e-16,-0,2.91556879067162,3.06173633247197,0.122163642306521,0.997005697926848,0.0497813633486498,0.0493235991970698,7.7715611723761e-16,1.22124532708767e-15,6.66133814775094e-16,5.29090660172926e-17,2.08166817117217e-17,5.55111512312578e-17,1.59544985195256e-15,3.07987233345501e-05,2.92104859246766e-05,5.10488359783103e-06,0.000578633084368297,0.00062004861356804,7.50521398092093e-05
0.18,0.0918615186165393,5.55111512312578e-17,-0,2.76230929530244,2.91604024989452,0.133161101259188,0.997240545127992,0.046945744511242,0.0463380523448134,6.66133814775094e-16,1.33226762955019e-15,6.66133814775094e-16,5.33427468862868e-17,2.08166817117217e-17,4.85722573273506e-17,1.63341470612507e-15,3.10238195145799e-05,2.95184601236172e-05,5.54942607683175e-06,0.000591937806704899,0.000641081425782534,7.55441019406343e-05
0.181,0.0918615186165394,5.55111512312578e-17,-0,2.6136851657411,2.77277479362761,0.144322203594846,0.997454787805185,0.0442588880649756,0.0434972396379091,6.66133814775094e-16,1.33226762955019e-15,6.66133814775094e-16,5.31259064517897e-17,2.42861286636753e-17,5.20417042793042e-17,1.63356238695894e-15,3.0668016459568e-05,2.91544796983253e-05,5.83958301861516e-06,0.000599298816009348,0.000655192584309084,7.50251409918305e-05
0.182,0.0918615186165394,2.77555756156289e-17,-0,2.47103960874063,2.62767468273232,0.155136693621124,0.997654842134565,0.041717959004541,0.0407989113664225,7.7715611723761e-16,1.22124532708767e-15,7.7715611723761e-16,5.31259064517897e-17,3.12250225675825e-17,5.55111512312578e-17,1.64507211450892e-15,2.99952907283654e-05,2.77725045190413e-05,5.79289690691025e-06,0.000601332836791087,0.000661141931547691,7.34178501220363e-05
0.183,0.0918615186165394,1.38777878078145e-17,-0,2.32661478069357,2.48676348581467,0.164848268393055,0.997845682607669,0.0393198802260598,0.0382430872849525,7.7715611723761e-16,1.22124532708767e-15,7.7715611723761e-16,5.31259064517897e-17,2.77555756156289e-17,5.55111512312578e-17,1.64500991847413e-15,2.80176706850206e-05,2.65189544439652e-05,5.27514633153659e-06,0.000596014169120093,0.000659634892821664,7.07054091876035e-05
0.184,0.0918615186165394,2.77555756156289e-17,-0,2.1902980667226,2.33968795089338,0.172715233090565,0.998030898775036,0.0370611942358584,0.0358312679161576,7.7715611723761e-16,1.22124532708767e-15,7.7715611723761e-16,5.31259064517897e-17,3.12250225675825e-17,5.55111512312578e-17,1.64507211450892e-15,2.59960626183547e-05,2.40836922300176e-05,4.72993699998134e-06,0.000584608619237074,0.000649111278142542,6.69028104486699e-05
0.185,0.0918615186165394,4.16333634234434e-17,-0,2.05805053071837,2.19486590035465,0.177912459668266,0.998212721418268,0.0349376226973419,0.0335639285646702,7.7715611723761e-16,1.22124532708767e-15,7.7715611723761e-16,5.31259064517897e-17,3.46944695195361e-17,5.55111512312578e-17,1.64514162494168e-15,2.32467274067836e-05,2.14314317648967e-05,3.97862000720081e-06,0.000565909807928979,0.000630689620209829,6.20772089234589e-05
0.186,0.0918615186165395,1.2490009027033e-16,-0,1.93167150053256,2.05395381450396,0.179916591377961,0.998392060221747,0.0329424774823384,0.0314398171323663,6.66133814775094e-16,1.22124532708767e-15,8.88178419700125e-16,5.31259064517897e-17,3.12250225675825e-17,6.59194920871187e-17,1.65293014273108e-15,1.99036906417266e-05,1.86986067545375e-05,3.11328837789874e-06,0.000540023305952197,0.000603774929767056,5.63578920402642e-05
0.187,0.0918615186165393,1.38777878078145e-17,-0,1.8149279947011,1.90859174382089,0.178244069023528,0.998568662425672,0.0310690765277125,0.0294584101221813,7.7715611723761e-16,1.11022302462516e-15,8.88178419700125e-16,5.31259064517897e-17,3.46944695195361e-17,6.24500451351651e-17,1.62276115817382e-15,1.68100657892498e-05,1.52936330651167e-05,2.41681929080283e-06,0.000506756787893864,0.000568399199669275,4.99341712600704e-05
0.188,0.0918615186165394,1.2490009027033e-16,-0,1.70036591138227,1.76484371275788,0.172514256486574,0.998741345008456,0.0293119127124513,0.0276209792110787,7.7715611723761e-16,1.11022302462516e-15,8.88178419700125e-16,5.33427468862868e-17,3.46944695195361e-17,5.89805981832114e-17,1.62263845819435e-15,1.33483834258115e-05,1.23118101764339e-05,1.65768867427684e-06,0.000466461751035211,0.000525106770791038,4.30553493404961e-05
0.189,0.0918615186165395,4.16333634234434e-17,-0,1.59362699489689,1.62336062657193,0.162399195041524,0.998908134644595,0.0276648245021831,0.0259269030181174,6.66133814775094e-16,1.11022302462516e-15,8.88178419700125e-16,5.33427468862868e-17,3.81639164714898e-17,6.24500451351651e-17,1.57270221914985e-15,1.01384129371132e-05,9.45276474805246e-06,1.16396932603235e-06,0.000419639327323075,0.000476083783668575,3.60079530120801e-05
0.19,0.0918615186165395,0,-0,1.49731459200943,1.48716640449663,0.147755530407719,0.99906632121073,0.0261200393839483,0.0243712624426247,6.66133814775094e-16,1.11022302462516e-15,8.88178419700125e-16,5.33427468862868e-17,3.46944695195361e-17,6.24500451351651e-17,1.57262185277124e-15,7.53525575289396e-06,6.64641320903333e-06,9.18943808527727e-07,0.00036862310505775,0.000422167016479858,2.90924092213926e-05
0.191,0.0918615186165395,1.38777878078145e-17,-0,1.40812186579424,1.36334275838127,0.128469921589002,0.999212563932016,0.0246681484063341,0.0229459798414603,6.66133814775094e-16,9.99200722162641e-16,7.7715611723761e-16,5.36680075380325e-17,3.81639164714898e-17,6.24500451351651e-17,1.43329854552634e-15,5.00936362656532e-06,4.68958468949004e-06,7.82680918506952e-07,0.000313679547155299,0.000365993240582982,2.25794018405315e-05
0.192,0.0918615186165395,1.38777878078145e-17,-0,1.33184202522224,1.24891341607756,0.104630025458518,0.99934308815132,0.0232988079861823,0.0216404785936605,6.66133814775094e-16,1.11022302462516e-15,7.7715611723761e-16,5.3776427755281e-17,3.12250225675825e-17,6.24500451351651e-17,1.51263609916871e-15,3.2571154429875e-06,2.89044664011509e-06,8.30854911093781e-07,0.000256930784834001,0.00030776332388847,1.66889391389871e-05
0.193,0.0918615186165395,2.77555756156289e-17,-0,1.26687630965996,1.15030889746369,0.0764985544629429,0.999453993985474,0.0220007114311777,0.0204411766373039,6.66133814775094e-16,1.11022302462516e-15,7.7715611723761e-16,5.38306378639053e-17,3.29597460435593e-17,6.24500451351651e-17,1.51267483112662e-15,1.93068295178842e-06,1.61958296919632e-06,9.72122667843751e-07,0.000198761238007563,0.000248446377924977,1.15959245872299e-05
0.194,0.0918615186165395,4.16333634234434e-17,-0,1.21469611306131,1.07056994087021,0.0447021485303115,0.999541654864475,0.0207607193986073,0.0193316214016008,6.66133814775094e-16,1.11022302462516e-15,7.7715611723761e-16,5.38306378639053e-17,3.29597460435593e-17,5.89805981832114e-17,1.51253556901933e-15,9.29694109227284e-07,8.9841482697039e-07,1.11366383996389e-06,0.000140552689918022,0.000188022125712037,7.43083434036844e-06
0.195,0.0918615186165395,1.38777878078145e-17,-0,1.17763129457815,1.0058655121373,0.00995052078773887,0.999603052738828,0.0195651245917007,0.0182941338586414,7.7715611723761e-16,1.11022302462516e-15,6.66133814775094e-16,5.38848479725296e-17,3.12250225675825e-17,5.89805981832114e-17,1.51250069222857e-15,4.46333456577015e-07,3.10392231370221e-07,1.20254471249297e-06,8.49640453932255e-05,0.000127887168007093,4.27255740770997e-06
0.196,0.0918615186165395,2.77555756156289e-17,-0,1.15297327677553,0.961651071077234,-0.0269420981544618,0.999636022392226,0.0184001386014305,0.0173104474474441,6.66133814775094e-16,1.11022302462516e-15,7.7715611723761e-16,5.39390580811538e-17,2.94902990916057e-17,6.07153216591882e-17,1.512536447219e-15,1.37320664521284e-07,1.21236640169668e-07,1.14094494384796e-06,4.52658369356698e-05,7.0984281403918e-05,2.17953297253476e-06
0.197,0.0918615186165395,0,-0,1.1458246963322,0.939167401558352,-0.0650075473530411,0.999639574385218,0.0172498383696118,0.0163599423453454,6.66133814775094e-16,1.22124532708767e-15,6.66133814775094e-16,5.3966163135466e-17,3.12250225675825e-17,5.89805981832114e-17,1.54475717414326e-15,6.36316473151503e-08,7.10456649873638e-08,9.17822246572556e-07,6.19542164225465e-05,3.61269996920665e-05,1.45389036477021e-06
0.198,0.0918615186165395,4.16333634234434e-17,-0,1.15987774827809,0.943151809573414,-0.102994538293019,0.999614287724845,0.01609538764966,0.0154172529519999,5.55111512312578e-16,1.11022302462516e-15,6.66133814775094e-16,5.39932681897781e-17,3.12250225675825e-17,5.89805981832114e-17,1.41132816903186e-15,1.0465302041612e-07,1.44298902023356e-07,5.95891143309535e-07,0.000110107890226533,6.99441204096951e-05,2.2348918302999e-06
0.199,0.0918615186165395,2.77555756156289e-17,-0,1.1962487801361,0.981041501200694,-0.139581683065793,0.99956260076115,0.0149143808166139,0.0144524420735083,5.55111512312578e-16,1.22124532708767e-15,6.66133814775094e-16,5.39526106083099e-17,3.38271077815477e-17,5.89805981832114e-17,1.50028566199795e-15,2.74136653881541e-07,2.85390654705789e-07,4.29715895641315e-07,0.000161629682090134,0.000124896420717269,3.86598663307327e-06
0.2,0.0918615186165395,1.38777878078145e-17,-0,1.26006308291353,1.04857441628656,-0.173359473235074,0.999488815298868,0.0136816958271628,0.0134337101007846,5.55111512312578e-16,1.11022302462516e-15,6.66133814775094e-16,5.39526106083099e-17,3.29597460435593e-17,5.89805981832114e-17,1.4113660597837e-15,5.29066684492578e-07,5.8584184183834e-07,7.15089466119362e-07,0.000212554374927683,0.000181432373961185,6.23988304411717e-06
0.201,0.0918615186165395,1.38777878078145e-17,-0,1.34692319764475,1.14695446896567,-0.203102198977099,0.999398766726714,0.0123727695656435,0.0123299624427694,5.55111512312578e-16,1.22124532708767e-15,7.7715611723761e-16,5.40203732440903e-17,3.38271077815477e-17,5.89805981832114e-17,1.55277228063345e-15,9.95979781703107e-07,1.00899180017181e-06,1.06810551688168e-06,0.0002614683644575,0.000237462525292162,9.33233433046021e-06
0.202,0.0918615186165395,2.77555756156289e-17,-0,1.45436474940822,1.26984017319524,-0.227779609782499,0.999299230844819,0.010965050201175,0.0111146911439347,4.44089209850063e-16,1.22124532708767e-15,6.66133814775094e-16,5.41270993954443e-17,3.25260651745651e-17,5.98479599211998e-17,1.46285990461732e-15,1.59643028063896e-06,1.67373217498339e-06,1.3153722160139e-06,0.000307615491026635,0.000292014794248327,1.30312776434407e-05
0.203,0.0918615186165394,4.16333634234434e-17,-0,1.5825449446062,1.40970026001152,-0.246784336230509,0.999197300554415,0.00943872981013543,0.00976676741063404,5.55111512312578e-16,1.33226762955019e-15,7.7715611723761e-16,5.40961826928695e-17,3.27429056090622e-17,5.91974386177085e-17,1.64151158692153e-15,2.5301232033271e-06,2.41236020179319e-06,1.28995823111986e-06,0.000350747657473435,0.000343654976544726,1.71624179272837e-05
0.204,0.0918615186165394,2.77555756156289e-17,-0,1.72519241539142,1.57081256568081,-0.259640758810344,0.999099971976839,0.00777670505131516,0.0082672891102132,4.44089209850063e-16,1.22124532708767e-15,7.7715611723761e-16,5.41833046637061e-17,3.27971157176865e-17,5.9478653556197e-17,1.51663317823761e-15,3.47068427927109e-06,3.49723701252457e-06,1.08436641989668e-06,0.000389673479139938,0.000391735333414564,2.15277574806881e-05
0.205,0.0918615186165394,1.38777878078145e-17,-0,1.8834520779871,1.74490784981531,-0.266073430937115,0.999013666764763,0.0059633814808493,0.00660068982852536,4.44089209850063e-16,1.33226762955019e-15,7.7715611723761e-16,5.42287433491148e-17,3.2309224740068e-17,5.91974386177085e-17,1.60736208520663e-15,4.75767307644503e-06,4.54395469942298e-06,6.22386701380695e-07,0.000424262480695398,0.000435991447518747,2.59330994285452e-05
0.206,0.0918615186165394,1.38777878078145e-17,-0,2.05330055650596,1.92335911571828,-0.266088549825871,0.998943513120847,0.00398686480344661,0.0047573816289527,4.44089209850063e-16,1.33226762955019e-15,7.7715611723761e-16,5.42575424693215e-17,3.16587034365767e-17,5.94142790522056e-17,1.60735811336048e-15,6.066201225163e-06,5.79468433188312e-06,1.38643254262447e-07,0.000455196766369822,0.000476073786822137,3.02086911531391e-05
0.207,0.0918615186165394,1.38777878078145e-17,-0,2.22410386930709,2.10696465553225,-0.260233756652835,0.998892805323068,0.00184039315136902,0.00273393525538025,4.44089209850063e-16,1.33226762955019e-15,7.7715611723761e-16,5.44337253223504e-17,3.12250225675825e-17,5.89805981832114e-17,1.60733961472404e-15,7.48192043380766e-06,7.06518806578364e-06,8.59898654371332e-07,0.000481492026695862,0.000512892618579748,3.42156233022751e-05
0.208,0.0918615186165394,4.16333634234434e-17,-0,2.40088268859554,2.2863312282285,-0.2492899143039,0.99886289259672,-0.000479552097591318,0.000530563565497756,4.44089209850063e-16,1.33226762955019e-15,7.7715611723761e-16,5.44337253223504e-17,3.03576608295941e-17,5.98479599211998e-17,1.60735506032196e-15,8.87402890298227e-06,8.38647978762753e-06,1.7674228332008e-06,0.000504117016910579,0.00054492362862232,3.7825389206812e-05
0.209,0.0918615186165395,5.55111512312578e-17,-0,2.57711176962945,2.46260236178663,-0.234273605279475,0.998853106517525,-0.0029740492306121,-0.00185044622814618,4.44089209850063e-16,1.33226762955019e-15,8.88178419700125e-16,5.44676066402405e-17,2.94902990916057e-17,5.98479599211998e-17,1.66386037409811e-15,1.04356338650056e-05,9.4276478485731e-06,2.64001883740533e-06,0.000522011579632168,0.000572103584772936,4.09107096419945e-05
0.21,0.0918615186165394,2.77555756156289e-17,-0,2.74517724768052,2.63695975539824,-0.216280598510168,0.998860683398018,-0.00564063110802932,-0.00440452810130889,4.44089209850063e-16,1.33226762955019e-15,8.88178419700125e-16,5.44540541130845e-17,3.03576608295941e-17,5.89805981832114e-17,1.66384455728773e-15,1.14357232388862e-05,1.08460779710744e-05,3.28494941448533e-06,0.000534378554749508,0.000592784277823612,4.3363967981613e-05
0.211,0.0918615186165394,4.16333634234434e-17,-0,2.91466035599994,2.79952002372685,-0.196400138036068,0.998881068999479,-0.00847480894325938,-0.00712612690809169,3.33066907387547e-16,1.33226762955019e-15,7.7715611723761e-16,5.43998440044602e-17,3.12250225675825e-17,5.72458747072346e-17,1.5802068432129e-15,1.28191631906129e-05,1.14105088926374e-05,3.84279863277321e-06,0.000541028240512638,0.000605528996570993,4.51026434993776e-05
0.212,0.0918615186165394,1.38777878078145e-17,-0,3.07254032815226,2.96434119465068,-0.175513804235864,0.998908256724566,-0.0114712141092043,-0.0100110559521225,4.44089209850063e-16,1.33226762955019e-15,7.7715611723761e-16,5.43456338958359e-17,3.29597460435593e-17,5.89805981832114e-17,1.60737126929568e-15,1.34089718889158e-05,1.23130825369276e-05,4.04373258539786e-06,0.000541275366256376,0.000610315492823052,4.60719807883528e-05
0.213,0.0918615186165394,8.32667268468867e-17,-0,3.22457444151559,3.12397773613952,-0.154495275190123,0.998934855873631,-0.0146232013658061,-0.0130560561042106,3.33066907387547e-16,1.33226762955019e-15,7.7715611723761e-16,5.4372738950148e-17,3.12250225675825e-17,6.07153216591882e-17,1.5803354008448e-15,1.38580406751558e-05,1.2683396999443e-05,4.08831773852092e-06,0.000535008618731437,0.000607245726473002,4.62363805005873e-05
0.214,0.0918615186165394,4.16333634234434e-17,-0,3.37054291200993,3.27410634319667,-0.134085010395886,0.998952149148547,-0.0179225803524513,-0.0162564455921927,4.44089209850063e-16,1.33226762955019e-15,7.7715611723761e-16,5.42643187328995e-17,2.94902990916057e-17,6.07153216591882e-17,1.60736571380772e-15,1.40622480355935e-05,1.2520942693903e-05,3.9776796587235e-06,0.000522631594336775,0.000595015919230966,4.55948473776441e-05
0.215,0.0918615186165394,1.38777878078145e-17,-0,3.4967613933644,3.42040715834952,-0.115013627362828,0.998950379219471,-0.0213579273101487,-0.0196042852690854,4.44089209850063e-16,1.33226762955019e-15,6.66133814775094e-16,5.43185288415238e-17,3.12250225675825e-17,6.24500451351651e-17,1.55682755467219e-15,1.3513378640431e-05,1.24429011128604e-05,3.4583092656985e-06,0.000502735777583224,0.000574100765897151,4.41889385123718e-05
0.216,0.0918615186165394,0,-0,3.61294945161437,3.5504124664179,-0.0979576204810634,0.99891929853173,-0.0249149176569192,-0.0230889780962197,4.44089209850063e-16,1.4432899320127e-15,6.66133814775094e-16,5.43185288415238e-17,3.12250225675825e-17,6.24500451351651e-17,1.65283417985246e-15,1.28543453641565e-05,1.17148985548375e-05,3.06507266440157e-06,0.000476239802655165,0.000544633854257132,4.20947632610388e-05
0.217,0.0918615186165394,0,-0,3.71462440388501,3.66977371632061,-0.0835360471440527,0.998848636649604,-0.0285788255188642,-0.026699343219738,4.44089209850063e-16,1.33226762955019e-15,7.7715611723761e-16,5.44269490587723e-17,2.42861286636753e-17,5.89805981832114e-17,1.60721955980001e-15,1.19415733497938e-05,1.06712802796162e-05,2.51944935371052e-06,0.00044358912319588,0.000507656428845827,3.94439818419742e-05
0.218,0.0918615186165394,5.55111512312578e-17,-0,3.79749801853881,3.78645342106415,-0.0720075326985674,0.998728396505217,-0.0323354300409334,-0.0304257067057758,3.33066907387547e-16,1.33226762955019e-15,7.7715611723761e-16,5.44269490587723e-17,2.77555756156289e-17,6.24500451351651e-17,1.58034012320222e-15,1.043367731607e-05,9.86688694252704e-06,2.04815345577113e-06,0.000404829929533936,0.000464597941428567,3.64115381035211e-05
0.219,0.0918615186165394,9.71445146547012e-17,-0,3.87846651815543,3.88969632213353,-0.0631751037361839,0.998549047836258,-0.0361724819009396,-0.0342609968368958,3.33066907387547e-16,1.33226762955019e-15,6.66133814775094e-16,5.46437894932694e-17,2.77555756156289e-17,6.24500451351651e-17,1.52881038215212e-15,9.35922387305592e-06,8.35529546291694e-06,1.81075366107514e-06,0.000361651155420459,0.000416383885618569,3.31847785707935e-05
0.22,0.0918615186165393,1.66533453693773e-16,-0,3.94265523399501,3.99220572042767,-0.0564904204620745,0.998301668239553,-0.0400791099028489,-0.0381984001573214,3.33066907387547e-16,1.33226762955019e-15,7.7715611723761e-16,5.48606299277665e-17,2.08166817117217e-17,5.89805981832114e-17,1.5801151749222e-15,7.83566286944982e-06,7.30919856774565e-06,1.70397673266146e-06,0.000315084843962122,0.000365641545577589,2.99298634884272e-05
0.221,0.0918615186165391,1.38777878078145e-17,-0,3.99484817414503,4.08336252317345,-0.051499314575133,0.997978281303688,-0.0440429549149143,-0.0422282420652721,3.33066907387547e-16,1.33226762955019e-15,6.66133814775094e-16,5.50774703622636e-17,2.08166817117217e-17,6.24500451351651e-17,1.5287157128934e-15,6.56641124860854e-06,6.10654948925864e-06,1.77629472457019e-06,0.000267123932430777,0.000313979774431799,2.67834892375725e-05
0.222,0.0918615186165391,2.08166817117217e-16,-0,4.04076258560598,4.15549354045541,-0.0476141029908859,0.997572279450717,-0.0480507018347268,-0.0463375456156975,3.33066907387547e-16,1.22124532708767e-15,6.66133814775094e-16,5.50774703622636e-17,2.42861286636753e-17,5.89805981832114e-17,1.43290265812651e-15,5.454331401568e-06,4.96339696436678e-06,2.02410286387309e-06,0.000219403845892616,0.00026255289445261,2.38719763711973e-05
0.223,0.0918615186165389,9.71445146547012e-17,-0,4.06375585075644,4.22424770089272,-0.0440103323546824,0.997078763621457,-0.0520883970789604,-0.050512435054804,3.33066907387547e-16,1.33226762955019e-15,6.66133814775094e-16,5.50774703622636e-17,2.08166817117217e-17,5.55111512312578e-17,1.52844797445671e-15,4.3954030464367e-06,4.11047217148531e-06,2.20853851883772e-06,0.000174341307521188,0.000212992706820732,2.13505943867378e-05
0.224,0.091861518616539,1.66533453693773e-16,-0,4.08070540849699,4.26840238065963,-0.0396753598628656,0.996494946346186,-0.056141358709053,-0.0547369836542642,3.33066907387547e-16,1.33226762955019e-15,6.66133814775094e-16,5.55111512312578e-17,2.08166817117217e-17,5.55111512312578e-17,1.52846366354923e-15,3.59617878119358e-06,3.39130704849727e-06,2.41620992210867e-06,0.000136479185222712,0.000167720156005272,1.94629107578933e-05
0.225,0.0918615186165388,1.38777878078145e-17,-0,4.07883038152879,4.29174267196711,-0.0338196653599168,0.995820773348773,-0.0601931832642302,-0.058990350063354,3.33066907387547e-16,1.33226762955019e-15,6.66133814775094e-16,5.55111512312578e-17,2.08166817117217e-17,4.85722573273506e-17,1.5282273872239e-15,3.10883227163544e-06,2.89810613541285e-06,2.50686052782596e-06,0.000113975851141613,0.000132388090845404,1.85448089214382e-05
0.226,0.0918615186165388,2.91433543964104e-16,-0,4.05289615664814,4.29455061258246,-0.0258913055609848,0.99505933544052,-0.0642249020606294,-0.0632479123885262,3.33066907387547e-16,1.33226762955019e-15,5.55111512312578e-16,5.55111512312578e-17,2.08166817117217e-17,5.55111512312578e-17,1.48344723623911e-15,2.92025699491406e-06,2.86729506232659e-06,2.42653548926187e-06,0.000115478304250674,0.000116060781055455,1.89399049470228e-05
0.227,0.0918615186165385,2.35922392732846e-16,-0,4.01500059681111,4.26239624137411,-0.0154918564461494,0.994216902733124,-0.0682163407067915,-0.0674829352890542,3.33066907387547e-16,1.33226762955019e-15,5.55111512312578e-16,5.55111512312578e-17,2.77555756156289e-17,6.24500451351651e-17,1.48383666913582e-15,3.16101647205958e-06,3.23826606705848e-06,2.349226470886e-06,0.000137596669398153,0.000124432654408627,2.08245546010326e-05
0.228,0.0918615186165388,6.93889390390723e-17,-0,3.9493431755465,4.20432084794017,-0.00236601099009282,0.993303122293466,-0.0721465275307158,-0.0716657775390222,4.44089209850063e-16,1.33226762955019e-15,5.55111512312578e-16,5.55111512312578e-17,2.77555756156289e-17,5.55111512312578e-17,1.51236053967111e-15,3.93395119480233e-06,4.02844946578522e-06,2.18368906966937e-06,0.000169752960780139,0.000150758850310186,2.41157461330224e-05
0.229,0.0918615186165388,4.16333634234434e-17,-0,3.85845229799955,4.11351005610601,0.0134094693225785,0.992331241645383,-0.0759922809968948,-0.0757647247603588,3.33066907387547e-16,1.4432899320127e-15,6.66133814775094e-16,5.50774703622636e-17,2.77555756156289e-17,6.24500451351651e-17,1.62648626175858e-15,5.12862840844468e-06,5.23220465625545e-06,2.04467440691244e-06,0.00020458246288213,0.000185941330219663,2.85641042952388e-05
0.23,0.0918615186165388,1.38777878078145e-16,-0,3.75058796923384,3.98561885711527,0.0317025768560397,0.991317533289132,-0.0797304154232719,-0.0797486505469015,4.44089209850063e-16,1.4432899320127e-15,6.66133814775094e-16,5.50774703622636e-17,2.77555756156289e-17,6.24500451351651e-17,1.65279739266431e-15,6.64324158047123e-06,6.87483218242845e-06,2.090500144157e-06,0.000239763072363711,0.000223973746011889,3.38814290287528e-05
0.231,0.0918615186165386,8.32667268468867e-17,-0,3.61336462326926,3.84025421570528,0.0523830841589059,0.990280036659624,-0.0833405052327249,-0.0835905286607396,4.44089209850063e-16,1.4432899320127e-15,6.66133814775094e-16,5.55111512312578e-17,2.77555756156289e-17,6.24500451351651e-17,1.65281190138729e-15,8.69680746377601e-06,8.65338459071227e-06,2.22301415644808e-06,0.000272554381152735,0.000262630730390883,3.9789959663742e-05
0.232,0.0918615186165387,1.80411241501588e-16,-0,3.46420052989488,3.67004107453022,0.0754523102625453,0.989237362756469,-0.0868049762979434,-0.0872699580524822,4.44089209850063e-16,1.4432899320127e-15,5.55111512312578e-16,5.46437894932694e-17,2.77555756156289e-17,6.24500451351651e-17,1.61124367154747e-15,1.08633736176829e-05,1.08613058711615e-05,2.42089174163436e-06,0.000302865564515266,0.000299359404698477,4.60170555143308e-05
0.233,0.0918615186165385,2.22044604925031e-16,-0,3.30025109686305,3.48401622916978,0.100851615958242,0.988207940963661,-0.0901098392210898,-0.0907714625591145,3.33066907387547e-16,1.4432899320127e-15,5.55111512312578e-16,5.55111512312578e-17,2.77555756156289e-17,6.24500451351651e-17,1.58427272013819e-15,1.33285117626101e-05,1.31314242410263e-05,2.51280721730821e-06,0.000329919810870531,0.000333720815154734,5.22896691239194e-05
0.234,0.0918615186165388,4.44089209850063e-16,-0,3.11718909743163,3.28924546265375,0.128389603370637,0.987209763715638,-0.0932433064966449,-0.0940825837497378,3.33066907387547e-16,1.4432899320127e-15,6.66133814775094e-16,5.55111512312578e-17,2.77555756156289e-17,6.24500451351651e-17,1.62650100518226e-15,1.58795515269543e-05,1.54155411432839e-05,2.77836585434022e-06,0.000352868885301934,0.000365278246697579,5.83417065446366e-05
0.235,0.0918615186165383,1.66533453693773e-16,-0,2.92756992076485,3.0746995383776,0.157502605311775,0.986260274538241,-0.0961939545774604,-0.097192678708648,3.33066907387547e-16,1.4432899320127e-15,5.55111512312578e-16,5.46437894932694e-17,2.77555756156289e-17,6.24500451351651e-17,1.58424256589489e-15,1.83148792447021e-05,1.76935052706294e-05,2.87453971974769e-06,0.00037240239865454,0.000392635240147707,6.39307267543989e-05
0.236,0.0918615186165385,4.44089209850063e-16,-0,2.72176170495841,2.85396820937709,0.187463925111712,0.98537576176218,-0.0989519899670476,-0.100092174183025,3.33066907387547e-16,1.55431223447522e-15,6.66133814775094e-16,5.46437894932694e-17,2.08166817117217e-17,5.55111512312578e-17,1.72541447545266e-15,2.05156095697072e-05,1.97829994009105e-05,3.39402888796158e-06,0.000387403380285437,0.000416675970270919,6.88569015770364e-05
0.237,0.0918615186165389,1.94289029309402e-16,-0,2.50936064115962,2.62812280452158,0.217520885049886,0.984570052159837,-0.101510465871672,-0.10277563625003,3.33066907387547e-16,1.4432899320127e-15,6.66133814775094e-16,5.63785129692462e-17,1.38777878078145e-17,4.85722573273506e-17,1.62587946839048e-15,2.26343809169826e-05,2.13377216658e-05,4.12238390092701e-06,0.000398597974553829,0.000437098267494219,7.29772943029913e-05
0.238,0.0918615186165387,3.60822483003176e-16,-0,2.29776684613078,2.4002500551452,0.247119024409454,0.983853523429504,-0.103866283636612,-0.105243293869708,2.22044604925031e-16,1.4432899320127e-15,6.66133814775094e-16,5.46437894932694e-17,2.77555756156289e-17,4.85722573273506e-17,1.60693480686124e-15,2.39603798616292e-05,2.29775751403747e-05,4.99114051461982e-06,0.000406143373060312,0.000453207729894399,7.62077536665203e-05
0.239,0.0918615186165391,0,-0,2.08368324065699,2.1810535335606,0.275713708260732,0.983233024585734,-0.106020663328768,-0.107499097104987,3.33066907387547e-16,1.55431223447522e-15,6.66133814775094e-16,5.46437894932694e-17,2.08166817117217e-17,4.85722573273506e-17,1.72520517283378e-15,2.53555739006839e-05,2.36775909172747e-05,6.05468623770834e-06,0.000408805225468884,0.000464438691600739,7.85113211464142e-05
0.24,0.0918615186165391,2.22044604925031e-16,-0,1.87682753098964,1.96377187271593,0.302745094486233,0.982712476268694,-0.107977478436227,-0.109548507922537,2.22044604925031e-16,1.55431223447522e-15,6.66133814775094e-16,5.55111512312578e-17,2.08166817117217e-17,4.85722573273506e-17,1.70727814791055e-15,2.5920006561811e-05,2.43914932642223e-05,7.05695435501731e-06,0.000406682332896437,0.000469306128605446,7.98828157141991e-05
0.241,0.0918615186165393,8.32667268468867e-17,-0,1.67702238682357,1.75627123279032,0.327561470724194,0.98229284001982,-0.109742619122976,-0.111399120936337,2.22044604925031e-16,1.55431223447522e-15,5.55111512312578e-16,5.63785129692462e-17,2.77555756156289e-17,4.85722573273506e-17,1.6672274268383e-15,2.618300979601e-05,2.4526774852137e-05,7.87837577005415e-06,0.000399741100010539,0.000466770562577993,8.03336493397238e-05
0.242,0.0918615186165394,3.05311331771918e-16,-0,1.48719345950723,1.56359070831906,0.349682412548076,0.98197162847795,-0.111325583454615,-0.113061705069677,3.33066907387547e-16,1.55431223447522e-15,6.66133814775094e-16,5.63785129692462e-17,2.77555756156289e-17,4.85722573273506e-17,1.72535866390357e-15,2.60800204384824e-05,2.41318156370499e-05,8.65005902459923e-06,0.000386962790018591,0.000457641792196943,7.98854266482075e-05
0.243,0.0918615186165391,1.2490009027033e-16,-0,1.31243224834951,1.37969482353078,0.368549569791077,0.981743932302263,-0.112737727313788,-0.114547686237067,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.3776427755281e-17,4.16333634234434e-17,5.55111512312578e-17,1.7888902159885e-15,2.52680032747056e-05,2.36300374978653e-05,9.00403227702309e-06,0.000370230192699055,0.000440706854345589,7.85791977779663e-05
0.244,0.091861518616539,1.52655665885959e-16,-0,1.14873456945316,1.20959830439373,0.383604281543389,0.981603300849747,-0.113990461537209,-0.115867789158654,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.55111512312578e-17,4.16333634234434e-17,5.55111512312578e-17,1.7889432044054e-15,2.42604964819199e-05,2.24916060156096e-05,9.3095292369197e-06,0.000348697734856661,0.000417838040377913,7.65045509418323e-05
0.245,0.0918615186165391,1.2490009027033e-16,-0,1.00044580154425,1.05218701094216,0.394331670233619,0.981541545133862,-0.115096641634825,-0.117032860110384,4.44089209850063e-16,1.66533453693773e-15,5.55111512312578e-16,5.55111512312578e-17,5.55111512312578e-17,6.93889390390723e-17,1.81374776030402e-15,2.27717354103959e-05,2.1225076040293e-05,9.36037761044515e-06,0.000323512461462889,0.000388501051806268,7.38352575728805e-05
0.246,0.091861518616539,5.55111512312578e-17,-0,0.868141048803491,0.906176221776033,0.400337621780332,0.981549173242101,-0.116069525285354,-0.118054077159995,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.20417042793042e-17,6.93889390390723e-17,9.71445146547012e-17,1.79147472669559e-15,2.11133876562367e-05,1.98399587343536e-05,9.1074546094114e-06,0.000295237766099309,0.000353243002277682,7.08469763646074e-05
0.247,0.0918615186165389,5.55111512312578e-17,-0,0.747946305172967,0.770465750020732,0.401198016704155,0.98161639395059,-0.116921729195688,-0.118940316214664,4.44089209850063e-16,1.55431223447522e-15,5.55111512312578e-16,5.3776427755281e-17,4.16333634234434e-17,6.93889390390723e-17,1.71192599303813e-15,1.94358625015406e-05,1.84786548597376e-05,8.7992338851649e-06,0.000265067730865165,0.000313810012786919,6.79199906578617e-05
0.248,0.0918615186165389,1.2490009027033e-16,-0,0.639190374169446,0.63799874403849,0.39661772289671,0.981734006954711,-0.11766373652847,-0.119696337042207,4.44089209850063e-16,1.55431223447522e-15,5.55111512312578e-16,5.20417042793042e-17,8.32667268468867e-17,8.32667268468867e-17,1.71400862723338e-15,1.81399943155186e-05,1.73745548929809e-05,8.24062841274687e-06,0.000236295165444335,0.000273330196910227,6.55321195425779e-05
0.249,0.091861518616539,5.55111512312578e-17,-0,0.53865700282102,0.508509510231554,0.386410379772756,0.981893461855838,-0.11830329265564,-0.120324147068387,3.33066907387547e-16,1.55431223447522e-15,5.55111512312578e-16,5.3776427755281e-17,6.93889390390723e-17,8.32667268468867e-17,1.68807848010123e-15,1.72260300771553e-05,1.71713441581938e-05,7.47014136121474e-06,0.000213796407607753,0.000236364125406401,6.42373760239138e-05
0.25,0.091861518616539,1.38777878078145e-17,-0,0.446970939820693,0.383811167518238,0.370686697571888,0.982086106060589,-0.118847841430942,-0.120825582393876,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.3776427755281e-17,5.55111512312578e-17,8.32667268468867e-17,1.79034304414244e-15,1.76430499106651e-05,1.76288685636286e-05,6.80358216669526e-06,0.000203233858567529,0.000210644966717539,6.45874828449509e-05
0.251,0.091861518616539,1.38777878078145e-16,-0,0.36650677241397,0.267359496211673,0.349690187169481,0.982302525843686,-0.119305856775404,-0.121205651406303,3.33066907387547e-16,1.55431223447522e-15,5.55111512312578e-16,5.20417042793042e-17,5.55111512312578e-17,8.32667268468867e-17,1.68751060821351e-15,1.91734139073734e-05,1.97318057538551e-05,5.79020430204434e-06,0.000210476672495175,0.000203840770380129,6.69956938625745e-05
0.252,0.0918615186165388,4.16333634234434e-17,-0,0.298927744864203,0.166082665451398,0.324012767967582,0.982532317099451,-0.119687775381221,-0.121474660565632,4.44089209850063e-16,1.55431223447522e-15,5.55111512312578e-16,5.3776427755281e-17,6.93889390390723e-17,8.32667268468867e-17,1.71344408035087e-15,2.24550925184002e-05,2.29652160140064e-05,4.96565353833765e-06,0.000235001038974521,0.000220009571633768,7.16125859936754e-05
0.253,0.0918615186165389,1.38777878078145e-16,-0,0.246724881111681,0.0811136556189305,0.294441727668378,0.982764717943983,-0.12000659641131,-0.121646684829849,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.3776427755281e-17,6.93889390390723e-17,6.93889390390723e-17,1.79023546767467e-15,2.6865146311372e-05,2.7853506736129e-05,4.18647894477356e-06,0.00027275150881485,0.00025452064560303,7.82973992047134e-05
0.254,0.0918615186165387,1.38777878078145e-16,-0,0.207414677543359,0.013734527079287,0.261822495120142,0.98298970410368,-0.120275307146469,-0.121737751050856,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.55111512312578e-17,5.55111512312578e-17,8.32667268468867e-17,1.79039598956156e-15,3.30326974602934e-05,3.34571477842716e-05,3.28557910659592e-06,0.000318863414342274,0.000300352752554901,8.66917190074392e-05
0.255,0.0918615186165386,1.11022302462516e-16,-0,0.182176533776344,-0.0359948675360447,0.226964322537394,0.983198393420158,-0.120506570214668,-0.121764631383731,4.44089209850063e-16,1.66533453693773e-15,5.55111512312578e-16,5.55111512312578e-17,5.55111512312578e-17,8.32667268468867e-17,1.81433168438041e-15,3.95957694931067e-05,4.06800143688503e-05,2.795924274028e-06,0.000368576550786791,0.000351540551766367,9.63487573771849e-05
0.256,0.0918615186165385,0,-0,0.171381705421593,-0.064634933412047,0.190956800612702,0.983382820984873,-0.120714119549655,-0.121746094242137,4.44089209850063e-16,1.66533453693773e-15,5.55111512312578e-16,5.72458747072346e-17,4.16333634234434e-17,8.32667268468867e-17,1.81401403308948e-15,4.75760090405494e-05,4.81074411396468e-05,2.24876486905024e-06,0.000418670916647281,0.000403444474552098,0.000106814594131272
0.257,0.0918615186165385,8.32667268468867e-17,-0,0.176318437873513,-0.0692256042916944,0.155008273450896,0.983535974319978,-0.12091275542498,-0.121704611285621,4.44089209850063e-16,1.55431223447522e-15,5.55111512312578e-16,5.72458747072346e-17,4.16333634234434e-17,6.93889390390723e-17,1.71203849011302e-15,5.58040891268617e-05,5.63974885642911e-05,2.09434331788e-06,0.000467080249587114,0.000453280114104303,0.000117675412287707
0.258,0.0918615186165386,5.55111512312578e-17,-0,0.197768813475255,-0.0509134393400779,0.12050100954701,0.983652448508302,-0.121118533868661,-0.121663581569373,3.33066907387547e-16,1.55431223447522e-15,5.55111512312578e-16,5.72458747072346e-17,5.55111512312578e-17,8.32667268468867e-17,1.68767911761087e-15,6.43595405328048e-05,6.50225462928163e-05,2.53637138434543e-06,0.000511589568541056,0.000500482979722584,0.000128595990945501
0.259,0.0918615186165385,0,-0,0.235949466170679,-0.0103028224279428,0.0886207867865958,0.983728717194127,-0.121348313443984,-0.121646006995668,3.33066907387547e-16,1.55431223447522e-15,4.44089209850063e-16,5.89805981832114e-17,4.16333634234434e-17,6.93889390390723e-17,1.65349998068167e-15,7.32583471967204e-05,7.35585304049634e-05,2.88625022655339e-06,0.000552910107346279,0.000544300268129619,0.000139304825884641
0.26,0.0918615186165385,6.93889390390723e-17,-0,0.291364217329896,0.0563798906235873,0.0602594616286296,0.983762559905225,-0.121619507029601,-0.121676610677063,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.89805981832114e-17,4.16333634234434e-17,6.93889390390723e-17,1.7895385853871e-15,8.21010936263041e-05,8.20437100427577e-05,3.28038674352932e-06,0.000590013884134166,0.000585786384064486,0.000149607991081834
0.261,0.0918615186165386,6.93889390390723e-17,-0,0.36628155156586,0.146404067951855,0.0359244885637473,0.983752698489137,-0.121950984668494,-0.121780456304279,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.89805981832114e-17,4.16333634234434e-17,6.93889390390723e-17,1.7895385853871e-15,9.03925231076784e-05,9.06462225549859e-05,3.4253236234394e-06,0.00062325482397085,0.000624649173792168,0.000159352480660624
0.262,0.0918615186165385,1.38777878078145e-16,-0,0.458030579604132,0.256442281957555,0.0158284894271938,0.983698911171292,-0.12236134110579,-0.121980064313711,3.33066907387547e-16,1.66533453693773e-15,5.55111512312578e-16,5.89805981832114e-17,2.77555756156289e-17,8.32667268468867e-17,1.78986142104798e-15,9.91816639537389e-05,9.80187265228447e-05,2.5126402794076e-06,0.000652600403851899,0.000660059165607922,0.000168416415869665
0.263,0.0918615186165387,8.32667268468867e-17,-0,0.563863099862054,0.385390870876175,-7.68127825302722e-06,0.983601851725627,-0.122866699153207,-0.122295256697425,2.22044604925031e-16,1.66533453693773e-15,5.55111512312578e-16,5.89805981832114e-17,2.77555756156289e-17,8.32667268468867e-17,1.77256146531947e-15,0.000106525924181794,0.000105787314432717,2.26742591297796e-06,0.000676868179140427,0.000691723185720928,0.000176697960504827
0.264,0.0918615186165386,1.66533453693773e-16,-0,0.68612815659646,0.531164836791749,-0.0116909148396298,0.983462209094384,-0.123482812596402,-0.122744233667093,2.22044604925031e-16,1.66533453693773e-15,5.55111512312578e-16,5.72458747072346e-17,2.77555756156289e-17,8.32667268468867e-17,1.77250459168501e-15,0.000113955382678497,0.000112103906881919,1.90141926351728e-06,0.000696418583949388,0.00071907947604177,0.000184078515000171
0.265,0.0918615186165387,8.32667268468867e-17,-0,0.822389549559172,0.692902703096509,-0.0196859638030905,0.983280129796556,-0.124224923490021,-0.123344110637568,1.11022302462516e-16,1.66533453693773e-15,5.55111512312578e-16,5.89805981832114e-17,1.38777878078145e-17,8.32667268468867e-17,1.76193601314575e-15,0.000120422431593644,0.000117697230430084,3.25027052691731e-06,0.000711625762699341,0.000741799444696477,0.000190446349499969
0.266,0.0918615186165388,5.55111512312578e-17,-0,0.967989833787778,0.866823031111902,-0.0246412598960067,0.983055253097363,-0.125105366852868,-0.124108515085177,2.22044604925031e-16,1.77635683940025e-15,4.44089209850063e-16,5.89805981832114e-17,2.77555756156289e-17,8.32667268468867e-17,1.84746991437079e-15,0.000125539668517564,0.000122713557447764,5.15204501062463e-06,0.000721315477282201,0.000760627440415881,0.000195710856850672
0.267,0.0918615186165388,6.93889390390723e-17,-0,1.12165403954532,1.0423983864865,-0.0272855077534166,0.982786811285405,-0.126132593246728,-0.125044644325319,2.22044604925031e-16,1.66533453693773e-15,4.44089209850063e-16,6.07153216591882e-17,2.77555756156289e-17,8.32667268468867e-17,1.74104802428334e-15,0.000130221078962817,0.000125958160212681,7.83326630240469e-06,0.000727022848409535,0.00077344435578411,0.00019979818040466
0.268,0.0918615186165387,1.66533453693773e-16,-0,1.27316829354909,1.21415237245234,-0.0284390461385701,0.982473907006299,-0.127309199407023,-0.126151564107255,2.22044604925031e-16,1.66533453693773e-15,4.44089209850063e-16,5.89805981832114e-17,0,9.71445146547012e-17,1.74148612411605e-15,0.00013321729000388,0.000128512658061405,1.00353889193216e-05,0.000727456374653148,0.000781749463909966,0.000202625657201088
0.269,0.0918615186165385,6.93889390390723e-17,-0,1.41700768394927,1.3746478845368,-0.0292579338410029,0.982115554333147,-0.128630860131851,-0.127420566487425,2.22044604925031e-16,1.66533453693773e-15,4.44089209850063e-16,5.89805981832114e-17,2.77555756156289e-17,8.32667268468867e-17,1.74098839270651e-15,0.000134829972557817,0.000129822975821148,1.2119017269142e-05,0.000723519068917498,0.000784785489914838,0.000204119462080792
0.27,0.0918615186165385,1.38777878078145e-16,-0,1.5541931067171,1.51795980935957,-0.0308407314829349,0.981710175065952,-0.130088983301721,-0.128838035839853,1.11022302462516e-16,1.66533453693773e-15,4.44089209850063e-16,5.72458747072346e-17,1.38777878078145e-17,6.93889390390723e-17,1.72949842610317e-15,0.000135477050643906,0.0001292853371059,1.42191587109801e-05,0.000715229985911148,0.000781746791023177,0.00020424347004793
0.271,0.0918615186165386,1.11022302462516e-16,-0,1.67554317972655,1.65087045624943,-0.0340042048353216,0.981255434111114,-0.131672170828833,-0.13038913397046,1.11022302462516e-16,1.55431223447522e-15,4.44089209850063e-16,5.72458747072346e-17,4.16333634234434e-17,6.93889390390723e-17,1.62334622067216e-15,0.000134017912693858,0.000128118459268447,1.50332539045571e-05,0.000701733406290986,0.000772594966251921,0.000202985788264386
0.272,0.0918615186165387,1.38777878078145e-16,-0,1.78637978841413,1.76646689660953,-0.0393018448122603,0.980748539149916,-0.13336695751479,-0.132058794882233,1.11022302462516e-16,1.55431223447522e-15,4.44089209850063e-16,5.89805981832114e-17,2.77555756156289e-17,6.93889390390723e-17,1.62311170533314e-15,0.000131385630672247,0.000125254441341663,1.5863731318122e-05,0.000683672681900648,0.000757318560719471,0.000200338199753953
0.273,0.0918615186165386,1.11022302462516e-16,-0,1.8820736417033,1.86546125730574,-0.0473327990472349,0.980186682160206,-0.135158323460881,-0.133830556297984,1.11022302462516e-16,1.66533453693773e-15,4.44089209850063e-16,6.07153216591882e-17,2.77555756156289e-17,8.32667268468867e-17,1.73039601476907e-15,0.000127501847260511,0.000120864398563578,1.62677158636097e-05,0.000661757996318807,0.000736016988927873,0.00019631835359648
0.274,0.0918615186165387,1.11022302462516e-16,-0,1.95702023654674,1.95049047188757,-0.05857466929502,0.97956748658619,-0.137028680271522,-0.13568688311833,1.11022302462516e-16,1.55431223447522e-15,3.33066907387547e-16,6.07153216591882e-17,2.77555756156289e-17,8.32667268468867e-17,1.59703979560368e-15,0.000121521950601791,0.000116097110370078,1.5483529853099e-05,0.000635380033582577,0.00070946021421692,0.000190980648241483
0.275,0.0918615186165388,9.71445146547012e-17,-0,2.01857306805667,2.01765726154284,-0.0731809605373464,0.978888925536077,-0.138959326893519,-0.137611467317347,1.11022302462516e-16,1.55431223447522e-15,3.33066907387547e-16,6.07153216591882e-17,2.77555756156289e-17,6.93889390390723e-17,1.5963763922719e-15,0.000115171508922727,0.000109234815091591,1.51839483192283e-05,0.000605272973220609,0.000676537697861168,0.000184423307991549
0.276,0.0918615186165387,5.55111512312578e-17,-0,2.05999515593864,2.07243760618111,-0.0907898808398599,0.978149686900543,-0.140931799070109,-0.139588854321551,1.11022302462516e-16,1.55431223447522e-15,3.33066907387547e-16,6.07153216591882e-17,0,5.55111512312578e-17,1.59559201454361e-15,0.000107098351380065,0.00010219224273727,1.36192269570137e-05,0.00057089936643318,0.000637406021223596,0.000176802390534557
0.277,0.0918615186165386,8.32667268468867e-17,-0,2.08061314269414,2.11246588475233,-0.110726500490415,0.977350214472451,-0.142926202041861,-0.141603139928123,0,1.66533453693773e-15,4.44089209850063e-16,6.24500451351651e-17,0,4.16333634234434e-17,1.72516309122071e-15,9.84442349401318e-05,9.42595612859594e-05,1.17524248001176e-05,0.000532052412197292,0.000592281757164693,0.000168365132680233
0.278,0.0918615186165386,3.60822483003176e-16,-0,2.0867377332259,2.13391623244146,-0.131984833372673,0.976492877109104,-0.144922765254045,-0.143638445839393,0,1.55431223447522e-15,4.44089209850063e-16,6.41847686111419e-17,1.38777878078145e-17,6.93889390390723e-17,1.61932975360847e-15,8.95643384632437e-05,8.57221677633654e-05,1.01889946225378e-05,0.000490012910229305,0.000541734297750464,0.000159441709793515
0.279,0.0918615186165382,2.08166817117217e-16,-0,2.07134243002716,2.14809675299907,-0.153593651999294,0.975581447755047,-0.146903533012553,-0.145680983720821,1.11022302462516e-16,1.55431223447522e-15,4.44089209850063e-16,6.59194920871187e-17,-1.38777878078145e-17,5.55111512312578e-17,1.6226666818947e-15,8.0388619718001e-05,7.75045999467219e-05,8.04384304256988e-06,0.000445681731985727,0.000489104477676447,0.000150420293492827
0.28,0.0918615186165384,2.77555756156289e-17,-0,2.04317600947976,2.14753576219326,-0.174609759065274,0.974621019063777,-0.14885205505891,-0.147718764136494,-5.55111512312578e-17,1.55431223447522e-15,4.44089209850063e-16,6.76542155630955e-17,-1.38777878078145e-17,5.55111512312578e-17,1.61988715972581e-15,7.16759017178494e-05,6.95254820630363e-05,6.63563808416425e-06,0.000401732360124072,0.000436253628136055,0.000141744663439488
0.281,0.0918615186165384,2.77555756156289e-17,-0,2.00032794431593,2.12960770155041,-0.194189622752535,0.973618724046886,-0.150753192319649,-0.149737525769356,0,1.55431223447522e-15,4.44089209850063e-16,6.76542155630955e-17,0,5.55111512312578e-17,1.61887625510385e-15,6.39945052103229e-05,6.19526773310617e-05,5.68899583313817e-06,0.000359953686245238,0.000386388680443426,0.000133861958023932
0.282,0.0918615186165384,2.77555756156289e-17,-0,1.93639209769116,2.09943156100327,-0.21152954598764,0.9725839977308,-0.152591292518658,-0.151721699796017,-5.55111512312578e-17,1.55431223447522e-15,4.44089209850063e-16,6.59194920871187e-17,0,6.93889390390723e-17,1.62029115925306e-15,5.68795841586976e-05,5.58743703881596e-05,4.73608120627507e-06,0.000323330466186991,0.000342432676503343,0.000127177163811068
0.283,0.0918615186165384,3.46944695195361e-16,-0,1.86354191489507,2.04818785977189,-0.225941055288097,0.971527804790639,-0.154352072501103,-0.153656104776416,0,1.55431223447522e-15,4.44089209850063e-16,6.93889390390723e-17,0,5.55111512312578e-17,1.61894967843864e-15,5.15605942835219e-05,5.04533330484209e-05,4.43567653740986e-06,0.000295025556180108,0.000307902176055168,0.000122011085368748
0.284,0.0918615186165388,8.32667268468867e-17,-0,1.77560013281697,1.98589119089917,-0.236782907217181,0.970461824003212,-0.156024221153819,-0.155526915914721,-5.55111512312578e-17,1.55431223447522e-15,4.44089209850063e-16,6.59194920871187e-17,0,2.77555756156289e-17,1.6190426145937e-15,4.73095818646912e-05,4.67610597333002e-05,3.85024182056063e-06,0.000277724347372973,0.000285831687653055,0.000118560048722719
0.285,0.0918615186165387,1.80411241501588e-16,-0,1.67777293288216,1.91252144362737,-0.243510520493699,0.969397865791025,-0.157598665088309,-0.157323366152703,-1.11022302462516e-16,1.55431223447522e-15,4.44089209850063e-16,6.59194920871187e-17,0,2.77555756156289e-17,1.62189501867521e-15,4.47502922224277e-05,4.42647370293696e-05,3.10764634215547e-06,0.000272452640123272,0.000277352836679574,0.000116869700552286
0.286,0.0918615186165389,5.82867087928207e-16,-0,1.57480899390058,1.82413750888372,-0.245523287456267,0.968348047282669,-0.159068635800639,-0.159035662803711,-1.66533453693773e-16,1.4432899320127e-15,4.44089209850063e-16,6.59194920871187e-17,0,4.16333634234434e-17,1.52122094441953e-15,4.34396933941145e-05,4.32594593194659e-05,2.28819819774206e-06,0.000278576906518073,0.000280778804980803,0.000116822673411226
0.287,0.0918615186165395,8.32667268468867e-17,-0,1.45865336539526,1.7225004917575,-0.24259206439457,0.967325771796999,-0.160427871475728,-0.160651792419467,-1.66533453693773e-16,1.55431223447522e-15,4.44089209850063e-16,7.28583859910259e-17,-1.38777878078145e-17,2.77555756156289e-17,1.62699306978401e-15,4.34973071245446e-05,4.32756089321386e-05,1.02648319875418e-06,0.000292330831182246,0.000293772365882875,0.000118168885904247
0.288,0.0918615186165395,1.66533453693773e-16,-0,1.33069534148504,1.59858273199655,-0.234827496847933,0.966346600933767,-0.161667569585649,-0.162156333343221,-2.22044604925031e-16,1.55431223447522e-15,4.44089209850063e-16,6.93889390390723e-17,0,2.77555756156289e-17,1.63339852821032e-15,4.44303471061691e-05,4.42709622717129e-05,3.79844130251434e-07,0.000310728706786781,0.000311910213448721,0.000120573572956634
0.289,0.0918615186165394,1.11022302462516e-16,-0,1.1894391540625,1.45118742025506,-0.222525745994305,0.9654278179837,-0.162777357831332,-0.163530875020868,-2.77555756156289e-16,1.4432899320127e-15,4.44089209850063e-16,6.93889390390723e-17,-1.38777878078145e-17,2.77555756156289e-17,1.53724300023228e-15,4.59420916866401e-05,4.59455978563568e-05,1.52793898870386e-06,0.000330837976043024,0.000332431501433159,0.000123661601867623
0.29,0.0918615186165395,1.38777878078145e-16,-0,1.03114888596738,1.28407816275449,-0.205944342185026,0.964587226184543,-0.163746705624931,-0.164756731557658,-2.22044604925031e-16,1.4432899320127e-15,4.44089209850063e-16,6.93889390390723e-17,0,2.77555756156289e-17,1.52813286646467e-15,4.81035169449931e-05,4.76171090891997e-05,3.06004519983791e-06,0.000349791977609692,0.000354229857449726,0.000127065967759361
0.291,0.0918615186165394,9.71445146547012e-17,-0,0.859960349929981,1.0930171517539,-0.185468967330614,0.963842744640183,-0.164564315804849,-0.165816058177586,-2.77555756156289e-16,1.4432899320127e-15,3.33066907387547e-16,6.93889390390723e-17,1.38777878078145e-17,2.77555756156289e-17,1.50891828150321e-15,4.99600940145535e-05,4.97558626776594e-05,4.09641262190847e-06,0.00036744054487363,0.000374613887290659,0.000130466378570275
0.292,0.0918615186165393,9.71445146547012e-17,-0,0.673385374256345,0.881537944208218,-0.161550435104299,0.963211928887779,-0.16521929985903,-0.166691047779746,-2.22044604925031e-16,1.55431223447522e-15,3.33066907387547e-16,6.93889390390723e-17,1.38777878078145e-17,2.77555756156289e-17,1.60682969957788e-15,5.20861649885688e-05,5.13738238575091e-05,5.30364159496499e-06,0.000381772696819807,0.000393464803625896,0.000133605352760861
0.293,0.0918615186165392,6.93889390390723e-17,-0,0.47352879492275,0.653531028619543,-0.134801464529352,0.962710668283096,-0.165701664616125,-0.167366277372295,-1.11022302462516e-16,1.55431223447522e-15,3.33066907387547e-16,6.93889390390723e-17,1.38777878078145e-17,2.77555756156289e-17,1.5952817395411e-15,5.38074642645092e-05,5.28801261809354e-05,6.40623139115724e-06,0.000392209728529048,0.000409608699337396,0.000136281419347377
0.294,0.0918615186165391,4.16333634234434e-17,-0,0.264173591684546,0.413627291192623,-0.105842925164493,0.962351895565732,-0.166002596872385,-0.167830934836022,-2.22044604925031e-16,1.55431223447522e-15,2.22044604925031e-16,7.28583859910259e-17,1.38777878078145e-17,2.77555756156289e-17,1.58769186077569e-15,5.51577665566596e-05,5.40695620829438e-05,6.9704645757928e-06,0.000399241337966062,0.000421510723317497,0.000138333037179523
0.295,0.091861518616539,2.77555756156289e-17,0,0.0468703586357156,0.165057909740575,-0.0753983672777051,0.962145263291677,-0.166115598969862,-0.168077190309416,-2.22044604925031e-16,1.55431223447522e-15,2.22044604925031e-16,6.93889390390723e-17,2.77555756156289e-17,1.38777878078145e-17,1.58753643272371e-15,5.61603558637681e-05,5.46511768542893e-05,7.9616821435617e-06,0.000401381845473743,0.000430204057454948,0.00013962827673314
0.296,0.091861518616539,2.77555756156289e-17,0,-0.178021132672048,-0.0899992448739462,-0.044085637814751,0.962097740648968,-0.166034769862773,-0.168098930285867,-1.66533453693773e-16,1.55431223447522e-15,2.22044604925031e-16,7.28583859910259e-17,1.38777878078145e-17,4.16333634234434e-17,1.58118879150102e-15,5.66069420011265e-05,5.47519031758253e-05,8.74227330031725e-06,0.00040029135201212,0.000435041043249366,0.000140064017925966
0.297,0.091861518616539,8.32667268468867e-17,0,-0.407081636503215,-0.345479600614112,-0.0124942450421399,0.962212909686713,-0.165754894580494,-0.167893495966732,-1.11022302462516e-16,1.4432899320127e-15,2.22044604925031e-16,7.28583859910259e-17,1.38777878078145e-17,1.38777878078145e-17,1.46642733078313e-15,5.62792350720479e-05,5.44867241250078e-05,9.47881035731059e-06,0.000396069199387087,0.00043642372158726,0.000139580395960465
0.298,0.0918615186165389,1.38777878078145e-16,0,-0.633234372045169,-0.595031024103434,0.0188231267868916,0.962489312190912,-0.165274776334714,-0.167463570859673,-1.66533453693773e-16,1.4432899320127e-15,2.22044604925031e-16,7.28583859910259e-17,1.38777878078145e-17,2.77555756156289e-17,1.4718676350155e-15,5.5646601728769e-05,5.32957230833267e-05,1.07970482544329e-05,0.00038829488705937,0.000434607749156219,0.000138174271230033
0.299,0.0918615186165388,1.2490009027033e-16,0,-0.85585826753685,-0.833556006654689,0.0491950725171985,0.962921045109192,-0.164596503954677,-0.166816039116719,-1.66533453693773e-16,1.4432899320127e-15,3.33066907387547e-16,6.93889390390723e-17,1.38777878078145e-17,1.38777878078145e-17,1.4922978237252e-15,5.41608310851009e-05,5.19783919056991e-05,1.17217369720879e-05,0.000377987372439302,0.000428420215592555,0.000135907375829063
0.3,0.0918615186165389,0,0,-1.07047588008041,-1.06158053986084,0.0780080724690769,0.963499212251067,-0.163723893359922,-0.165959340840406,-1.66533453693773e-16,1.4432899320127e-15,3.33066907387547e-16,6.93889390390723e-17,1.38777878078145e-17,1.38777878078145e-17,1.4922978237252e-15,5.22749158852766e-05,5.01671829385255e-05,1.28391416983816e-05,0.000364837710292234,0.00041831413828231,0.000132902227228316


==> ex03_quasistatic_cantilever_constrained_results.csv <==
x_0,x_1,x_2,x_4,x_10,y_0,y_1,y_2,y_4,y_10,z_0,z_1,z_2,z_4,z_10
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.196349540849362,0.19633924246239,0.196311689816192,0.19622799147028,0.195914120405837,0,-0.00178601454256369,-0.00342781060063581,-0.00616162856321173,-0.0117746937961451,0,0,0,0,0
0.392699081698724,0.392616275347696,0.392394652355047,0.391720752302527,0.389186179145552,0,-0.00701574548310795,-0.0134521565240245,-0.0241152254791452,-0.0456798185598204,0,0,0,0,0
0.589048622548086,0.588780913779425,0.588066383981106,0.585909708422975,0.577971073630184,0,-0.015496041318574,-0.029679716268609,-0.0530387753783284,-0.0994561576198006,0,0,0,0,0
0.785398163397448,0.784788912485269,0.783167182049467,0.77830794375089,0.760798138701348,0,-0.0270334012270202,-0.05171484012856,-0.09209920319696,-0.17081578783666,0,0,0,0,0
0.98174770424681,0.980608389268281,0.977584530370683,0.968594816289282,0.936922641005606,0,-0.0414341434456123,-0.0791608723608465,-0.140461787825953,-0.25753234738426,0,0,0,0,0
1.17809724509617,1.17621268464001,1.17122566010356,1.15651712369542,1.10585646138989,0,-0.0585046931158287,-0.111622121220654,-0.197300419360676,-0.3574858325496,0,0,0,0,0
1.37444678594553,1.37158591829976,1.36403829605871,1.34195775213093,1.26761446052655,0,-0.0780518634700085,-0.148705912409395,-0.261810234494549,-0.46874978731046,0,0,0,0,0
1.5707963267949,1.56671670544744,1.555986729668,1.52485194778564,1.42235906863117,0,-0.0998828734374562,-0.190022604870964,-0.33320587698008,-0.589547358926755,0,0,0,0,0
1.76714586764426,1.76160285342341,1.74706903742362,1.70524152544299,1.57057121365961,0,-0.123805678115772,-0.235187908777927,-0.410734446864007,-0.71831998289116,0,0,0,0,0
1.96349540849362,1.95624594157374,1.93729675208084,1.88320685741241,1.71280252603503,0,-0.149628801623105,-0.283821612724775,-0.493666697726218,-0.853650775685882,0,0,0,0,0
2.15984494934298,2.15065516813762,2.12670869848473,2.05890831316699,1.84979251235432,0,-0.177161664763454,-0.335549804703351,-0.581308407658347,-0.994311568603358,0,0,0,0,0
2.35619449019234,2.34484279207551,2.31535422890628,2.23253323553973,1.98230668781037,0,-0.20621430742326,-0.390002875371411,-0.672988374728172,-1.13918552498762,0,0,0,0,0
2.55254403104171,2.53882714100072,2.50330382381743,2.40432609956143,2.11121372146982,0,-0.236597672408883,-0.446817374635052,-0.768067063660134,-1.28729368538881,0,0,0,0,0
2.74889357189107,2.7326289080686,2.69063578684144,2.57454912437317,2.23738753894129,0,-0.268123280259009,-0.505633749524993,-0.865924171881694,-1.43773113372649,0,0,0,0,0
2.94524311274043,2.92627333072386,2.87744373793312,2.74350228858362,2.36175200102943,0,-0.300603438855174,-0.566097650961307,-0.965963914974643,-1.58967478252346,0,0,0,0,0
3.14159265358979,3.11978733309096,3.06382663292133,2.9114960980091,2.48523022925983,0,-0.333850922227791,-0.627857763564178,-1.06760401751824,-1.74233769793701,0,0,0,0,0
3.33794219443916,3.31320088301041,3.24989324159041,3.07886217022146,2.60875962347058,0,-0.367679085737461,-0.690566448353063,-1.17027733766121,-1.89495902158039,0,0,0,0,0
3.53429173528852,3.50654496986904,3.43575535641402,3.245936848771,2.73327763221249,0,-0.401901589501742,-0.753877930583723,-1.2734234447912,-2.04677688344916,0,0,0,0,0
3.73064127613788,3.69985214425776,3.62152930424563,3.41306261919057,2.85970571673621,0,-0.43633240881044,-0.817448227545163,-1.37648652106759,-2.19700031171432,0,0,0,0,0
3.92699081698724,3.89315532235589,3.80733222995104,3.58058159265817,2.98896598929347,0,-0.4707856322713,-0.880933880543651,-1.47891020331047,-2.34480012891071,0,0,0,0,0
4.1233403578366,4.0864875089666,3.99328064272529,3.74882756258604,3.12192828590493,0,-0.50507536679852,-0.943991176474123,-1.58013190704121,-2.48926225089251,0,0,0,0,0
4.31968989868597,4.2798814219699,4.17948969577293,3.91812879088311,3.25945650953928,0,-0.539015630446262,-1.0062755401202,-1.67958128141322,-2.62939646643394,0,0,0,0,0
4.51603943953533,4.47336839587303,4.36606872104213,4.08879007421746,3.40230772219426,0,-0.572420160962153,-1.067440117988,-1.77667134639561,-2.76407168347809,0,0,0,0,0
4.71238898038469,4.66697882304706,4.55312347009114,4.2611047092169,3.55121123656595,0,-0.60510241345305,-1.12713588431553,-1.87080067420176,-2.89204354699697,0,0,0,0,0
4.90873852123405,4.86074023165934,4.74074854866304,4.43532553527638,3.70670265025776,0,-0.636875291291374,-1.18500971986939,-1.96134207821444,-3.01187660644824,0,0,0,0,0
5.10508806208341,5.05467854400572,4.92903263161349,4.61168640877759,3.86924354182312,0,-0.667551249095978,-1.24070522570251,-2.04764842647174,-3.12199251937985,0,0,0,0,0
5.30143760293278,5.24881532017168,5.11804767623866,4.79036087458916,4.03896829811248,0,-0.696941974865015,-1.29386050181189,-2.12904013372664,-3.22059420798475,0,0,0,0,0
5.49778714378214,5.44316983737431,5.30785717128839,4.97149392782857,4.21585853189281,0,-0.724858589090215,-1.34410960258765,-2.20481426462099,-3.30573569958438,0,0,0,0,0
5.6941366846315,5.63775548934965,5.49850199139783,5.15514682995208,4.39938135120275,0,-0.751111317467548,-1.39108030293656,-2.2742328062408,-3.37528135730476,0,0,0,0,0
5.89048622548086,5.83258269383401,5.69001178232216,5.34134035416088,4.58874065300807,0,-0.775509767128673,-1.43439606437249,-2.33653436017797,-3.42699379080708,0,0,0,0,0
6.08683576633022,6.02765443794564,5.88238732572808,5.52998444999588,4.78240207300103,0,-0.797862640182352,-1.4736741701467,-2.39092612264963,-3.45858559294373,0,0,0,0,0
6.28318530717959,6.22297002335892,6.07561519471308,5.72093450169115,4.97845117815482,0,-0.817978057896115,-1.50852799732778,-2.43659692386777,-3.46780888279405,0,0,0,0,0


==> ex03_quasistatic_cantilever_results.csv <==
x_0,x_1,x_2,x_4,x_10,y_0,y_1,y_2,y_4,y_10,z_0,z_1,z_2,z_4,z_10
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.392699081698724,0.392343208672196,0.391379356184536,0.388305430289974,0.375042905256077,0,-0.0268450869480507,-0.052834232121685,-0.101854852364024,-0.236044185260013,0,0,0,0,0
0.785398163397448,0.783715236251153,0.779236110149375,0.765521992799208,0.711621511158431,0,-0.0665382495227273,-0.129500300409768,-0.242969618211987,-0.52824629412104,0,0,0,0,0
1.17809724509617,1.17390864653157,1.16293061661234,1.13052689885284,1.01349187245085,0,-0.117512561586158,-0.226716719468757,-0.416229435127937,-0.858578797292216,0,0,0,0,0
1.5707963267949,1.56279831592122,1.54212181422585,1.48308148391158,1.28558265800132,0,-0.178211149485214,-0.341279458259182,-0.615040969166241,-1.21297594042165,0,0,0,0,0
1.96349540849362,1.95041552999106,1.917019306848,1.82447506252748,1.53515032622836,0,-0.247100091373367,-0.470149399949953,-0.833779260873808,-1.58321216209719,0,0,0,0,0
2.35619449019234,2.33684954883689,2.28801807605535,2.15635543686797,1.76865747177253,0,-0.322660249029242,-0.610387067133625,-1.0673112699721,-1.96276361941378,0,0,0,0,0
2.74889357189107,2.72229529468689,2.65585438111471,2.4811105139921,1.99278030993813,0,-0.40339599562962,-0.759206590408102,-1.3112194033216,-2.34753376109568,0,0,0,0,0
3.14159265358979,3.10698332426507,3.02136436385133,2.80124305284365,2.21369882138449,0,-0.487824256090898,-0.913899016127797,-1.56138306211627,-2.73391823173473,0,0,0,0,0
3.53429173528852,3.49120196824317,3.38555303930813,3.11953064451397,2.43758079049151,0,-0.574477668112501,-1.07184847737033,-1.81401432944768,-3.11873197162737,0,0,0,0,0
3.92699081698724,3.87525460463382,3.74946080312186,3.43877009151851,2.6707575245386,0,-0.661895026266744,-1.2304715678161,-2.06539942041198,-3.49864797135441,0,0,0,0,0
4.31968989868597,4.25945649406346,4.11414706229272,3.76170537640235,2.91955057084954,0,-0.748618617392635,-1.38719615756841,-2.31175696920975,-3.86906318723999,0,0,0,0,0
4.71238898038469,4.64411822306502,4.48065076736234,4.09103791241586,3.19102219092912,0,-0.833188765214949,-1.53943100550452,-2.54915599627984,-4.22441911499214,0,0,0,0,0
5.10508806208341,5.02951681900081,4.84988274026293,4.42906144450447,3.49143332875115,0,-0.914136170156839,-1.6845120891814,-2.7731994004246,-4.55529311145127,0,0,0,0,0
5.49778714378214,5.41590463760714,5.22267242467204,4.77789573286487,3.82741500555991,0,-0.989981981151381,-1.81970876621697,-2.97912083004829,-4.8495614202424,0,0,0,0,0
5.89048622548086,5.80345380036105,5.59955639658064,5.13870023604418,4.20026712166703,0,-1.05922714720325,-1.94214929314358,-3.16132761471314,-5.08726620688122,0,0,0,0,0
6.28318530717959,6.19229041928317,5.98091087683568,5.5121364445317,4.60685441048702,0,-1.12035832351254,-2.04886504543924,-3.3136941132897,-5.24380764540412,0,0,0,0,0


==> ex04_pressure_circle_input.csv <==
t,p1,p2,p3,amplitude,angle
0,-0,-0,-0,-0,0
0.004004004004004,-0.007381138928985,-0.000529949633655595,-0.00395554470145653,-0.00791108133665341,0
0.00800800800800801,-0.0295198842927109,-0.00211946313665024,-0.0158196753949596,-0.0316393185299857,0
0.012012012012012,-0.0664022247779525,-0.00476753452733499,-0.0355848834322746,-0.0711696942988393,0
0.016016016016016,-0.118004818049076,-0.00847248787705756,-0.06323865967993,-0.12647719040178,0
0.02002002002002,-0.184295005521073,-0.0132319783708338,-0.0987635024360704,-0.197526803470788,0
0.024024024024024,-0.265230833028756,-0.0190429937913506,-0.142136928507058,-0.284273567164434,0
0.028028028028028,-0.360761077378964,-0.0259018564253566,-0.193331487436769,-0.386662580626451,0
0.032032032032032,-0.470825278769044,-0.0338042253912377,-0.252314778879631,-0.504629043231763,0
0.036036036036036,-0.595353779051042,-0.042745099386303,-0.319049473106355,-0.638098295597919,0
0.04004004004004,-0.7342677658174,-0.0527188198520405,-0.393493334629421,-0.786985866836004,0
0.044044044044044,-0.887479322280268,-0.0637190745553435,-0.475599248933346,-0.95119752801113,0
0.048048048048048,-1.05489148291286,-0.0757389015834378,-0.565315252292829,-1.13062935177866,0
0.0520520520520521,-1.2363982948176,-0.0887706937499812,-0.662584564659886,-1.32516777815842,0
0.0560560560560561,-1.43188488478234,-0.102806203409551,-0.767345625599183,-1.53468968640527,0
0.0600600600600601,-1.64122753198199,-0.117836547677465,-0.879532133248801,-1.75906247293057,0
0.0640640640640641,-1.86429374627981,-0.133852214051641,-0.999073086281784,-1.99814413522522,0
0.0680680680680681,-2.10094235207863,-0.150843066432933,-1.12589282884194,-2.25178336173108,0
0.0720720720720721,-2.35102357766895,-0.168798351540127,-1.25991109842538,-2.51981962760408,0
0.0760760760760761,-2.61437915001745,-0.18770670571555,-1.4010430766776,-2.80208329630817,0
0.0800800800800801,-2.89084239493587,-0.207556162116975,-1.54919944307388,-3.09839572697604,0
0.0840840840840841,-3.18023834256685,-0.228334158291278,-1.70428643144901,-3.40856938746849,0
0.0880880880880881,-3.48238383811996,-0.250027544125038,-1.86620588934064,-3.73240797306096,0
0.0920920920920921,-3.79708765778793,-0.272622590167071,-2.03485534010866,-4.06970653068223,0
0.0960960960960961,-4.12415062976962,-0.296104996317614,-2.21012804779128,-4.42025158862637,0
0.1001001001001,-4.46336576032315,-0.320459900878664,-2.39191308465678,-4.78382129165613,0
0.104104104104104,-4.81451836476943,-0.345671889959745,-2.58009540140815,-5.16018554141213,0
0.108108108108108,-5.17738620336325,-0.371725007233157,-2.7745558999963,-5.54910614203901,0
0.112112112112112,-5.55173962194576,-0.398602764032513,-2.97517150899551,-5.95033695093637,0
0.116116116116116,-5.93734169728951,-0.426288149788199,-3.1818152614938,-6.3636240345391,0
0.12012012012012,-6.33394838704396,-0.454763642793129,-3.39435637544844,-6.78870582902848,0
0.124124124124124,-6.74130868418662,-0.484011221292004,-3.61266033645626,-7.22531330587244,0
0.128128128128128,-7.15916477588197,-0.51401237488703,-3.83658898288591,-7.67317014209007,0
0.132132132132132,-7.58725220664773,-0.544748116252905,-4.06600059331857,-8.13199289513268,0
0.136136136136136,-8.02530004572518,-0.576198993153639,-4.30074997624145,-8.60149118227081,0
0.14014014014014,-8.47303105854758,-0.608345100753609,-4.5406885619376,-9.08136786437348,0
0.144144144144144,-8.93016188219818,-0.641166094215065,-4.78566449651362,-9.57131923396362,0
0.148148148148148,-9.39640320474678,-0.674641201574101,-5.03552273800601,-10.0710352074303,0
0.152152152152152,-9.87145994835139,-0.708749236886952,-5.29010515450509,-10.5801995212768,0
0.156156156156156,-10.3550314560089,-0.74346861363829,-5.54925062423453,-11.0984899322788,0
0.16016016016016,-10.8468116818371,-0.778777358403039,-5.81279513752323,-11.6255784214287,0
0.164164164164164,-11.3464893847665,-0.814653124753063,-6.08057190060474,-12.1611314015337,0
0.168168168168168,-11.8537483255212,-0.851073207399911,-6.35241144117884,-12.704809928339,0
0.172172172172172,-12.3682674667622,-0.888014556564695,-6.62814171566824,-13.2562699150407,0
0.176176176176176,-12.8897211762672,-0.925453792565981,-6.90758821810269,-13.8151623500543,0
0.18018018018018,-13.4177794330197,-0.963367220616475,-7.19057409056136,-14.3811335178988,0
0.184184184184184,-13.9521080360739,-1.00173084581913,-7.47692023510393,-14.9538252230587,0
0.188188188188188,-14.4923688160669,-1.0405203883532,-7.76644542711921,-15.5328750166812,0
0.192192192192192,-15.0382198492406,-1.07971129884061,-8.05896643001976,-16.1179164259652,0
0.196196196196196,-15.5893156738414,-1.1192787738829,-8.35429811120984,-16.7085791860965,0
0.2002002002002,-16.145307508758,-1.15919777175902,-8.65225355925335,-17.3044894745843,0
0.204204204204204,-16.7058434742599,-1.19944302827385,-8.95264420216758,-17.9052701478476,0
0.208208208208208,-17.270568814698,-1.23998907274755,-9.2552799267678,-18.5105409799046,0
0.212212212212212,-17.8391261230243,-1.28081024413568,-9.55996919898739,-19.1199189030127,0
0.216216216216216,-18.4111555669897,-1.32188070726967,-9.86651918509718,-19.7330182501068,0
0.22022022022022,-18.9862951168778,-1.36317446920756,-10.1747358737472,-20.3494509988827,0
0.224224224224224,-19.5641807746277,-1.40466539568461,-10.4844241987541,-20.9688270173712,0
0.228228228228228,-20.1444468042042,-1.44632722765329,-10.7953881625556,-21.5907543108475,0
0.232232232232232,-20.7267259630666,-1.48813359790228,-11.1074309602548,-22.2148392699193,0
0.236236236236236,-21.3106497345921,-1.53005804774397,-11.4203551041754,-22.8406869196368,0
0.24024024024024,-21.8958485613046,-1.57207404375972,-11.7339625488492,-23.4679011694671,0
0.244244244244244,-22.4819520787627,-1.61415499459259,-12.0480548163559,-24.0960850639745,0
0.248248248248248,-23.0685893499587,-1.6562742677766,-12.3624331219374,-24.7248410340484,0
0.252252252252252,-23.6553891000791,-1.69840520659206,-12.6768984998061,-25.353771148519,0
0.256256256256256,-24.2419799514798,-1.74052114693628,-12.9912519290675,-25.9824773660033,0
0.26026026026026,-24.8279906587259,-1.78259543419889,-13.3052944596777,-26.6105617868192,0
0.264264264264264,-25.4130503435478,-1.82460144013118,-13.6188273383565,-27.2376269048117,0
0.268268268268268,-25.9967887295652,-1.86651257969879,-13.9316521343756,-27.8632758589285,0
0.272272272272272,-26.5788363766301,-1.90830232790701,-14.2435708651424,-28.4871126843886,0
0.276276276276276,-27.1588249146402,-1.94994423658806,-14.5543861215011,-29.1087425632826,0
0.28028028028028,-27.7363872766757,-1.99141195113981,-14.8639011926697,-29.7277720744479,0
0.284284284284284,-28.3111579313107,-2.03267922720525,-15.171920190736,-30.3438094424594,0
0.288288288288288,-28.8827731139533,-2.07371994728218,-15.4782481746323,-30.9564647855791,0
0.292292292292292,-29.4508710570673,-2.11450813725264,-15.7826912735108,-31.5653503625071,0
0.296296296296296,-30.0150922191298,-2.15501798282153,-16.0850568094421,-32.1700808177772,0
0.3003003003003,-30.5750795121805,-2.19522384585422,-16.3851534193584,-32.7702734256443,0
0.304304304304304,-31.1304785278175,-2.23510028060248,-16.6827911761645,-33.365548332305,0
0.308308308308308,-31.6809377614979,-2.27462204980882,-16.9777817089401,-33.9555287963032,0
0.312312312312312,-32.226108835,-2.31376414067877,-17.2699383221574,-34.5398414269637,0
0.316316316316316,-32.7656467169075,-2.35250178071118,-17.559076113838,-35.1181164207068,0
0.32032032032032,-33.299209940975,-2.39081045337635,-17.8450120925749,-35.6899877950917,0
0.324324324324324,-33.8264608222372,-2.42866591363225,-18.1275652933452,-36.2550936204418,0
0.328328328328328,-34.3470656707258,-2.46604420326889,-18.4065568920407,-36.8130762489053,0
0.332332332332332,-34.8606950026566,-2.50292166607108,-18.6818103186431,-37.3635825408055,0
0.336336336336336,-35.3670237489559,-2.53927496279023,-18.9531513689727,-37.9062640881382,0
0.34034034034034,-35.8657314609921,-2.57508108591534,-19.2204083149399,-38.4407774350747,0
0.344344344344344,-36.3565025133834,-2.61031737423424,-19.4834120132298,-38.9667842953298,0
0.348348348348348,-36.8390263037526,-2.64496152717548,-19.7419960123504,-39.4839517662592,0
0.352352352352352,-37.3129974493037,-2.67899161892212,-19.9959966579779,-39.9919525395486,0
0.356356356356356,-37.7781159800938,-2.71238611228828,-20.2452531965307,-40.4904651083632,0
0.36036036036036,-38.2340875288808,-2.74512387234969,-20.4896078769089,-40.9791739708246,0
0.364364364364364,-38.6806235174239,-2.77718417981975,-20.7289060503324,-41.457769829688,0
0.368368368368368,-39.1174413391211,-2.80854674416244,-20.9629962682161,-41.9259497880919,0
0.372372372372372,-39.5442645378669,-2.83919171643397,-21.1917303780197,-42.3834175412579,0
0.376376376376376,-39.9608229830182,-2.86909970184489,-21.4149636170114,-42.8298835640178,0
0.38038038038038,-40.3668530403556,-2.89825177203478,-21.6325547038863,-43.2650652940497,0
0.384384384384384,-40.7620977389344,-2.92662947705177,-21.8443659281816,-43.6886873107088,0
0.388388388388388,-41.1463069337179,-2.95421485702925,-22.0502632374314,-44.1004815093367,0
0.392392392392392,-41.5192374638909,-2.98099045355245,-22.2501163220068,-44.5001872709415,0
0.396396396396396,-41.8806533067529,-3.00693932070761,-22.4437986975873,-44.8875516271397,0
0.4004004004004,-42.2303257270935,-3.03204503580685,-22.6311877852107,-45.2623294202573,0
0.404404404404404,-42.5680334219561,-3.05629170978182,-22.8121649888518,-45.6242834584858,0
0.408408408408408,-42.8935626606972,-3.07966399723974,-22.9866157704806,-45.9731846659982,0
0.412412412412412,-43.2067074202541,-3.10214710617523,-23.154429722551,-46.3088122279281,0
0.416416416416416,-43.5072695155337,-3.12372680733201,-23.3155006378773,-46.6309537301202,0
0.42042042042042,-43.7950587248414,-3.1443894432084,-23.4697265768504,-46.9394052935644,0
0.424424424424424,-44.0698929102698,-3.16412193670095,-23.6170099319545,-47.2339717034283,0
0.428428428428428,-44.3315981329714,-3.18291179938079,-23.7572574895415,-47.5144665326055,0
0.432432432432432,-44.5800087632418,-3.20074713939735,-23.8903804888246,-47.7807122597034,0
0.436436436436436,-44.8149675853449,-3.2176166690046,-24.0162946780537,-48.0325403813939,0
0.44044044044044,-45.0363258970127,-3.23350971170487,-24.1349203678375,-48.2697915190565,0
0.444444444444444,-45.2439436035565,-3.24841620900588,-24.2461824815775,-48.4923155196477,0
0.448448448448448,-45.4376893065311,-3.26232672678661,-24.3500106029832,-48.6999715507299,0
0.452452452452452,-45.6174403868953,-3.27523246126807,-24.4463390206376,-48.8926281896029,0
0.456456456456456,-45.7830830826159,-3.28712524458504,-24.5351067695848,-49.0701635064796,0
0.46046046046046,-45.9345125606658,-3.29799754995542,-24.6162576699143,-49.2324651416534,0
0.464464464464464,-46.0716329833714,-3.30784249644386,-24.6897403623163,-49.3794303766093,0
0.468468468468468,-46.1943575690675,-3.31665385331655,-24.7555083405862,-49.5109661990332,0
0.472472472472472,-46.3026086470197,-3.32442604398462,-24.813519981058,-49.6269893616778,0
0.476476476476476,-46.3963177065814,-3.33115414953346,-24.8637385689472,-49.727426435049,0
0.48048048048048,-46.4754254405532,-3.33683391183587,-24.9061323215871,-49.8122138538784,0
0.484484484484485,-46.5398817827177,-3.34146173624692,-24.9406744085438,-49.8812979573525,0
0.488488488488488,-46.5896459395257,-3.34503469387897,-24.9673429685964,-49.9346350230744,0
0.492492492492492,-46.6246864159138,-3.34755052345536,-24.9861211235731,-49.9721912947349,0
0.496496496496497,-46.6449810352372,-3.34900763274149,-24.9969969890331,-49.9939430034765,0
0.500500500500501,-46.6506376834095,-3.34941877430405,-25.0000147027422,-50,4.31505623221815e-07
0.504504504504504,-46.6510691751777,-3.34985029524794,-24.9991516930962,-50,3.4951891469115e-05
0.508508508508508,-46.6521909256314,-3.35097236304434,-24.9969078828173,-50,0.000124704302934782
0.512512512512513,-46.6540025930467,-3.35278527990997,-24.9932833114116,-50,0.000269687162076641
0.516516516516517,-46.6565036253815,-3.35528953395025,-24.9882780428138,-50,0.000469897919938262
0.520520520520521,-46.65969326024,-3.35848579903121,-24.9818921655511,-50,0.000725333056598144
0.524524524524524,-46.6635705248212,-3.36237493460253,-24.9741257929712,-50,0.00103598808123006
0.528528528528528,-46.6681342358559,-3.36695798547159,-24.9649790635321,-50,0.00140185753218258
0.532532532532533,-46.6733829995281,-3.37223618152861,-24.9544521411543,-50,0.00182293497707499
0.536536536536537,-46.6793152113845,-3.3782109374228,-24.9425452156365,-50,0.00229921301290994
0.540540540540541,-46.6859290562298,-3.38488385218932,-24.9292585031322,-50,0.00283068326620389
0.544544544544545,-46.6932225080097,-3.39225670882714,-24.9145922466901,-50,0.00341733639313467
0.548548548548549,-46.7011933296799,-3.40033147382752,-24.8985467168549,-50,0.00405916207970539
0.552552552552553,-46.7098390730641,-3.40911029665308,-24.8811222123318,-50,0.00475614904192616
0.556556556556557,-46.7191570786988,-3.41859550916742,-24.8623190607114,-50,0.0055082850260115
0.560560560560561,-46.729144475666,-3.42878962501496,-24.8421376192572,-50,0.00631555680859695
0.564564564564565,-46.7397981814152,-3.43969533895099,-24.8205782757534,-50,0.007177950196971
0.568568568568569,-46.7511149015732,-3.45131552612177,-24.7976414494153,-50,0.00809545002932413
0.572572572572573,-46.7630911297441,-3.46365324129446,-24.7733275918595,-50,0.00906804017501704
0.576576576576577,-46.7757231472977,-3.47671171803668,-24.7476371881351,-50,0.0100957035348617
0.580580580580581,-46.7890070231493,-3.49049436784563,-24.7205707578159,-50,0.0111784220414247
0.584584584584585,-46.8029386135291,-3.50500477922644,-24.6921288561519,-50,0.0123161766593424
0.588588588588589,-46.8175135617429,-3.52024671671957,-24.6623120752812,-50,0.0135089473856573
0.592592592592593,-46.8327272979249,-3.53622411987718,-24.6311210455014,-50,0.0147567132501692
0.596596596596597,-46.8485750387817,-3.55294110218798,-24.5985564366002,-50,0.0160594523158038
0.600600600600601,-46.8650517873299,-3.57040194995059,-24.5646189592445,-50,0.0174171416789988
0.604604604604605,-46.8821523326268,-3.588611121095,-24.5293093664285,-50,0.0188297574701052
0.608608608608609,-46.8998712494947,-3.60757324395195,-24.4926284549797,-50,0.0202972748538093
0.612612612612613,-46.9182028982407,-3.62729311596991,-24.4545770671225,-50,0.0218196680295665
0.616616616616617,-46.9371414243708,-3.64777570237952,-24.4151560920992,-50,0.0233969102320576
0.620620620620621,-46.9566807583012,-3.66902613480505,-24.3743664678479,-50,0.0250289737316577
0.624624624624625,-46.976814615065,-3.6910497098227,-24.3322091827364,-50,0.026715829834924
0.628628628628629,-46.9975364940184,-3.71385188746548,-24.2886852773523,-50,0.0284574488851006
0.632632632632633,-47.0188396785431,-3.73743828967429,-24.2437958463488,-50,0.0302538002626397
0.636636636636637,-47.0407172357494,-3.76181469869499,-24.1975420403447,-50,0.0321048523857405
0.640640640640641,-47.0631620161791,-3.78698705542106,-24.1499250678791,-50,0.0340105727109025
0.644644644644645,-47.0861666535083,-3.81296145768167,-24.10094619742,-50,0.0359709277335007
0.648648648648649,-47.1097235642532,-3.83974415847477,-24.0506067594256,-50,0.0379858829883713
0.652652652652653,-47.133824947478,-3.86734156414485,-23.9989081484591,-50,0.0400554030504211
0.656656656656657,-47.1584627845062,-3.89576023250522,-23.9458518253545,-50,0.0421794515352471
0.660660660660661,-47.1836288386369,-3.92500687090427,-23.8914393194344,-50,0.0443579910997786
0.664664664664665,-47.2093146548662,-3.95508833423559,-23.8356722307782,-50,0.046590983442932
0.668668668668669,-47.2355115596156,-3.98601162289149,-23.7785522325404,-50,0.0488783893062852
0.672672672672673,-47.2622106604676,-4.0177838806597,-23.720081073318,-50,0.0512201684747678
0.676676676676677,-47.2894028459101,-4.05041239256289,-23.6602605795674,-50,0.0536162797773675
0.680680680680681,-47.3170787850903,-4.08390458264065,-23.5990926580673,-50,0.0560666810878543
0.684684684684685,-47.3452289275792,-4.11826801167369,-23.5365792984305,-50,0.0585713293255214
0.688688688688689,-47.373843503149,-4.1535103748499,-23.4727225756614,-50,0.0611301804559418
0.692692692692693,-47.4029125215617,-4.18963949937198,-23.4075246527579,-50,0.0637431894917435
0.696696696696697,-47.4324257723735,-4.22666334200625,-23.3409877833598,-50,0.0664103104933999
0.700700700700701,-47.4623728247536,-4.26458998657253,-23.2731143144394,-50,0.0691314965700369
0.704704704704705,-47.4927430273196,-4.30342764137452,-23.2039066890354,-50,0.0719066998802586
0.708708708708709,-47.523525507991,-4.34318463657064,-23.1333674490297,-50,0.0747358716329868
0.712712712712713,-47.5547091738611,-4.38386942148483,-23.0614992379632,-50,0.0776189620883211
0.716716716716717,-47.5862827110893,-4.4254905618572,-22.9883048038943,-50,0.0805559205584098
0.720720720720721,-47.6182345848147,-4.46805673703412,-22.9137870022938,-50,0.0835466954083458
0.724724724724725,-47.6505530390927,-4.5115767370976,-22.8379487989802,-50,0.0865912340570696
0.728728728728729,-47.6832260968552,-4.55605945993354,-22.7607932730905,-50,0.0896894829782968
0.732732732732733,-47.7162415598961,-4.60151390823882,-22.6823236200876,-50,0.0928413877014585
0.736736736736737,-47.7495870088839,-4.64794918646679,-22.6025431548026,-50,0.0960468928126587
0.740740740740741,-47.7832498034012,-4.695374497711,-22.5214553145111,-50,0.0993059419556476
0.744744744744745,-47.817217082015,-4.74379914052708,-22.4390636620416,-50,0.102618477832815
0.748748748748749,-47.851475762376,-4.79323250569227,-22.3553718889159,-50,0.105984442206195
0.752752752752753,-47.8860125413512,-4.84368407290274,-22.2703838185199,-50,0.10940377589849
0.756756756756757,-47.9208138951894,-4.89516340740833,-22.184103409303,-50,0.112876418794115
0.760760760760761,-47.9558660797212,-4.94768015658455,-22.0965347580061,-50,0.116402309840248
0.764764764764765,-47.9911551305961,-5.00124404644176,-22.0076821029152,-50,0.11998138704791
0.768768768768769,-48.0266668635562,-5.05586487807141,-21.9175498271419,-50,0.123613587493048
0.772772772772773,-48.06238687475,-5.11155252402913,-21.826142461926,-50,0.12729884731765
0.776776776776777,-48.0983005410859,-5.16831692465463,-21.7334646899624,-50,0.131037101730857
0.780780780780781,-48.1343930206282,-5.22616808432843,-21.6395213487485,-50,0.134828285010112
0.784784784784785,-48.170649253036,-5.28511606766514,-21.5443174339511,-50,0.138672330502311
0.788788788788789,-48.2070539600477,-5.3451709956435,-21.4478581027933,-50,0.142569170624972
0.792792792792793,-48.2435916460115,-5.40634304167299,-21.3501486774563,-50,0.14651873686743
0.796796796796797,-48.2802465984632,-5.46864242759704,-21.2511946484987,-50,0.150520959792035
0.800800800800801,-48.3170028887544,-5.53207941963301,-21.1510016782883,-50,0.154575769035377
0.804804804804805,-48.3538443727307,-5.59666432424879,-21.0495756044476,-50,0.15868309330952
0.808808808808809,-48.3907546914624,-5.66240748397623,-20.9469224433089,-50,0.16284286040326
0.812812812812813,-48.4277172720292,-5.7293192731615,-20.8430483933804,-50,0.167054997183388
0.816816816816817,-48.4647153283597,-5.79741009365241,-20.7379598388181,-50,0.171319429595982
0.820820820820821,-48.5017318621279,-5.86669037042297,-20.6316633529054,-50,0.175636082667704
0.824824824824825,-48.5387496637085,-5.93717054713531,-20.5241657015363,-50,0.180004880507121
0.828828828828829,-48.5757513131908,-6.00886108163913,-20.4154738467012,-50,0.18442574630604
0.832832832832833,-48.6127191814548,-6.08177244140906,-20.3055949499737,-50,0.188898602340855
0.836836836836837,-48.6496354313096,-6.15591509892,-20.1945363759972,-50,0.193423369973917
0.840840840840841,-48.686482018696,-6.23129952696095,-20.0823056959682,-50,0.197999969654913
0.844844844844845,-48.7232406939548,-6.30793619388753,-19.9689106911153,-50,0.202628320922268
0.848848848848849,-48.7598930031626,-6.38583555881358,-19.8543593561723,-50,0.207308342404557
0.852852852852853,-48.7964202895353,-6.46500806674229,-19.738659902843,-50,0.212039951821938
0.856856856856857,-48.8328036949027,-6.54546414363725,-19.6218207632559,-50,0.216823065987597
0.860860860860861,-48.869024161254,-6.62721419143387,-19.5038505934074,-50,0.22165760080921
0.864864864864865,-48.9050624323561,-6.71026858299175,-19.3847582765905,-50,0.226543471290423
0.868868868868869,-48.940899055447,-6.79463765698846,-19.2645529268084,-50,0.231480591532344
0.872872872872873,-48.9765143830043,-6.88033171275537,-19.1432438921699,-50,0.236468874735057
0.876876876876877,-49.0118885745907,-6.96736100505607,-19.0208407582648,-50,0.241508233199144
0.880880880880881,-49.0470015987793,-7.05573573880819,-18.8973533515181,-50,0.24659857832723
0.884884884884885,-49.0818332351572,-7.14546606374902,-18.7727917425197,-50,0.251739820625539
0.888888888888889,-49.1163630764114,-7.23656206904608,-18.6471662493281,-50,0.256931869705466
0.892892892892893,-49.1505705304972,-7.32903377785302,-18.5204874407465,-50,0.262174634285169
0.896896896896897,-49.1844348228907,-7.42289114181188,-18.3927661395681,-50,0.267468022191174
0.900900900900901,-49.2179349989255,-7.51814403550251,-18.2640134257892,-50,0.272811940359992
0.904904904904905,-49.2510499262173,-7.61480225084008,-18.1342406397878,-50,0.278206294839757
0.908908908908909,-49.2837582971755,-7.7128754914216,-18.0034593854654,-50,0.283650990791882
0.912912912912913,-49.3160386316041,-7.81237336682237,-17.8716815333494,-50,0.289145932492717
0.916916916916917,-49.3478692793922,-7.91330538684357,-17.7389192236551,-50,0.294691023335241
0.920920920920921,-49.379228423297,-8.01568095571186,-17.6051848693033,-50,0.300286165830756
0.924924924924925,-49.4100940818182,-8.11950936623224,-17.4704911588929,-50,0.305931261610601
0.928928928928929,-49.4404441121667,-8.22479979389526,-17.3348510596248,-50,0.311626211427883
0.932932932932933,-49.4702562133281,-8.33156129093997,-17.1982778201759,-50,0.317370915159221
0.936936936936937,-49.4995079292216,-8.43980278037355,-17.06078497352,-50,0.323165271806506
0.940940940940941,-49.5281766519562,-8.5495330499492,-16.9223863396942,-50,0.329009179498676
0.944944944944945,-49.5562396251847,-8.66076074610363,-16.7830960285074,-50,0.334902535493512
0.948948948948949,-49.5836739475562,-8.77349436785533,-16.6429284421891,-50,0.340845236179435
0.952952952952953,-49.6104565762686,-8.8877422606653,-16.5018982779767,-50,0.346837177077336
0.956956956956957,-49.636564330722,-9.00351261026176,-16.3600205306371,-50,0.352878252842409
0.960960960960961,-49.661973896273,-9.12081343643004,-16.2173104949224,-50,0.358968357266005
0.964964964964965,-49.6866618280921,-9.23965258676978,-16.0737837679557,-50,0.365107383277497
0.968968968968969,-49.7106045551236,-9.36003773042065,-15.9294562515452,-50,0.371295222946163
0.972972972972973,-49.7337783841493,-9.4819763517584,-15.7843441544245,-50,0.377531767483085
0.976976976976977,-49.7561595039576,-9.60547574406326,-15.6384639944152,-50,0.38381690724306
0.980980980980981,-49.7777239896164,-9.73054300316198,-15.4918326005117,-50,0.39015053172653
0.984984984984985,-49.7984478068533,-9.85718502104592,-15.3444671148837,-50,0.396532529581522
0.988988988988989,-49.8183068165406,-9.98540847946654,-15.1963849947944,-50,0.402962788605605
0.992992992992993,-49.8372767792885,-10.1152198435108,-15.0476040144332,-50,0.409441195747869
0.996996996996997,-49.8553333601448,-10.2466253551578,-14.8981422666587,-50,0.415967637110902
1.001001001001,-49.8724521334024,-10.3796310268196,-14.7480181646503,-50,0.422541997952804
1.00500500500501,-49.8886085875151,-10.5142426348675,-14.5972504434669,-50,0.429164162689195
1.00900900900901,-49.9037781301214,-10.6504657131461,-14.4458581615078,-50,0.435834014895252
1.01301301301301,-49.9179360931776,-10.7883055464777,-14.2938607018767,-50,0.442551437307756
1.01701701701702,-49.9310577381985,-10.9277671641592,-14.1412777736426,-50,0.44931631182715
1.02102102102102,-49.9431182616083,-11.0688553334536,-13.9881294129987,-50,0.456128519519618
1.02502502502503,-49.9540928001997,-11.2115745530782,-13.8344359843143,-50,0.462987940619177
1.02902902902903,-49.9639564367024,-11.3559290466928,-13.6802181810788,-50,0.469894454529781
1.03303303303303,-49.97268420546,-11.501922756389,-13.5254970267344,-50,0.47684793982744
1.03703703703704,-49.980251098217,-11.6495593361851,-13.3702938753956,-50,0.483848274262357
1.04104104104104,-49.9866320700128,-11.7988421455265,-13.2146304124536,-50,0.490895334761077
1.04504504504505,-49.991802045186,-11.9497742427966,-13.0585286550623,-50,0.497988997428649
1.04904904904905,-49.995735923485,-12.1023583788397,-12.9020109525035,-50,0.505129137550806
1.05305305305305,-49.9984085862884,-12.2565969904984,-12.7450999864305,-50,0.512315629596159
1.05705705705706,-49.999794902931,-12.4124921941687,-12.5878187709856,-50,0.519548347218398
1.06106106106106,-49.9998697371378,-12.5700457793759,-12.4301906527913,-50,0.526827163258521
1.06506506506507,-49.9986079535643,-12.7292592023733,-12.2722393108114,-50,0.534151949747064
1.06906906906907,-49.9959844244415,-12.8901335797665,-12.1139887560803,-50,0.541522577906353
1.07307307307307,-49.9919740363275,-13.0526696821678,-11.955463331299,-50,0.548938918152768
1.07707707707708,-49.9865516969618,-13.2168679278815,-11.7966877102939,-50,0.556400840099021
1.08108108108108,-49.979692342224,-13.3827283766247,-11.6376868973384,-50,0.56390821255645
1.08508508508509,-49.9713709431942,-13.5502507232857,-11.4784862263333,-50,0.571460903537319
1.08908908908909,-49.9615625133157,-13.7194342917234,-11.3191113598451,-50,0.579058780257151
1.09309309309309,-49.9502421156576,-13.8902780286116,-11.1595882879997,-50,0.586701709137047
1.0970970970971,-49.9373848702762,-14.0627804973294,-10.9999433272295,-50,0.594389555806046
1.1011011011011,-49.9229659616753,-14.2369398719029,-10.840203118872,-50,0.602122185103485
1.10510510510511,-49.9069606463631,-14.4127539310003,-10.6803946276183,-50,0.609899461081372
1.10910910910911,-49.8893442605035,-14.5902200519843,-10.5205451398083,-50,0.617721247006777
1.11311311311311,-49.8700922276625,-14.7693352050242,-10.3606822615735,-50,0.625587405364238
1.11711711711712,-49.8491800666465,-14.9500959472719,-10.2008339168216,-50,0.63349779785818
1.12112112112112,-49.826583399431,-15.1324984171049,-10.0410283450658,-50,0.64145228541534
1.12512512512513,-49.8022779591786,-15.3165383284396,-9.88129409909261,-50,0.649450728187219
1.12912912912913,-49.776239598345,-15.5022109651178,-9.72166004247018,-50,0.657492985552536
1.13313313313313,-49.748444296869,-15.6895111753711,-9.56215534689326,-50,0.665578916119703
1.13713713713714,-49.7188681704474,-15.8784333663656,-9.40280948936437,-50,0.67370837772931
1.14114114114114,-49.6874874788905,-16.0689714988305,-9.24365224920909,-50,0.681881227456623
1.14514514514515,-49.6542786345574,-16.2611190817744,-9.08471370492478,-50,0.6900973216141
1.14914914914915,-49.6192182108682,-16.454869167293,-8.92602423086059,-50,0.698356515753912
1.15315315315315,-49.5822829508917,-16.6502143454709,-8.76761449372811,-50,0.706658664670488
1.15715715715716,-49.5434497760052,-16.8471467393821,-8.60951544894096,-50,0.715003622403065
1.16116116116116,-49.5026957946247,-17.0456580001924,-8.45175833678269,-50,0.723391242238256
1.16516516516517,-49.4599983110029,-17.2457393023662,-8.29437467840141,-50,0.731821376712625
1.16916916916917,-49.4153348340918,-17.4473813389835,-8.13739627163039,-50,0.740293877615286
1.17317317317317,-49.3686830864685,-17.6505743171684,-7.98085518663382,-50,0.748808595990501
1.17717717717718,-49.3200210133205,-17.8553079536347,-7.82478376137647,-50,0.757365382140309
1.18118118118118,-49.269326791487,-18.0615714703504,-7.669214596917,-50,0.765964085627147
1.18518518518519,-49.2165788385554,-18.2693535903261,-7.51418055252373,-50,0.774604555276502
1.18918918918919,-49.1617558220081,-18.4786425335302,-7.3597147406125,-50,0.783286639179567
1.19319319319319,-49.1048366684172,-18.6894260129349,-7.20585052150619,-50,0.79201018469591
1.1971971971972,-49.0458005726839,-18.9016912306961,-7.05262149801502,-50,0.800775038456161
1.2012012012012,-48.9846270073197,-19.1154248744714,-6.90006150983779,-50,0.809581046364703
1.20520520520521,-48.9212957317659,-19.3306131138791,-6.74820462778336,-50,0.818428053602387
1.20920920920921,-48.8557868017471,-19.547241597103,-6.59708514781238,-50,0.827315904629253
1.21321321321321,-48.788080578657,-19.7652954476445,-6.44673758489916,-50,0.836244443187259
1.21721721721722,-48.7181577389718,-19.9847592612279,-6.29719666671355,-50,0.845213512303035
1.22122122122122,-48.6459992836871,-20.2056171028608,-6.14849732712308,-50,0.854222954290638
1.22522522522523,-48.5715865477765,-20.4278525040535,-6.00067469951536,-50,0.86327261075433
1.22922922922923,-48.4949012096659,-20.6514484602018,-5.85376410994114,-50,0.872362322591354
1.23323323323323,-48.4159253007215,-20.8763874281346,-5.70780107007841,-50,0.881491929994738
1.23723723723724,-48.3346412147463,-21.1026513238323,-5.56282127001781,-50,0.890661272456106
1.24124124124124,-48.251031717482,-21.330221520317,-5.41886057087036,-50,0.899870188768491
1.24524524524525,-48.1650799561116,-21.5590788457201,-5.27595499719751,-50,0.90911851702918
1.24924924924925,-48.0767694687593,-21.7892035815284,-5.13414072926499,-50,0.918406094642552
1.25325325325325,-47.986084193983,-22.0205754610139,-4.9934540951209,-50,0.927732758322942
1.25725725725726,-47.8930084802548,-22.2531736678493,-4.85393156249913,-50,0.937098344097507
1.26126126126126,-47.7975270954268,-22.4869768349133,-4.71560973054926,-50,0.946502687309114
1.26526526526527,-47.6996252361754,-22.7219630432877,-4.57852532139411,-50,0.955945622619232
1.26926926926927,-47.5992885374222,-22.9581098214509,-4.44271517151617,-50,0.965426984010838
1.27327327327327,-47.496503081725,-23.1953941446696,-4.30821622297455,-50,0.974946604791337
1.27727727727728,-47.391255408636,-23.4337924345925,-4.1750655144536,-50,0.984504317595494
1.28128128128128,-47.2835325240208,-23.6732805590482,-4.04330017214531,-50,0.994099954388374
1.28528528528529,-47.1733219093358,-23.9138338320511,-3.91295740046686,-50,1.0037333464683
1.28928928928929,-47.0606115308569,-24.1554270140175,-3.78407447261528,-50,1.0134043244698
1.29329329329329,-46.945389848857,-24.3980343121944,-3.65668872096144,-50,1.02311271836663
1.2972972972973,-46.8276458267259,-24.6416293813046,-3.53083752728508,-50,1.03285835747472
1.3013013013013,-46.7073689400284,-24.8861853244101,-3.40655831285331,-50,1.04264107045517
1.30530530530531,-46.5845491854962,-25.1316746939962,-3.28388852834496,-50,1.05246068531731
1.30930930930931,-46.4591770899472,-25.3780694932791,-3.16286564362299,-50,1.06231702942169
1.31331331331331,-46.3312437191296,-25.6253411777394,-3.04352713735769,-50,1.07220992948309
1.31731731731732,-46.2007406864834,-25.8734606568839,-2.92591048650333,-50,1.08213921157365
1.32132132132132,-46.0676601618159,-26.1223982962369,-2.81005315563094,-50,1.09210470112582
1.32532532532533,-45.9319948798857,-26.3721239195649,-2.69599258612017,-50,1.10210622293553
1.32932932932933,-45.7937381488896,-26.6226068113351,-2.58376618521329,-50,1.11214360116518
1.33333333333333,-45.652883858849,-26.8738157194108,-2.47341131493441,-50,1.12221665934682
1.33733733733734,-45.509426489888,-27.125718857985,-2.36496528087707,-50,1.13232522038516
1.34134134134134,-45.363361120401,-27.3782839107533,-2.25846532086386,-50,1.14246910656078
1.34534534534535,-45.2146834351024,-27.6314780343299,-2.15394859348114,-50,1.15264813953318
1.34934934934935,-45.0633897329548,-27.8852678619056,-2.05145216649272,-50,1.16286214034393
1.35335335335335,-44.9094769349691,-28.1396195071508,-1.95101300513615,-50,1.17311092941985
1.35735735735736,-44.7529425918736,-28.3944985683653,-1.85266796030543,-50,1.18339432657614
1.36136136136136,-44.5937848916438,-28.6498701328738,-1.75645375662393,-50,1.19371215101954
1.36536536536537,-44.4320026668907,-28.9056987816716,-1.66240698041178,-50,1.20406422135154
1.36936936936937,-44.2675954021008,-29.1619485943183,-1.57056406755172,-50,1.21445035557153
1.37337337337337,-44.100563240723,-29.4185831540819,-1.48096129125773,-50,1.22487037108003
1.37737737737738,-43.9309069920979,-29.675565553335,-1.39363474975075,-50,1.2353240846819
1.38138138138138,-43.7586281382226,-29.9328583992013,-1.30862035384604,-50,1.24581131258954
1.38538538538539,-43.583728840349,-30.1904238194548,-1.22595381445664,-50,1.25633187042612
1.38938938938939,-43.406211945407,-30.4482234686721,-1.1456706300178,-50,1.26688557322886
1.39339339339339,-43.22608099225,-30.7062185346365,-1.06780607383689,-50,1.27747223545224
1.3973973973974,-43.0433402177171,-30.9643697449958,-0.992395181373984,-50,1.28809167097128
1.4014014014014,-42.8579945625065,-31.2226373741732,-0.91947273745783,-50,1.29874369308481
1.40540540540541,-42.6700496768552,-31.48098125053,-0.849073263442446,-50,1.30942811451876
1.40940940940941,-42.4795119260212,-31.7393607637823,-0.781231004309507,-50,1.32014474742942
1.41341341341341,-42.2863883955617,-31.9977348726685,-0.715979915721718,-50,1.33089340340681
1.41741741741742,-42.0906868964036,-32.2560621128696,-0.653353651032609,-50,1.3416738934779
1.42142142142142,-41.8924159697014,-32.5143006051796,-0.593385548258213,-50,1.35248602811003
1.42542542542543,-41.6915848914771,-32.7724080639262,-0.536108617016059,-50,1.36332961721415
1.42942942942943,-41.4882036770384,-33.0303418056414,-0.481555525437288,-50,1.37420447014825
1.43343343343343,-41.2822830851698,-33.2880587579787,-0.429758587057405,-50,1.38511039572063
1.43743743743744,-41.0738346220923,-33.5455154688787,-0.380749747691631,-50,1.39604720219332
1.44144144144144,-40.8628705451878,-33.8026681159788,-0.33456057230061,-50,1.40701469728543
1.44544544544545,-40.6494038664827,-34.0594725162678,-0.291222231852445,-50,1.41801268817652
1.44944944944945,-40.4334483558878,-34.3158841359816,-0.250765490187116,-50,1.42904098151001
1.45345345345345,-40.2150185441881,-34.5718581007402,-0.213220690889304,-50,1.44009938339656
1.45745745745746,-39.9941297257811,-34.8273492059223,-0.178617744175849,-50,1.45118769941752
1.46146146146146,-39.7707979611575,-35.0823119272767,-0.146986113803965,-50,1.46230573462827
1.46546546546547,-39.5450400791208,-35.3367004317669,-0.118354804006582,-50,1.47345329356173
1.46946946946947,-39.3168736787419,-35.5904685886478,-0.0927523464611002,-50,1.48463018023174
1.47347347347347,-39.0863171310461,-35.8435699807706,-0.0702067872979439,-50,1.49583619813655
1.47747747747748,-38.8533895804263,-36.0959579161146,-0.0507456741553808,-50,1.50707115026223
1.48148148148148,-38.6181109457811,-36.3475854395412,-0.034396043287066,-50,1.51833483908616
1.48548548548549,-38.3805019213734,-36.5984053447691,-0.0211844067288608,-50,1.52962706658051
1.48948948948949,-38.1405839774064,-36.8483701865653,-0.0111367395315115,-50,1.54094763421569
1.49349349349349,-37.8983793603128,-37.097432293151,-0.00427846706574642,-50,1.55229634296386
1.4974974974975,-37.6539110927556,-37.3455437788164,-0.000634452406497732,-50,1.56367299330246
1.5015015015015,-37.4072029733366,-37.5926565567424,-0.000228983802857963,-50,1.57507738521766
1.50550550550551,-37.1582795760094,-37.8387223520254,-0.00308576224052892,-50,1.58650931820789
1.50950950950951,-36.907166249195,-38.0836927148995,-0.00922788910341643,-50,1.59796859128742
1.51351351351351,-36.6538891145967,-38.3275190341548,-0.0186778539411708,-50,1.6094550029898
1.51751751751752,-36.3984750657121,-38.5701525507448,-0.0314575223493652,-50,1.62096835137151
1.52152152152152,-36.1409517660397,-38.8115443715801,-0.0475881239691195,-50,1.63250843401541
1.52552552552553,-35.8813476469781,-39.0516454835039,-0.0670902406128937,-50,1.64407504803435
1.52952952952953,-35.6196919054157,-39.2904067674431,-0.0899837945232268,-50,1.65566799007475
1.53353353353353,-35.3560145010082,-39.5277790127328,-0.116288036771237,-50,1.66728705632014
1.53753753753754,-35.0903461531436,-39.7637129316057,-0.146021535801524,-50,1.67893204249476
1.54154154154154,-34.8227183375915,-39.9981591738453,-0.179202166130341,-50,1.69060274386715
1.54554554554555,-34.5531632828369,-40.2310683415938,-0.215847097203664,-50,1.70229895525375
1.54954954954955,-34.2817139660951,-40.4623910043125,-0.255972782421951,-50,1.71402047102251
1.55355355355355,-34.0084041090084,-40.6920777138868,-0.299594948338186,-50,1.72576708509648
1.55755755755756,-33.7332681730231,-40.9200790198716,-0.346728584035932,-50,1.73753859095749
1.56156156156156,-33.4563413544448,-41.1463454848708,-0.39738793069399,-50,1.74933478164972
1.56556556556557,-33.1776595791736,-41.3708277000451,-0.451586471344204,-50,1.76115544978337
1.56956956956957,-32.8972594971159,-41.5934763007414,-0.50933692082902,-50,1.7730003875383
1.57357357357357,-32.6151784762755,-41.8142419822395,-0.570651215965243,-50,1.78486938666769
1.57757757757758,-32.3314545965212,-42.0330755156068,-0.63554050592044,-50,1.79676223850169
1.58158158158158,-32.0461266430323,-42.2499277636579,-0.704015142808365,-50,1.80867873395109
1.58558558558559,-31.7592340994222,-42.4647496970103,-0.776084672509744,-50,1.820618663511
1.58958958958959,-31.4708171405398,-42.6774924102303,-0.851757825724683,-50,1.83258181726455
1.59359359359359,-31.18091662495,-42.8881071380624,-0.931042509262814,-50,1.84456798488653
1.5975975975976,-30.8895740870936,-43.0965452717359,-1.01394579757741,-50,1.85657695564716
1.6016016016016,-30.596831729127,-43.3027583753401,-1.1004739245494,-50,1.86860851841573
1.60560560560561,-30.3027324124442,-43.5066982022631,-1.19063227552722,-50,1.88066246166434
1.60960960960961,-30.0073196488812,-43.7083167116856,-1.28442537962851,-50,1.89273857347163
1.61361361361361,-29.7106375916045,-43.9075660851235,-1.38185690230923,-50,1.90483664152648
1.61761761761762,-29.4127310256852,-44.1043987430108,-1.48292963820594,-50,1.91695645313176
1.62162162162162,-29.1136453583617,-44.2987673613164,-1.58764550425692,-50,1.92909779520807
1.62562562562563,-28.8134266089911,-44.4906248881872,-1.69600553310738,-50,1.94126045429747
1.62962962962963,-28.512121398693,-44.6799245606099,-1.80800986680427,-50,1.95344421656726
1.63363363363363,-28.2097769396873,-44.8666199210826,-1.92365775078593,-50,1.9656488678137
1.63763763763764,-27.9064410243296,-45.0506648342911,-2.04294752817149,-50,1.97787419346582
1.64164164164164,-27.6021620138447,-45.2320135037796,-2.16587663435541,-50,1.99011997858917
1.64564564564565,-27.2969888267646,-45.41062048861,-2.29244159191149,-50,2.00238600788958
1.64964964964965,-26.9909709270709,-45.5864407199997,-2.4226380058116,-50,2.014672065717
1.65365365365365,-26.6841583120461,-45.759429517933,-2.55646055896344,-50,2.02697793606921
1.65765765765766,-26.3766014998389,-45.9295426077345,-2.69390300807177,-50,2.03930340259571
1.66166166166166,-26.0683515167436,-46.0967361366001,-2.83495817982761,-50,2.05164824860146
1.66566566566567,-25.7594598842016,-46.2609666900749,-2.97961796742943,-50,2.0640122570507
1.66966966966967,-25.4499786055259,-46.422191308471,-3.12787332744033,-50,2.07639521057078
1.67367367367367,-25.1399601523539,-46.5803675032174,-3.27971427698521,-50,2.08879689145598
1.67767767767768,-24.8294574508342,-46.7354532731332,-3.43512989129148,-50,2.10121708167132
1.68168168168168,-24.518523867549,-46.8874071206162,-3.59410830157697,-50,2.11365556285643
1.68568568568569,-24.2072131951807,-47.0361880677389,-3.75663669328823,-50,2.12611211632933
1.68968968968969,-23.8955796379235,-47.1817556722439,-3.92270130469275,-50,2.13858652309035
1.69369369369369,-23.5836777966493,-47.3240700434298,-4.09228742582768,-50,2.15107856382589
1.6976976976977,-23.2715626538297,-47.4630918579202,-4.26537939780837,-50,2.16358801891238
1.7017017017017,-22.9592895582212,-47.598782375308,-4.4419606124991,-50,2.17611466842006
1.70570570570571,-22.6469142093203,-47.7311034536648,-4.62201351254842,-50,2.18865829211685
1.70970970970971,-22.3344926415906,-47.8600175649106,-4.80551959179198,-50,2.2012186694723
1.71371371371371,-22.022081208473,-47.9854878100328,-4.9924593960241,-50,2.21379557966137
1.71771771771772,-21.7097365661805,-48.1074779341476,-5.18281252414075,-50,2.22638880156836
1.72172172172172,-21.3975156572863,-48.2259523413961,-5.37655762965541,-50,2.23899811379081
1.72572572572573,-21.0854756941114,-48.3408761096669,-5.57367242258914,-50,2.25162329464335
1.72972972972973,-20.7736741419176,-48.4522150051365,-5.77413367173676,-50,2.26426412216166
1.73373373373373,-20.4621687019133,-48.5599354966213,-5.97791720730955,-50,2.2769203741063
1.73773773773774,-20.1510172940781,-48.6640047697311,-6.1849979239562,-50,2.28959182796666
1.74174174174174,-19.8402780398145,-48.7643907408188,-6.39534978416207,-50,2.30227826096487
1.74574574574575,-19.5300092444324,-48.861062070717,-6.60894582202783,-50,2.31497945005971
1.74974974974975,-19.2202693794751,-48.9539881782539,-6.82575814742744,-50,2.32769517195052
1.75375375375375,-18.9111170648929,-49.0431392535419,-7.04575795054577,-50,2.34042520308117
1.75775775775776,-18.6026110510726,-49.1284862710312,-7.2689155067959,-50,2.35316931964391
1.76176176176176,-18.2948102007301,-49.2100010023199,-7.49520018211545,-50,2.36592729758339
1.76576576576577,-17.9877734706754,-49.287656028715,-7.72458043864174,-50,2.37869891260056
1.76976976976977,-17.6815598934544,-49.3614247535361,-7.95702384076506,-50,2.39148394015659
1.77377377377377,-17.3762285588799,-49.4312814141547,-8.19249706155886,-50,2.40428215547686
1.77777777777778,-17.0718385954564,-49.4972010937633,-8.43096588958608,-50,2.4170933335549
1.78178178178178,-16.7684491517087,-49.5591597328652,-8.67239523607988,-50,2.42991724915634
1.78578578578579,-16.4661193774215,-49.6171341404813,-8.91674914249764,-50,2.44275367682285
1.78978978978979,-16.1649084048003,-49.6711020050643,-9.16399078844597,-50,2.45560239087615
1.79379379379379,-15.864875329559,-49.7210419051163,-9.41408249997505,-50,2.46846316542194
1.7977977977978,-15.5660791919457,-49.7669333195013,-9.66698575824018,-50,2.48133577435388
1.8018018018018,-15.2685789577137,-49.8087566374488,-9.92266120852767,-50,2.49421999135758
1.80580580580581,-14.9724334990466,-49.8464931682401,-10.1810686696428,-50,2.50711558991456
1.80980980980981,-14.6777015754467,-49.8801251505727,-10.4421671436572,-50,2.52002234330624
1.81381381381381,-14.384441814595,-49.9096357615974,-10.7059148260116,-50,2.53294002461792
1.81781781781782,-14.092712693192,-49.9350091256209,-10.9722691159722,-50,2.54586840674279
1.82182182182182,-13.8025725177882,-49.9562303224703,-11.241186627436,-50,2.5588072623859
1.82582582582583,-13.5140794056128,-49.9732853955134,-11.5126232000815,-50,2.57175636406816
1.82982982982983,-13.2272912654104,-49.9861613593288,-11.7865339108612,-50,2.58471548413035
1.83383383383383,-12.9422657782939,-49.9948462070233,-12.0628730858327,-50,2.59768439473712
1.83783783783784,-12.659060378623,-49.9993289171887,-12.3415943123214,-50,2.61066286788098
1.84184184184184,-12.3777322349179,-49.9995994604967,-12.6226504514137,-50,2.62365067538633
1.84584584584585,-12.0983382308161,-49.9956488059243,-12.9059936507731,-50,2.63664758891345
1.84984984984985,-11.8209349460823,-49.9874689266088,-13.1915753577765,-50,2.64965337996254
1.85385385385385,-11.5455786376805,-49.9750528053251,-13.4793463329639,-50,2.66266781987772
1.85785785785786,-11.2723252209165,-49.9583944395843,-13.7692566637973,-50,2.67569067985105
1.86186186186186,-11.0012302506616,-49.9374888463483,-14.061255778723,-50,2.68872173092656
1.86586586586587,-10.732348902664,-49.9123320663572,-14.3552924615315,-50,2.70176074400426
1.86986986986987,-10.4657359549598,-49.8829211680675,-14.6513148660093,-50,2.71480748984419
1.87387387387387,-10.2014457693906,-49.8492542511962,-14.9492705308769,-50,2.72786173907045
1.87787787787788,-9.9395322732371,-49.8113304498694,-15.2491063950057,-50,2.7409232621752
1.88188188188188,-9.68004894097879,-49.7691499353726,-15.5507688129092,-50,2.75399182952273
1.88588588588589,-9.42304877618668,-49.7227139184998,-15.8542035704999,-50,2.76706721135348
1.88988988988989,-9.16858429355971,-49.6720246515,-16.1593559011071,-50,2.78014917778809
1.89389389389389,-8.91670750111266,-49.6170854296183,-16.4661705017476,-50,2.79323749883144
1.8978978978979,-8.66746988252452,-49.5579005922306,-16.7745915496421,-50,2.80633194437667
1.9019019019019,-8.42092237965616,-49.4944755235703,-17.0845627189714,-50,2.81943228420925
1.90590590590591,-8.17711537524565,-49.4268166530453,-17.3960271978636,-50,2.83253828801104
1.90990990990991,-7.93609867578991,-49.3549314551449,-17.7089277056056,-50,2.84564972536431
1.91391391391391,-7.69792149462115,-49.2788284489349,-18.0232065100713,-50,2.8587663657558
1.91791791791792,-7.4626324351863,-49.1985171971415,-18.3388054453584,-50,2.87188797858076
1.92192192192192,-7.23027947453777,-49.1140083048222,-18.6556659296266,-50,2.88501433314706
1.92592592592593,-7.00090994704374,-49.0253134176253,-18.9737289831275,-50,2.89814519867917
1.92992992992993,-6.77457052832597,-48.9324452196362,-19.2929352464208,-50,2.91128034432225
1.93393393393393,-6.55130721943299,-48.835417430812,-19.613224998766,-50,2.92441953914625
1.93793793793794,-6.33116533125663,-48.7342448040052,-19.9345381766824,-50,2.93756255214988
1.94194194194194,-6.1141894691996,-48.6289431215762,-20.2568143926688,-50,2.95070915226477
1.94594594594595,-5.90042351810129,-48.5195291915961,-20.579992954075,-50,2.96385910835944
1.94994994994995,-5.68991062743,-48.4060208436416,-20.9040128821141,-50,2.97701218924345
1.95395395395395,-5.482693196748,-48.2884369241824,-21.2288129310104,-50,2.99016816367139
1.95795795795796,-5.27881286145726,-48.1667972915639,-21.5543316072707,-50,3.003326800347
1.96196196196196,-5.07831047883257,-48.0411228105863,-21.8805071890724,-50,3.01648786792719
1.96596596596597,-4.88122611434892,-47.9114353466823,-22.2072777457577,-50,3.02965113502617
1.96996996996997,-4.68759902830977,-47.7777577596962,-22.5345811574263,-50,3.04281637021945
1.97397397397397,-4.49746766278307,-47.6401138972668,-22.8623551346169,-50,3.05598334204794
1.97797797797798,-4.31086962885094,-47.4985285878169,-23.1905372380674,-50,3.06915181902203
1.98198198198198,-4.12784169417959,-47.3530276331521,-23.5190648985463,-50,3.08232156962564
1.98598598598599,-3.94841977091534,-47.2036378006728,-23.8478754367445,-50,3.09549236232031
1.98998998998999,-3.77263890391272,-47.0503868152024,-24.1769060832192,-50,3.10866396554925
1.99399399399399,-3.60053325929993,-46.8933033504353,-24.5060939983801,-50,3.12183614774141
1.997997997998,-3.4321361133879,-46.7324170200091,-24.8353762925081,-50,3.13500867731558
2.002002002002,-3.26747984192746,-46.5677583682048,-25.1646900457979,-50,3.14818132268442
2.00600600600601,-3.10659590972018,-46.3993588602786,-25.4939723284152,-50,3.16135385225859
2.01001001001001,-2.9495148605877,-46.227250872432,-25.8231602205577,-50,3.17452603445075
2.01401401401401,-2.79626630770428,-46.0514676814214,-26.1521908325118,-50,3.18769763767969
2.01801801801802,-2.64687892429686,-45.8720434538162,-26.4810013246956,-50,3.20086843037436
2.02202202202202,-2.50138043471743,-45.6890132349068,-26.8095289276776,-50,3.21403818097797
2.02602602602603,-2.35979760589136,-45.5024129372707,-27.1377109621625,-50,3.22720665795206
2.03003003003003,-2.22215623914558,-45.3122793289999,-27.4654848589359,-50,3.24037362978055
2.03403403403403,-2.08848116242068,-45.1186500215971,-27.7927881787551,-50,3.25353886497383
2.03803803803804,-1.95879622287011,-44.9215634575452,-28.1195586321812,-50,3.26670213207281
2.04204204204204,-1.83312427984969,-44.7210588975573,-28.445734099339,-50,3.279863199653
2.04604604604605,-1.71148719830061,-44.5171764075121,-28.7712526495987,-50,3.29302183632861
2.05005005005005,-1.59390584252866,-44.3099568450823,-29.0960525611681,-50,3.30617781075655
2.05405405405405,-1.48040007038229,-44.0994418460621,-29.4200723405876,-50,3.31933089164056
2.05805805805806,-1.37098872783186,-43.8856738103995,-29.7432507421173,-50,3.33248084773523
2.06206206206206,-1.26568964395226,-43.6686958879426,-30.0655267870095,-50,3.34562744785012
2.06606606606607,-1.16451962631069,-43.4485519639043,-30.3868397826551,-50,3.35877046085375
2.07007007007007,-1.06749445676153,-43.2252866440543,-30.7071293415973,-50,3.37190965567775
2.07407407407407,-0.974628887649434,-42.9989452396451,-31.0263354004022,-50,3.38504480132084
2.07807807807808,-0.885936638422224,-42.7695737520789,-31.3443982383786,-50,3.39817566685294
2.08208208208208,-0.801430392654268,-42.5372188573248,-31.6612584961384,-50,3.41130202141924
2.08608608608609,-0.721121795481472,-42.3019278900912,-31.9768571939879,-50,3.4244236342442
2.09009009009009,-0.645021451447994,-42.063748827764,-32.2911357501439,-50,3.43754027463569
2.09409409409409,-0.573138922765448,-41.8227302741164,-32.6040359987641,-50,3.45065171198896
2.0980980980981,-0.505482727984352,-41.5789214427999,-32.9155002077846,-50,3.46375771579075
2.1021021021021,-0.442060341077882,-41.3323721406235,-33.2254710965573,-50,3.47685805562333
2.10610610610611,-0.38287819093743,-41.0831327506299,-33.5338918532776,-50,3.48995250116856
2.11011011011011,-0.327941661279468,-40.8312542149775,-33.8407061521959,-50,3.50304082221191
2.11411411411411,-0.27725509096288,-40.576788017635,-34.1458581706054,-50,3.51612278864652
2.11811811811812,-0.230821774715639,-40.3197861668998,-34.4492926055974,-50,3.52919817047727
2.12212212212212,-0.188643964269691,-40.0603011777453,-34.7509546905782,-50,3.5422667378248
2.12612612612613,-0.150722869902439,-39.7983860540099,-35.0507902115397,-50,3.55532826092955
2.13013013013013,-0.117058662383179,-39.5340942704321,-35.348745523077,-50,3.56838251015581
2.13413413413413,-0.0876504753225205,-39.2674797545444,-35.6447675641456,-50,3.58142925599574
2.13813813813814,-0.0624964079226603,-38.9985968684319,-35.9388038735519,-50,3.59446826907344
2.14214214214214,-0.041593528126177,-38.7275003903664,-36.2308026051711,-50,3.60749932014895
2.14614614614615,-0.0249378761606633,-38.4542454963239,-36.5207125428842,-50,3.62052218012228
2.15015015015015,-0.0125244684765297,-38.1788877413953,-36.8084831152302,-50,3.63353662003746
2.15415415415415,-0.00434730207490019,-37.9014830410981,-37.094064409766,-50,3.64654241108655
2.15815815815816,-0.00039935922242218,-37.6220876525995,-37.3774071871286,-50,3.65953932461367
2.16216216216216,-0.000672612549587615,-37.3407581558598,-37.6584628947938,-50,3.67252713211902
2.16616616616617,-0.00515803052892061,-37.0575514347034,-37.9371836805261,-50,3.68550560526288
2.17017017017017,-0.0138455833292861,-36.7725246578293,-38.2135224055148,-50,3.69847451586965
2.17417417417417,-0.0267242490422509,-36.4857352597678,-38.4874326571903,-50,3.71143363593184
2.17817817817818,-0.0437820202763589,-36.197240921794,-38.7588687617169,-50,3.7243827376141
2.18218218218218,-0.0650059111148932,-35.9070995528065,-39.0277857961557,-50,3.73732159325721
2.18618618618619,-0.090381964432612,-35.61536927018,-39.2941396002957,-50,3.75024997538208
2.19019019019019,-0.119895259566655,-35.322108380602,-39.557886788146,-50,3.76316765669376
2.19419419419419,-0.15352992033674,-35.027375360902,-39.8189847590867,-50,3.77607441008544
2.1981981981982,-0.191269123409549,-34.7312288388812,-40.0773917086742,-50,3.78897000864242
2.2022022022022,-0.233095107001993,-34.433727574154,-40.3330666390974,-50,3.80185422564612
2.20620620620621,-0.278989179917999,-34.1349304390075,-40.5859693692802,-50,3.81472683457806
2.21021021021021,-0.328931730913182,-33.8348963992902,-40.8360605446295,-50,3.82758760912385
2.21421421421421,-0.382902238381641,-33.5336844953368,-41.0833016464225,-50,3.84043632317715
2.21821821821822,-0.440879280359005,-33.2313538229397,-41.3276550008326,-50,3.85327275084366
2.22222222222222,-0.502840544835695,-32.927963514374,-41.5690837875912,-50,3.8660966664451
2.22622622622623,-0.568762840374151,-32.6235727194863,-41.8075520482819,-50,3.87890784452314
2.23023023023023,-0.638622107023784,-32.3182405868544,-42.0430246942654,-50,3.89170605984341
2.23423423423423,-0.712393427527075,-32.0120262450275,-42.2754675142333,-50,3.90449108739944
2.23823823823824,-0.790051038810335,-31.7049887838548,-42.504847181389,-50,3.91726270241661
2.24224224224224,-0.871568343752332,-31.3971872359107,-42.7311312602541,-50,3.93002068035609
2.24624624624625,-0.956917923224007,-31.0886805580245,-42.9542882130982,-50,3.94276479691883
2.25025025025025,-1.04607154839225,-30.7795276129241,-43.1742874059924,-50,3.95549482804948
2.25425425425425,-1.13900019328077,-30.4697871509996,-43.3910991144841,-50,3.96821054994029
2.25825825825826,-1.2356740475808,-30.1595177921964,-43.6046945288938,-50,3.98091173903513
2.26226226226226,-1.33606252970441,-29.8487780080447,-43.8150457592319,-50,3.99359817203334
2.26626626626627,-1.44013430007316,-29.5376261038336,-44.0221258397363,-50,4.0062696258937
2.27027027027027,-1.54785727463441,-29.2261202009363,-44.2259087330307,-50,4.01892587783834
2.27427427427427,-1.65919863859805,-28.9143182192953,-44.4263693339027,-50,4.03156670535664
2.27827827827828,-1.77412486038576,-28.6022778600738,-44.6234834727034,-50,4.0441918862092
2.28228228228228,-1.89260170578529,-28.2900565884807,-44.817227918368,-50,4.05680119843164
2.28628628628629,-2.01459425230204,-27.977711616776,-45.0075803810588,-50,4.06939442033863
2.29029029029029,-2.14006690369995,-27.6652998874644,-45.1945195144311,-50,4.0819713305277
2.29429429429429,-2.26898340472393,-27.3528780566825,-45.3780249175231,-50,4.09453170788314
2.2982982982983,-2.40130685599597,-27.0405024777867,-45.5580771362722,-50,4.10707533157994
2.3023023023023,-2.53699972907681,-26.7282291851496,-45.7346576646571,-50,4.11960198108762
2.30630630630631,-2.67602388168529,-26.416113878168,-45.9077489454703,-50,4.1321114361741
2.31031031031031,-2.81834057306732,-26.1042119054921,-46.0773343707203,-50,4.14460347690965
2.31431431431431,-2.96391047950621,-25.7925782494792,-46.2433982816667,-50,4.15707788367067
2.31831831831832,-3.11269370996662,-25.4812675108798,-46.4059259684916,-50,4.16953443714357
2.32232232232232,-3.26464982186348,-25.1703338937598,-46.5649036696075,-50,4.18197291832868
2.32632632632633,-3.41973783694841,-24.8598311906657,-46.720318570606,-50,4.19439310854402
2.33033033033033,-3.57791625730486,-24.5498127680371,-46.8721588028504,-50,4.20679478942922
2.33433433433433,-3.7391430814442,-24.2403315518727,-47.0204134417134,-50,4.2191777429493
2.33833833833834,-3.9033758204945,-23.9314400136532,-47.1650725044656,-50,4.23154175139854
2.34234234234234,-4.07057151447373,-23.6231901565283,-47.3061269478154,-50,4.24388659740429
2.34634634634635,-4.24068674863959,-23.3156335017691,-47.4435686651068,-50,4.25621206393079
2.35035035035035,-4.41367766990751,-23.0088210754934,-47.5773904831761,-50,4.268517934283
2.35435435435435,-4.58950000332873,-22.7028033956664,-47.7075861588735,-50,4.28080399211042
2.35835835835836,-4.76810906862075,-22.3976304593811,-47.8341503752515,-50,4.29307002141083
2.36236236236236,-4.94945979674168,-22.0933517304229,-47.9570787374269,-50,4.30531580653418
2.36636636636637,-5.13350674650073,-21.7900161271216,-48.0763677681181,-50,4.3175411321863
2.37037037037037,-5.32020412119678,-21.4876720104939,-48.1920149028637,-50,4.32974578343274
2.37437437437437,-5.50950578527737,-21.1863671726808,-48.3040184849269,-50,4.34192954570253
2.37837837837838,-5.70136528100957,-20.8861488256822,-48.4123777598894,-50,4.35409220479193
2.38238238238238,-5.89573584515583,-20.5870635903916,-48.5170928699413,-50,4.36623354686824
2.38638638638639,-6.09257042564634,-20.2891574859343,-48.6181648478704,-50,4.37835335847352
2.39039039039039,-6.2918216982406,-19.9924759193113,-48.715595610757,-50,4.39045142652837
2.39439439439439,-6.49344208317023,-19.6970636753512,-48.8093879533792,-50,4.40252753833566
2.3983983983984,-6.69738376175585,-19.4029649069725,-48.8995455413338,-50,4.41458148158427
2.4024024024024,-6.90359869299046,-19.1102231257575,-48.9860729038788,-50,4.42661304435284
2.40640640640641,-7.11203863008155,-18.8188811928419,-49.0689754265023,-50,4.43862201511347
2.41041041041041,-7.32265513694516,-18.5289813101189,-49.1482593432238,-50,4.45060818273545
2.41441441441441,-7.53539960464437,-18.2405650117607,-49.223931728635,-50,4.462571336489
2.41841841841842,-7.75022326776496,-17.9536731560591,-49.2960004896826,-50,4.47451126604891
2.42242242242242,-7.96707722072176,-17.6683459175854,-49.3644743572033,-50,4.48642776149831
2.42642642642643,-8.18591243398791,-17.3846227796707,-49.4293628772133,-50,4.49832061333231
2.43043043043043,-8.40667977024104,-17.1025425272077,-49.4906764019613,-50,4.5101896124617
2.43443443443443,-8.62933000041893,-16.8221432397741,-49.5484260807484,-50,4.52203455021663
2.43843843843844,-8.85381381967855,-16.5434622850785,-49.6026238505244,-50,4.53385521835028
2.44244244244244,-9.08008186325168,-16.2665363127285,-49.6532824262633,-50,4.54565140904251
2.44644644644645,-9.30808472219075,-15.9914012483209,-49.7004152911278,-50,4.55742291490352
2.45045045045045,-9.53777295899873,-15.7180922878544,-49.7440366864263,-50,4.5691695289775
2.45445445445445,-9.7690971231367,-15.4466438924649,-49.7841616013711,-50,4.58089104474625
2.45845845845846,-10.0020077664034,-15.1770897834806,-49.8208057626424,-50,4.59258725613285
2.46246246246246,-10.2364554581803,-14.9094629377994,-49.8539856237669,-50,4.60425795750524
2.46646646646647,-10.4723908005373,-14.6437955835853,-49.8837183543159,-50,4.61590294367986
2.47047047047047,-10.7097644431921,-14.3801191962841,-49.9100218289292,-50,4.62752200992525
2.47447447447447,-10.9485270983191,-14.1184644949569,-49.932914616174,-50,4.63911495196565
2.47847847847848,-11.1886295552015,-13.8588614389294,-49.9524159672429,-50,4.65068156598459
2.48248248248248,-11.4300226947218,-13.6013392247572,-49.9685458044983,-50,4.66222164862849
2.48648648648649,-11.6726575036852,-13.3459262835037,-49.9813247098713,-50,4.67373499701019
2.49049049049049,-11.9164850889714,-13.0926502783294,-49.9907739131203,-50,4.68522140871258
2.49449449449449,-12.1614566915097,-12.8415381023916,-49.9969152799568,-50,4.69668068179211
2.4984984984985,-12.4075237000724,-12.592615877051,-49.9997713000449,-50,4.70811261478234
2.5025025025025,-12.6546376648832,-12.3459089503838,-49.9993650748817,-50,4.71951700669754
2.50650650650651,-12.9027503110339,-12.1014418959967,-49.9957203055644,-50,4.73089365703613
2.51051051051051,-13.151813551708,-11.8592385121428,-49.9888612804523,-50,4.74224236578431
2.51451451451451,-13.4017795012046,-11.6193218211345,-49.9788128627288,-50,4.75356293341949
2.51851851851852,-13.65260048776,-11.3817140690524,-49.965600477872,-50,4.76485516091384
2.52252252252252,-13.9042290661631,-11.1464367257457,-49.949250101038,-50,4.77611884973777
2.52652652652653,-14.1566180301605,-10.9135104851221,-49.9297882443668,-50,4.78735380186345
2.53053053053053,-14.4097204246481,-10.6829552657238,-49.9072419442145,-50,4.79855981976826
2.53453453453453,-14.6634895576455,-10.4547902115859,-49.8816387483202,-50,4.80973670643827
2.53853853853854,-14.9178790120506,-10.2290336933747,-49.8530067029136,-50,4.82088426537173
2.54254254254254,-15.1728426571709,-10.0057033098015,-49.8213743397698,-50,4.83200230058248
2.54654654654655,-15.4283346600287,-9.78481588930912,-49.7867706632176,-50,4.84309061660344
2.55055055055055,-15.6843094964372,-9.56638749202688,-49.7492251371087,-50,4.85414901848999
2.55455455455455,-15.9407219618458,-9.3504334119903,-49.7087676717525,-50,4.86517731182348
2.55855855855856,-16.1975271819505,-9.13696817962213,-49.6654286108248,-50,4.87617530271457
2.56256256256256,-16.4546806230692,-8.92600556447004,-49.6192387182548,-50,4.88714279780668
2.56656656656657,-16.712138102278,-8.71755857819747,-49.5702291650984,-50,4.89807960427937
2.57057057057057,-16.9698557973076,-8.51163947782291,-49.518431516402,-50,4.90898552985175
2.57457457457457,-17.2277902561969,-8.3082597692042,-49.463877718065,-50,4.91986038278585
2.57857857857858,-17.4858984067035,-8.10743021076255,-49.4066000837055,-50,4.93070397188997
2.58258258258258,-17.7441375654682,-7.90916081744246,-49.3466312815353,-50,4.9415161065221
2.58658658658659,-18.0024654469334,-7.71346086490319,-49.284004321251,-50,4.95229659659319
2.59059059059059,-18.2608401720124,-7.52033889393668,-49.2187525409458,-50,4.96304525257057
2.59459459459459,-18.5192202765109,-7.32980271510787,-49.1509095940488,-50,4.97376188548124
2.5985985985986,-18.7775647192966,-7.14185941361266,-49.0805094362963,-50,4.98444630691519
2.6026026026026,-19.03583289022,-6.95651535434823,-49.0075863127421,-50,4.99509832902872
2.60660660660661,-19.2939846177817,-6.77377618719177,-48.9321747448103,-50,5.00571776454776
2.61061061061061,-19.5519801765484,-6.59364685248234,-48.8543095173982,-50,5.01630442677114
2.61461461461461,-19.8097802943165,-6.41613158670091,-48.7740256660324,-50,5.02685812957388
2.61861861861862,-20.0673461590222,-6.24123392834401,-48.6913584640852,-50,5.03737868741046
2.62262262262262,-20.3246394253994,-6.06895672398571,-48.606343410055,-50,5.0478659153181
2.62662662662663,-20.581622221384,-5.89930213452309,-48.5190162149161,-50,5.05831962891997
2.63063063063063,-20.8382571542653,-5.73227164160034,-48.4294127895434,-50,5.06873964442847
2.63463463463463,-21.0945073165859,-5.56786605420605,-48.3375692322156,-50,5.07912577864846
2.63863863863864,-21.3503362917883,-5.40608551543889,-48.2435218162027,-50,5.08947784898046
2.64264264264264,-21.6057081596098,-5.24692950943668,-48.1473069774416,-50,5.09979567342386
2.64664664664665,-21.8605875012277,-5.09039686846346,-48.048961302305,-50,5.11007907058015
2.65065065065065,-22.1149394041527,-4.93648578014959,-47.9485215154669,-50,5.12032785965607
2.65465465465465,-22.3687294668735,-4.78519379487982,-47.8460244678704,-50,5.13054186046682
2.65865865865866,-22.6219238032537,-4.63651783332386,-47.7415071248001,-50,5.14072089343922
2.66266266266266,-22.8744890466807,-4.49045419410479,-47.6350065540653,-50,5.15086477961483
2.66666666666667,-23.1263923539682,-4.34699856159972,-47.5265599142961,-50,5.16097334065318
2.67067067067067,-23.3776014090154,-4.2061460138678,-47.4162044433569,-50,5.17104639883482
2.67467467467467,-23.6280844262213,-4.06789103070035,-47.3039774468818,-50,5.18108377706447
2.67867867867868,-23.8778101536588,-3.9322275017879,-47.1899162869331,-50,5.19108529887418
2.68268268268268,-24.1267478760076,-3.7991487349992,-47.0740583707901,-50,5.20105078842635
2.68668668668669,-24.3748674172497,-3.66864746476693,-46.9564411398674,-50,5.2109800705169
2.69069069069069,-24.6221391431278,-3.54071586057504,-46.8371020587696,-50,5.22087297057832
2.69469469469469,-24.8685339633694,-3.4153455355428,-46.7160786044825,-50,5.23072931468269
2.6986986986987,-25.1140233336788,-3.29252755510015,-46.5934082557066,-50,5.24054892954483
2.7027027027027,-25.3585792574985,-3.17225244574972,-46.4691284823331,-50,5.25033164252528
2.70670670670671,-25.6021742875425,-3.05451020391027,-46.3432767350676,-50,5.26007728163337
2.71071071071071,-25.8447815271038,-2.93929030483677,-46.2158904352024,-50,5.2697856755302
2.71471471471471,-26.0863746311385,-2.8265817116119,-46.0870069645405,-50,5.2794566535317
2.71871871871872,-26.3269278071292,-2.71637288420435,-45.9566636554748,-50,5.28909004561163
2.72272272272272,-26.5664158157297,-2.60865178858893,-45.8248977812225,-50,5.29868568240451
2.72672672672673,-26.804813971194,-2.5034059059236,-45.6917465462193,-50,5.30824339520866
2.73073073073073,-27.0420981415923,-2.40062224177895,-45.5572470766744,-50,5.31776301598916
2.73473473473473,-27.2782447488165,-2.30028733541491,-45.4214364112875,-50,5.32724437738077
2.73873873873874,-27.5132307683785,-2.20238726910043,-45.2843514921319,-50,5.33668731269089
2.74274274274274,-27.7470337290034,-2.10690767747125,-45.1460291557023,-50,5.34609165590249
2.74674674674675,-27.9796317120215,-2.01383375692132,-45.0065061241325,-50,5.35545724167706
2.75075075075075,-28.2110033505609,-1.92315027502324,-44.8658189965815,-50,5.36478390535745
2.75475475475475,-28.4411278285456,-1.83484157997323,-44.724004240791,-50,5.37407148297082
2.75875875875876,-28.6699848795001,-1.74889161005633,-44.5810981848157,-50,5.38331981123151
2.76276276276276,-28.8975547851649,-1.66528390312741,-44.4371370089261,-50,5.39252872754389
2.76676676676677,-29.123818373926,-1.58400160610358,-44.2921567376875,-50,5.40169807000526
2.77077077077077,-29.3487570190616,-1.50502748446391,-44.1461932322128,-50,5.41082767740865
2.77477477477477,-29.5723526368088,-1.4283439317523,-43.9992821825934,-50,5.41991738924567
2.77877877877878,-29.7945876842544,-1.35393297907921,-43.8514591005068,-50,5.42896704570936
2.78278278278278,-30.0154451570524,-1.28177630461847,-43.7027593120016,-50,5.43797648769697
2.78678678678679,-30.2349085869725,-1.21185524309491,-43.5532179504621,-50,5.44694555681274
2.79079079079079,-30.4529620392822,-1.14415079525919,-43.4028699497511,-50,5.45587409537075
2.79479479479479,-30.6695901099663,-1.07864363734575,-43.2517500375324,-50,5.46476194639761
2.7987987987988,-30.8847779227872,-1.01531413051033,-43.0998927287731,-50,5.4736089536353
2.8028028028028,-31.0985111261898,-0.954142330243227,-42.9473323194253,-50,5.48241496154384
2.80680680680681,-31.3107758900544,-0.895107995754721,-42.7941028802879,-50,5.49117981530409
2.81081081081081,-31.5215589023005,-0.83819059932918,-42.6402382510488,-50,5.49990336082043
2.81481481481481,-31.7308473653462,-0.783369335644293,-42.4857720345059,-50,5.5085854447235
2.81881881881882,-31.9386289924258,-0.730623131052152,-42.3307375909685,-50,5.51722591437285
2.82282282282282,-32.1448920037703,-0.679930652818767,-42.175168032838,-50,5.52582461785969
2.82682682682683,-32.3496251226527,-0.631270318318838,-42.0190962193668,-50,5.5343814040095
2.83083083083083,-32.5528175713031,-0.58462030418272,-41.8625547515967,-50,5.54289612238471
2.83483483483483,-32.7544590666973,-0.5399585553923,-41.7055759674745,-50,5.55136862328737
2.83883883883884,-32.9545398162216,-0.497262794323,-41.5481919371451,-50,5.55979875776174
2.84284284284284,-33.1530505132173,-0.456510529728904,-41.3904344584216,-50,5.56818637759693
2.84684684684685,-33.3499823324104,-0.417679065668183,-41.232335052431,-50,5.57653133532951
2.85085085085085,-33.5453269252272,-0.38074551036604,-41.0739249594344,-50,5.58483348424609
2.85485485485485,-33.7390764150022,-0.345686785012661,-40.9152351348222,-50,5.5930926783859
2.85885885885886,-33.9312233920799,-0.312479632493318,-40.7562962452818,-50,5.60130877254338
2.86286286286286,-34.1217609088153,-0.281100626048381,-40.5971386651369,-50,5.60948162227069
2.86686686686687,-34.3106824744755,-0.251526177860695,-40.4377924728589,-50,5.6176110838803
2.87087087087087,-34.4979820500478,-0.223732547567942,-40.2782874477461,-50,5.62569701444747
2.87487487487487,-34.6836540429551,-0.197695850697874,-40.118653066773,-50,5.63373927181278
2.87887887887888,-34.8676933016854,-0.173392067024028,-39.9589185016056,-50,5.64173771458466
2.88288288288288,-35.0500951103362,-0.150797048840076,-39.7991126157821,-50,5.64969220214182
2.88688688688689,-35.2308551830783,-0.12988652915058,-39.6392639620585,-50,5.65760259463576
2.89089089089089,-35.4099696585427,-0.110636129776348,-39.4794007799164,-50,5.66546875299322
2.89489489489489,-35.5874350941338,-0.0930213693724952,-39.3195509932316,-50,5.67329053891863
2.8988988988989,-35.7632484602725,-0.0770176713574211,-39.1597422081023,-50,5.68106781489651
2.9029029029029,-35.9374071345717,-0.0626003717510565,-39.0000017108347,-50,5.68880044419395
2.90690690690691,-36.1099088959488,-0.0497447269207446,-38.8403564660854,-50,5.69648829086295
2.91091091091091,-36.2807519186779,-0.0384259212331872,-38.6808331151568,-50,5.70413121974285
2.91491491491491,-36.4499347663849,-0.0286190746111026,-38.5214579744451,-50,5.71172909646268
2.91891891891892,-36.6174563859888,-0.0202992499930832,-38.3622570340399,-50,5.71928178744355
2.92292292292292,-36.7833161015927,-0.0134414606954847,-38.2032559564704,-50,5.72678915990098
2.92692692692693,-36.9475136083276,-0.00802067767502468,-38.0444800755994,-50,5.73425108184723
2.93093093093093,-37.1100489661518,-0.00401183669102301,-37.8859543956619,-50,5.74166742209365
2.93493493493493,-37.2709225936094,-0.00138984536615372,-37.7277035904452,-50,5.74903805025294
2.93893893893894,-37.430135261551,-0.000129590144751224,-37.5697520026106,-50,5.75636283674148
2.94294294294294,-37.5876880868192,-0.00020594314773803,-37.4121236431523,-50,5.7636416527816
2.94694694694695,-37.7435825259023,-0.00159376892332475,-37.2548421909934,-50,5.77087437040384
2.95095095095095,-37.8978203685593,-0.00426793109271073,-37.0979309927151,-50,5.77806086244919
2.95495495495495,-38.0504037314182,-0.0082032988900832,-36.941413062418,-50,5.78520100257135
2.95895895895896,-38.2013350515519,-0.0133747535962708,-36.7853110817132,-50,5.79229466523892
2.96296296296296,-38.3506170800335,-0.0197571948655051,-36.6296473998398,-50,5.79934172573764
2.96696696696697,-38.4982528754732,-0.0273255469447869,-36.4744440339086,-50,5.80634206017256
2.97097097097097,-38.6442457975416,-0.0360547647854176,-36.3197226692672,-50,5.81329554547022
2.97497497497497,-38.7885995004803,-0.0459198400463712,-36.1655046599864,-50,5.82020205938082
2.97897897897898,-38.9313179266028,-0.0568958069891573,-36.0118110294639,-50,5.82706148048038
2.98298298298298,-39.0724052997885,-0.0689577482640119,-35.8586624711446,-50,5.83387368817285
2.98698698698699,-39.2118661189727,-0.0820808005871865,-35.7060793493527,-50,5.84063856269225
2.99099099099099,-39.3497051516343,-0.0962401603092577,-35.5540817002361,-50,5.84735598510475
2.99499499499499,-39.4859274272846,-0.111411088874458,-35.4026892328184,-50,5.85402583731081
2.998998998999,-39.6205382309581,-0.127568918170934,-35.2519213301571,-50,5.8606480020472
3.003003003003,-39.7535430967098,-0.144689055772143,-35.1017970506055,-50,5.8672223628891
3.00700700700701,-39.8849478011193,-0.162746990069412,-34.9523351291761,-50,5.87374880425213
3.01101101101101,-40.0147583568051,-0.18171829529591,-34.8035539790017,-50,5.88022721139439
3.01501501501502,-40.1429810059508,-0.201578636442287,-34.655471692894,-50,5.88665747041848
3.01901901901902,-40.2696222138457,-0.222303774064203,-34.5081060449954,-50,5.89303946827347
3.02302302302302,-40.394688662442,-0.243869568982211,-34.3614744925219,-50,5.89937309275694
3.02702702702703,-40.5181872439292,-0.266251986874319,-34.2155941775957,-50,5.90565823251692
3.03103103103103,-40.6401250543305,-0.289427102761705,-34.0704819291637,-50,5.91189477705384
3.03503503503504,-40.7605093871205,-0.313371105388127,-33.926154265,-50,5.9180826167225
3.03903903903904,-40.8793477268672,-0.338060301493523,-33.7826273937902,-50,5.924221642734
3.04304304304304,-40.9966477429005,-0.36347111998245,-33.6399172172948,-50,5.93031174715759
3.04704704704705,-41.1124172830081,-0.389580115987989,-33.498039332589,-50,5.93635282292266
3.05105105105105,-41.2266643671616,-0.416363974831815,-33.3570090343768,-50,5.94234476382057
3.05505505505506,-41.339397181273,-0.443799515881124,-33.2168413173771,-50,5.94828746450649
3.05905905905906,-41.4506240709852,-0.471863696303296,-33.077550878779,-50,5.95418082050132
3.06306306306306,-41.5603535354964,-0.500533614718965,-32.9391521207642,-50,5.96002472819349
3.06706706706707,-41.668594221421,-0.529786514754524,-32.8016591530933,-50,5.96581908484078
3.07107107107107,-41.7753549166878,-0.559599788494733,-32.6650857957554,-50,5.97156378857212
3.07507507507508,-41.8806445444773,-0.589950979836665,-32.5294455816762,-50,5.9772587383894
3.07907907907908,-41.9844721572,-0.620817787745626,-32.3947517594845,-50,5.98290383416924
3.08308308308308,-42.0868469305154,-0.652178069414305,-32.2610172963334,-50,5.98849897666476
3.08708708708709,-42.1877781573958,-0.684009843326069,-32.1282548807736,-50,5.99404406750728
3.09109109109109,-42.2872752422327,-0.716291292223467,-31.9964769256782,-50,5.99953900920812
3.0950950950951,-42.3853476949902,-0.749000765983104,-31.8656955712148,-50,6.00498370516024
3.0990990990991,-42.4820051254042,-0.782116784397952,-31.7359226878632,-50,6.01037805964001
3.1031031031031,-42.5772572372303,-0.815618039868277,-31.6071698794773,-50,6.01572197780883
3.10710710710711,-42.6711138225402,-0.849483400002313,-31.4794484863878,-50,6.02101536571483
3.11111111111111,-42.7635847560682,-0.883691910128054,-31.3527695885437,-50,6.02625813029453
3.11511511511512,-42.8546799896084,-0.918222795717127,-31.2271440086911,-50,6.03145017937446
3.11911911911912,-42.9444095464648,-0.953055464722241,-31.1025823155864,-50,6.03659142167277
3.12312312312312,-43.0327835159529,-0.988169509829423,-30.9790948272414,-50,6.04168176680086
3.12712712712713,-43.1198120479559,-1.02354471062619,-30.8566916141993,-50,6.04672112526494
3.13113113113113,-43.2055053475354,-1.05916103568721,-30.7353825028389,-50,6.05170940846766
3.13513513513514,-43.2898736695968,-1.09499864457868,-30.6151770787039,-50,6.05664652870958
3.13913913913914,-43.3729273136111,-1.13103788978268,-30.4960846898571,-50,6.06153239919079
3.14314314314314,-43.4546766183936,-1.16725931854302,-30.3781144502562,-50,6.0663669340124
3.14714714714715,-43.5351319569395,-1.20364367463393,-30.2612752431488,-50,6.07115004817806
3.15115115115115,-43.6143037313177,-1.24017190005297,-30.145575724486,-50,6.07588165759544
3.15515515515516,-43.6922023676234,-1.27682513663949,-30.0310243263516,-50,6.08056167907773
3.15915915915916,-43.7688383109891,-1.31358472762031,-29.9176292604048,-50,6.08519003034509
3.16316316316316,-43.8442220206562,-1.35043221908372,-29.805398521335,-50,6.08976663002608
3.16716716716717,-43.9183639651058,-1.38734936138355,-29.694339890327,-50,6.09429139765914
3.17117117117117,-43.9912746172502,-1.42431811047459,-29.5844609385334,-50,6.09876425369396
3.17517517517518,-44.062964449686,-1.46132062918093,-29.4757690305542,-50,6.10318511949288
3.17917917917918,-44.1334439300069,-1.49833928839845,-29.3682713279202,-50,6.1075539173323
3.18318318318318,-44.2027235161804,-1.5353566682334,-29.261974792579,-50,6.11187057040402
3.18718718718719,-44.2708136519841,-1.57235555907801,-29.1568861903821,-50,6.11613500281661
3.19119119119119,-44.3377247625055,-1.609318962625,-29.0530120945709,-50,6.12034713959674
3.1951951951952,-44.4034672497042,-1.64623009282237,-28.95035888926,-50,6.12450690669048
3.1991991991992,-44.468051488036,-1.68307237676983,-28.8489327729159,-50,6.12861423096462
3.2032032032032,-44.5314878201406,-1.71982945555854,-28.7487397618305,-50,6.13266904020796
3.20720720720721,-44.5937865525918,-1.75648518505566,-28.6497856935853,-50,6.13667126313257
3.21121121121121,-44.654957951711,-1.79302363663491,-28.5520762305083,-50,6.14062082937503
3.21521521521522,-44.7150122394439,-1.82942909785508,-28.4556168631182,-50,6.14451766949769
3.21921921921922,-44.7739595893002,-1.86568607308756,-28.360412913557,-50,6.14836171498989
3.22322322322322,-44.8318101223571,-1.9017792840947,-28.2664695390085,-50,6.15215289826914
3.22722722722723,-44.8885739033259,-1.93769367056013,-28.1737917351016,-50,6.15589115268235
3.23123123123123,-44.9442609366819,-1.97341439057297,-28.0823843392952,-50,6.15957641250695
3.23523523523524,-44.998881162858,-2.00892682106699,-27.9922520342467,-50,6.16320861295209
3.23923923923924,-45.0524444545009,-2.0442165582163,-27.9033993511589,-50,6.16678769015975
3.24324324324324,-45.1049606127916,-2.07926941778929,-27.8158306731063,-50,6.17031358120588
3.24724724724725,-45.1564393638281,-2.11407143546177,-27.7295502383388,-50,6.17378622410151
3.25125125125125,-45.206890355072,-2.14860886709121,-27.6445621435615,-50,6.1772055577938
3.25525525525526,-45.2563231518573,-2.18286818895335,-27.5608703471883,-50,6.18057152216718
3.25925925925926,-45.3047472339627,-2.21683609794244,-27.4784786725702,-50,6.18388405804435
3.26326326326326,-45.3521719922463,-2.25049951173674,-27.3973908111947,-50,6.18714310718734
3.26726726726727,-45.3986067253429,-2.2838455689307,-27.3176103258563,-50,6.19034861229854
3.27127127127127,-45.4440606364234,-2.31686162913493,-27.2391406537971,-50,6.1935005170217
3.27527527527528,-45.4885428300171,-2.34953527304564,-27.1619851098152,-50,6.19659876594293
3.27927927927928,-45.5320623088951,-2.38185430248484,-27.0861468893411,-50,6.19964330459165
3.28328328328328,-45.5746279710157,-2.41380674041242,-27.0116290714798,-50,6.20263407944159
3.28728728728729,-45.6162486065319,-2.44538083091179,-26.9384346220182,-50,6.20557103791168
3.29129129129129,-45.6569328948595,-2.47656503915022,-26.8665663963964,-50,6.20845412836701
3.2952952952953,-45.6966894018063,-2.50734805131513,-26.7960271426419,-50,6.21128330011974
3.2992992992993,-45.7355265767624,-2.53771877452779,-26.7268195042662,-50,6.21405850342996
3.3033033033033,-45.773452749951,-2.56766633673551,-26.6589460231213,-50,6.2167796895066
3.30730730730731,-45.8104761297387,-2.59718008658374,-26.5924091422173,-50,6.21944681050826
3.31131131131131,-45.846604800007,-2.62624959326934,-26.5272112084982,-50,6.22205981954406
3.31531531531532,-45.8818467175823,-2.65486464637592,-26.4633544755756,-50,6.22461867067448
3.31931931931932,-45.9162097097259,-2.68301525569296,-26.4008411064205,-50,6.22712331891215
3.32332332332332,-45.9497014716827,-2.71069165101945,-26.3396731760102,-50,6.22957372022263
3.32732732732733,-45.9823295642889,-2.73788428195345,-26.2798526739315,-50,6.23196983152523
3.33133133133133,-46.0141014116385,-2.76458381766876,-26.2213815069375,-50,6.23431161069372
3.33533533533534,-46.0450242988067,-2.79078114667949,-26.1642615014592,-50,6.23659901655707
3.33933933933934,-46.0751053696326,-2.81646737659413,-26.1084944060692,-50,6.23883200890022
3.34334334334334,-46.1043516245583,-2.84163383385989,-26.054081893898,-50,6.24101054846475
3.34734734734735,-46.1327699185259,-2.8662720634982,-26.0010255650016,-50,6.24313459694958
3.35135135135135,-46.1603669589308,-2.89037382883313,-25.9493269486796,-50,6.24520411701163
3.35535535535536,-46.187149303632,-2.91393111121272,-25.8989875057437,-50,6.2472190722665
3.35935935935936,-46.2131233590183,-2.93693610972526,-25.8500086307353,-50,6.2491794272891
3.36336336336336,-46.2382953781306,-2.95938124091069,-25.8023916540914,-50,6.25108514761426
3.36736736736737,-46.2626714588398,-2.98125913846854,-25.7561378442595,-50,6.25293619973736
3.37137137137137,-46.2862575420795,-3.00256265296321,-25.7112484097585,-50,6.2547325511149
3.37537537537538,-46.3090594101345,-3.02328485152738,-25.6677245011878,-50,6.25647417016508
3.37937937937938,-46.3310826849835,-3.04341901756474,-25.6255672131815,-50,6.25816102626834
3.38338338338338,-46.3523328266957,-3.06295865045244,-25.5847775863091,-50,6.25979308976794
3.38738738738739,-46.3728151318824,-3.08189746524465,-25.5453566089208,-50,6.26137033197043
3.39139139139139,-46.3925347322016,-3.10022939237763,-25.5073052189372,-50,6.26289272514619
3.3953953953954,-46.4114965929165,-3.11794857737711,-25.4706243055841,-50,6.26436024252989
3.3993993993994,-46.4297055115068,-3.13504938056911,-25.43531471107,-50,6.265772858321
3.4034034034034,-46.4471661163333,-3.15152637679453,-25.401377232207,-50,6.2671305476842
3.40740740740741,-46.4638828653545,-3.16737435512846,-25.3688126219744,-50,6.26843328674983
3.41141141141141,-46.4798600448967,-3.18258831860472,-25.337621591025,-50,6.26968105261434
3.41541541541542,-46.4951017684749,-3.19716348394661,-25.3078048091328,-50,6.27087382334066
3.41941941941942,-46.5096119756662,-3.21109528130411,-25.2793629065823,-50,6.27201157795858
3.42342342342342,-46.523394431035,-3.22437935399843,-25.2522964754992,-50,6.27309429646514
3.42742742742743,-46.5364527231091,-3.23701155827436,-25.2266060711218,-50,6.27412195982498
3.43143143143143,-46.548790263407,-3.24898796306105,-25.2022922130124,-50,6.27509454997068
3.43543543543544,-46.5604102855167,-3.26030484974173,-25.1793553862097,-50,6.27601204980303
3.43943943943944,-46.5713158442245,-3.27095871193287,-25.15779604232,-50,6.2768744431914
3.44344344344344,-46.5815098146943,-3.2809462552732,-25.1376146005493,-50,6.27768171497399
3.44744744744745,-46.5909948916984,-3.29026439722325,-25.118811448673,-50,6.27843385095807
3.45145145145145,-46.5997735888965,-3.29891026687555,-25.1013869439462,-50,6.2791308379203
3.45545545545546,-46.6078482381669,-3.30688120477612,-25.0853414139519,-50,6.27977266360687
3.45945945945946,-46.6152209889852,-3.31417476275756,-25.0706751573883,-50,6.2803593167338
3.46346346346346,-46.6218938078549,-3.32078870378396,-25.0573884447937,-50,6.28089078698709
3.46746746746747,-46.6278684777858,-3.32672100180824,-25.0454815192108,-50,6.28136706502293
3.47147147147147,-46.6331465978229,-3.33196984164182,-25.0349545967881,-50,6.28178814246782
3.47547547547548,-46.637729582624,-3.33653361883724,-25.0258078673194,-50,6.28215401191877
3.47947947947948,-46.641618662087,-3.34041093958382,-25.0180414947214,-50,6.2824646669434
3.48348348348348,-46.6448148810254,-3.34360062061648,-25.0116556174486,-50,6.28272010208006
3.48748748748749,-46.6473190988943,-3.3461016891381,-25.0066503488459,-50,6.28292031283792
3.49149149149149,-46.6491319895638,-3.34791338275539,-25.0030257774384,-50,6.28306529569707
3.4954954954955,-46.6502540411422,-3.34903514942857,-25.000781967159,-50,6.28315504810853
3.4994994994995,-46.6506855558482,-3.34946664743476,-24.999918957513,-50,6.28318956849438
3.5035035035035,-46.6450396881707,-3.3490662865229,-24.996879682735,-49.9939430034765,6.28319
3.50750750750751,-46.6247450433281,-3.34760915171728,-24.9860038683134,-49.9721912947349,6.28319
3.51151151151151,-46.589704522879,-3.34509327807921,-24.9672258014591,-49.9346350230744,6.28319
3.51551551551552,-46.5399403034959,-3.34152025787116,-24.9405573665571,-49.8812979573525,6.28319
3.51951951951952,-46.4754838802819,-3.33689235240942,-24.9060154417001,-49.8122138538784,6.28319
3.52352352352352,-46.3963760468374,-3.33121249063291,-24.8636218880062,-49.727426435049,6.28319
3.52752752752753,-46.3026668694429,-3.3244842672495,-24.8134035357836,-49.6269893616778,6.28319
3.53153153153153,-46.1944156553722,-3.316711940461,-24.7553921675497,-49.5109661990332,6.28319
3.53553553553554,-46.0716909153582,-3.30790042926815,-24.6896244979168,-49.3794303766093,6.28319
3.53953953953954,-45.9345703202328,-3.29805531035749,-24.6161421503556,-49.2324651416534,6.28319
3.54354354354354,-45.7831406517706,-3.28718281457195,-24.5349916308523,-49.0701635064796,6.28319
3.54754754754755,-45.6174977477654,-3.27528982296739,-24.4462242984758,-48.8926281896029,6.28319
3.55155155155155,-45.4377464413762,-3.26238386245774,-24.3498963328729,-48.6999715507299,6.28319
3.55555555555556,-45.2440004947794,-3.24847310105127,-24.2460686987134,-48.4923155196477,6.28319
3.55955955955956,-45.0363825271703,-3.23356634268115,-24.134807107106,-48.2697915190565,6.28319
3.56356356356356,-44.8150239371593,-3.21767302163364,-24.0161819740107,-48.0325403813938,6.28319
3.56756756756757,-44.5800648196112,-3.20080319657717,-23.8902683756736,-47.7807122597034,6.28319
3.57157157157157,-44.3316538769811,-3.18296754419639,-23.7571460011123,-47.5144665326055,6.28319
3.57557557557558,-44.0699483252028,-3.16417735243504,-23.6168991016812,-47.2339717034283,6.28319
3.57957957957958,-43.7951137941888,-3.14444451335194,-23.4696164377507,-46.9394052935644,6.28319
3.58358358358358,-43.5073242230055,-3.1237815155947,-23.3153912225315,-46.6309537301202,6.28319
3.58758758758759,-43.2067617497892,-3.10220143649579,-23.1543210630813,-46.3088122279281,6.28319
3.59159159159159,-42.8936165964738,-3.07971793379609,-22.9865078985308,-45.9731846659982,6.28319
3.5955955955956,-42.5680869484016,-3.05634523700109,-22.8120579355675,-45.6242834584858,6.28319
3.5995995995996,-42.2303788288942,-3.03209813837521,-22.6310815812189,-45.2623294202573,6.28319
3.6036036036036,-41.880705968864,-3.00699198358001,-22.443693372978,-44.8875516271397,6.28319
3.60760760760761,-41.5192896715458,-2.98104266196211,-22.2500119063132,-44.5001872709415,6.28319
3.61161161161161,-41.1463586724377,-2.95426659649702,-22.0501597596115,-44.1004815093367,6.28319
3.61561561561562,-40.7621489945369,-2.92668073339527,-21.8442634165998,-43.6886873107089,6.28319
3.61961961961962,-40.3669037989644,-2.89830253137741,-21.6324531862955,-43.2650652940497,6.28319
3.62362362362362,-39.9608732310715,-2.86914995062459,-21.4148631205354,-42.8298835640177,6.28319
3.62762762762763,-39.544314262126,-2.83924144141181,-21.1916309291362,-42.3834175412579,6.28319
3.63163163163163,-39.1174905266786,-2.80859593243099,-20.9628978927396,-41.9259497880919,6.28319
3.63563563563564,-38.6806721557123,-2.77723281881125,-20.7288087733981,-41.4577698296879,6.28319
3.63963963963964,-38.2341356056802,-2.74517194984404,-20.4895117229568,-40.9791739708246,6.28319
3.64364364364364,-37.7781634835396,-2.71243361642072,-20.2451581892901,-40.4904651083632,6.28319
3.64764764764765,-37.3130443678941,-2.67903853819077,-19.9959028204522,-39.9919525395486,6.28319
3.65165165165165,-36.8390726263561,-2.6450078504486,-19.741903366803,-39.4839517662592,6.28319
3.65565565565566,-36.3565482292455,-2.6103630907573,-19.4833205811694,-38.9667842953298,6.28319
3.65965965965966,-35.8657765597426,-2.57512618531782,-19.2203181171074,-38.4407774350747,6.28319
3.66366366366366,-35.3670682206149,-2.53931943509216,-18.9530624253278,-37.9062640881382,6.28319
3.66766766766767,-34.8607388376412,-2.50296550168939,-18.6817226483517,-37.3635825408055,6.28319
3.67167167167167,-34.347108859856,-2.46608739302344,-18.4064705134629,-36.8130762489053,6.28319
3.67567567567568,-33.8265033567417,-2.42870844875168,-18.1274802240234,-36.2550936204418,6.28319
3.67967967967968,-33.2992518124969,-2.39085232550359,-17.8449283492232,-35.6899877950917,6.28319
3.68368368368368,-32.7656879175095,-2.35254298190877,-17.5589937123312,-35.1181164207068,6.28319
3.68768768768769,-32.2261493571694,-2.31380466343388,-17.269857277521,-34.5398414269637,6.28319
3.69169169169169,-31.6809775981512,-2.27466188703797,-16.9777020353408,-33.9555287963032,6.28319
3.6956956956957,-31.1305176723052,-2.23513942565608,-16.6827128869013,-33.365548332305,6.28319
3.6996996996997,-30.5751179582912,-2.19526229252073,-16.3850765268543,-32.7702734256443,6.28319
3.7037037037037,-30.0151299610941,-2.15505572533142,-16.0849813252361,-32.1700808177773,6.28319
3.70770770770771,-29.4509080895614,-2.11454517028202,-15.7826172082505,-31.5653503625071,6.28319
3.71171171171171,-28.8828094321024,-2.0737562659562,-15.4781755380674,-30.9564647855792,6.28319
3.71571571571572,-28.311193530692,-2.03271482710114,-15.1718489917118,-30.3438094424594,6.28319
3.71971971971972,-27.7364221533214,-1.99144682828972,-14.8638314391219,-29.7277720744479,6.28319
3.72372372372372,-27.1588590650401,-1.94997838748156,-14.5543178204505,-29.1087425632827,6.28319
3.72772772772773,-26.5788697977333,-1.90833574949331,-14.2435040226905,-28.4871126843886,6.28319
3.73173173173173,-25.9968214187825,-1.86654526938865,-13.9315867557007,-27.8632758589285,6.28319
3.73573573573574,-25.4130822987532,-1.82463339579858,-13.6187634277107,-27.2376269048116,6.28319
3.73973973973974,-24.828021878258,-1.78262665418236,-13.3052320203839,-26.6105617868192,6.28319
3.74374374374374,-24.2420104341428,-1.74055163003996,-12.9911909635174,-25.9824773660033,6.28319
3.74774774774775,-23.6554188451435,-1.69843495208645,-12.6768390094587,-25.3537711485191,6.28319
3.75175175175175,-23.0686183571618,-1.65630327539901,-12.3623751073181,-24.7248410340484,6.28319
3.75575575575576,-22.4819803483088,-1.61418326454733,-12.0479982770559,-24.0960850639745,6.28319
3.75975975975976,-21.8958760938648,-1.57210157671797,-11.7339074835264,-23.4679011694671,6.28319
3.76376376376376,-21.3106765313041,-1.53008484484332,-11.4203015105545,-22.8406869196368,6.28319
3.76776776776777,-20.7267520255336,-1.48815966074607,-11.1073788351292,-22.2148392699193,6.28319
3.77177177177177,-20.1444721344942,-1.44635255830952,-10.7953375017893,-21.5907543108475,6.28319
3.77577577577578,-19.5642053752721,-1.4046899966847,-10.4843749972844,-20.9688270173712,6.28319
3.77977977977978,-18.9863189908698,-1.36319834354471,-10.1746881255877,-20.3494509988827,6.28319
3.78378378378378,-18.4111787177824,-1.32190385839697,-9.86647288334175,-19.7330182501068,6.28319
3.78778778778779,-17.8391485545283,-1.28083267596395,-9.55992433581454,-19.1199189030128,6.28319
3.79179179179179,-17.2705905312794,-1.24001078964282,-9.25523649344552,-18.5105409799046,6.28319
3.7957957957958,-16.705864480737,-1.19946403505463,-8.95260218905893,-17.9052701478476,6.28319
3.7997997997998,-16.1453278103987,-1.15921807369326,-8.65221295582263,-17.3044894745843,6.28319
3.8038038038038,-15.5893352763598,-1.11929837668461,-8.3542589060291,-16.7085791860965,6.28319
3.80780780780781,-15.0382387587929,-1.07973020866628,-8.05892861077615,-16.1179164259652,6.28319
3.81181181181181,-14.4923870392481,-1.04053861179791,-7.76640898062275,-15.5328750166813,6.28319
3.81581581581582,-13.9521255799135,-1.00174838991234,-7.47688514729579,-14.9538252230587,6.28319
3.81981981981982,-13.4177963049769,-0.963384092817607,-7.19054034652288,-14.3811335178988,6.28319
3.82382382382382,-12.8897373842266,-0.925470000759694,-6.90755580206474,-13.8151623500543,6.28319
3.82782782782783,-12.3682830190285,-0.888030109055882,-6.62811061102122,-13.2562699150407,6.28319
3.83183183183183,-11.8537632308143,-0.851088112908453,-6.35238163048316,-12.704809928339,6.28319
3.83583583583584,-11.3465036522155,-0.814667392408303,-6.08054336560188,-12.1611314015337,6.28319
3.83983983983984,-10.8468253209749,-0.778790997738017,-5.81276785914736,-11.6255784214287,6.28319
3.84384384384384,-10.3550444767661,-0.743481634583696,-5.54922458262448,-11.0984899322788,6.28319
3.84784784784785,-9.87147236104986,-0.708761649764849,-5.29008032901695,-10.5801995212768,6.28319
3.85185185185185,-9.39641502009329,-0.674653017091387,-5.03549910722623,-10.0710352074304,6.28319
3.85585585585586,-8.93017311127746,-0.641177323456697,-4.78564203827247,-9.5713192339636,6.28319
3.85985985985986,-8.47304171281554,-0.608355755175597,-4.54066725332335,-9.08136786437348,6.28319
3.86386386386386,-8.02531013700145,-0.576209084575786,-4.30072979361475,-8.60149118227081,6.28319
3.86786786786787,-7.58726174710824,-0.544757656851328,-4.06598151232745,-8.1319928951327,6.28319
3.87187187187187,-7.15917377805128,-0.514021377186454,-3.83657097848119,-7.6731701420901,6.28319
3.87587587587588,-6.7413171609299,-0.484019698157835,-3.61264338290736,-7.22531330587243,6.28319
3.87987987987988,-6.33395635155901,-0.454771607423319,-3.39434044635979,-6.78870582902847,6.28319
3.88388388388388,-5.93734916309826,-0.426295615704882,-3.18180032982141,-6.3636240345391,6.28319
3.88788788788789,-5.55174660288579,-0.398609745073454,-2.97515754706417,-5.95033695093639,6.28319
3.89189189189189,-5.17739271357895,-0.371731517542988,-2.77454287951699,-5.54910614203899,6.28319
3.8958958958959,-4.81452441870318,-0.345677943981024,-2.58008329349612,-5.16018554141212,6.28319
3.8998998998999,-4.46337137270607,-0.320465513342724,-2.39190185984967,-4.78382129165612,6.28319
3.9039039039039,-4.12415581561229,-0.296110182235245,-2.21011767606784,-4.42025158862637,6.28319
3.90790790790791,-3.79709243237086,-0.272627364819018,-2.03484579090772,-4.06970653068224,6.28319
3.91191191191191,-3.48238821698393,-0.250031923052328,-1.86619713158047,-3.73240797306095,6.28319
3.91591591591592,-3.18024234150314,-0.228338157285391,-1.704278433547,-3.40856938746848,6.28319
3.91991991991992,-2.89084602997619,-0.207559797209844,-1.54919217296652,-3.09839572697604,6.28319
3.92392392392392,-2.6143824374238,-0.187709993169415,-1.40103650184076,-2.80208329630818,6.28319
3.92792792792793,-2.35102653392334,-0.168801307837246,-1.25990518589489,-2.51981962760409,6.28319
3.93193193193193,-2.10094499387265,-0.150845708265146,-1.12588754523447,-2.25178336173107,6.28319
3.93593593593594,-1.86429609050409,-0.133854558309811,-0.999068397815986,-1.99814413522521,6.28319
3.93993993993994,-1.64122959571547,-0.117838611440784,-0.879528005766658,-1.75906247293057,6.28319
3.94394394394394,-1.4318866852815,-0.102808003934734,-0.767342024587642,-1.53468968640527,6.28319
3.94794794794795,-1.2363998495055,-0.0887722484603431,-0.66258145527269,-1.32516777815843,6.28319
3.95195195195195,-1.0548928093681,-0.0757402280578633,-0.565312599372574,-1.13062935177865,6.28319
3.95595595595596,-0.887480438225958,-0.0637201905171686,-0.475597017033757,-0.951197528011127,6.28319
3.95995995995996,-0.734268689109842,-0.0527197431578298,-0.393491488037751,-0.786985866836004,6.28319
3.96396396396396,-0.59535452766847,-0.0427458480145509,-0.319047975866003,-0.638098295597922,6.28319
3.96796796796797,-0.470825870800242,-0.0338048174309897,-0.252313594812896,-0.504629043231769,6.28319
3.97197197197197,-0.360761531011807,-0.0259023100647599,-0.193330580167742,-0.386662580626448,6.28319
3.97597597597598,-0.265231166538728,-0.0190433273061458,-0.142136261484657,-0.284273567164431,6.28319
3.97997997997998,-0.184295237259675,-0.013232210112786,-0.0987630389571626,-0.197526803470788,6.28319
3.98398398398398,-0.118004966432216,-0.00847263626234253,-0.0632383629125595,-0.12647719040178,6.28319
3.98798798798799,-0.0664023082742967,-0.00476761802488391,-0.0355847164389789,-0.0711696942988421,6.28319
3.99199199199199,-0.0295199214119845,-0.00211950025646039,-0.0158196011561397,-0.0316393185299857,6.28319
3.995995995996,-0.00738114821027188,-0.000529958915076654,-0.00395552613881454,-0.00791108133665341,6.28319
4,-0,-0,-0,-0,6.28319


==> ex04_pressure_circle_results.csv <==
time,x_tip,y_tip,z_tip
0,0,0,0.1755
0.05,0.000646746895797974,-4.57960368468035e-11,0.175590877961367
0.1,0.00617865440195596,-4.37509458269231e-10,0.176077269565495
0.15,0.0188881762189952,-1.33746851698604e-09,0.175689600054491
0.2,0.0351162746283184,-2.48657737948406e-09,0.173532327475221
0.25,0.0492494042832555,-3.48734187218595e-09,0.170037876592525
0.3,0.0621861772800619,-4.40339254984542e-09,0.165366670417338
0.35,0.0759919137855679,-5.38097437660987e-09,0.15845528520668
0.4,0.087248007115729,-6.17801640864847e-09,0.151145358316693
0.45,0.0922750925169264,-6.53398349667832e-09,0.14735007235175
0.5,0.0925040534956892,-6.55019622443004e-09,0.147097277676108
0.55,0.0919006172452012,0.000105534756067274,0.147660156999694
0.6,0.092319163401159,0.0010232169677951,0.147241171418509
0.65,0.0927449812237809,0.00324380801557577,0.146922510620429
0.7,0.0923296954161559,0.00633428256089987,0.147113985343903
0.75,0.0914533190866582,0.00964343426673007,0.147531662685069
0.8,0.0913029976376988,0.0136157768367217,0.147344842065414
0.85,0.0909523200958423,0.0187960556383609,0.146786280693916
0.9,0.0892401000659069,0.0248097981284135,0.147098794696062
0.95,0.0867650925925507,0.0308961674080453,0.147427136224329
1,0.0844321889732358,0.0373469439919393,0.147282021769059
1.05,0.0815482439077697,0.0445845472069962,0.146827953002185
1.1,0.0766152158372232,0.052276302675199,0.146895729635548
1.15,0.0704785287534599,0.0596003376721273,0.147367823461707
1.2,0.0640821767165261,0.0665607642579206,0.147167903343857
1.25,0.056866456979429,0.0735165002642014,0.146832955969788
1.3,0.0472815841667622,0.079950523198357,0.146839474626845
1.35,0.0362597331882546,0.0851531867232068,0.147090129839121
1.4,0.0251865069368325,0.089049903635705,0.147149763184932
1.45,0.0137448089538943,0.0918405694174044,0.146810381123993
1.5,0.000391890365583067,0.092966360682976,0.146828616278916
1.55,-0.0137758594298752,0.0918041458072559,0.146870418573595
1.6,-0.0270264908854303,0.0887307453063341,0.146939124958904
1.65,-0.0393475334309798,0.0839837426851728,0.146980278711717
1.7,-0.0520361555228999,0.0769897275555053,0.146778564272357
1.75,-0.0642507866651374,0.0673883274114082,0.146723502521239
1.8,-0.0740592518844938,0.0561978857866531,0.146732997125884
1.85,-0.081532001890675,0.0440367191461163,0.147049485951848
1.9,-0.0876649442574656,0.0303533117342407,0.146923487066541
1.95,-0.0920394179188256,0.015151324837207,0.146550341868403
2,-0.0931560483482598,-0.000409873873526364,0.146622601802374
2.05,-0.0913750955283749,-0.015137101299943,0.147063977732438
2.1,-0.0877433045332709,-0.0296708573817693,0.147040658958971
2.15,-0.0822639363458081,-0.0439035306753569,0.146580003369359
2.2,-0.0739329462317912,-0.0568550651227693,0.146529995691971
2.25,-0.0634136881720158,-0.0675159714060572,0.147059804475311
2.3,-0.0521639958990009,-0.0764218765051601,0.147132924377555
2.35,-0.0402667898930614,-0.0839131739539443,0.146674801409853
2.4,-0.0269585417802776,-0.0892207514999763,0.146624968551701
2.45,-0.0128145501941391,-0.0917966871202639,0.146977074145283
2.5,0.000440849863536463,-0.0924835786175244,0.147178130191493
2.55,0.0127586530992242,-0.0919637307785685,0.146871080442532
2.6,0.0250710324559547,-0.0895532586318936,0.146738007608701
2.65,0.0371851716659557,-0.08494647137282,0.147016795543774
2.7,0.0474746069311979,-0.0793885153820103,0.147086858992019
2.75,0.0560011798776174,-0.0737585369494993,0.147113810500675
2.8,0.0638931188002542,-0.0672093741038026,0.146920602232007
2.85,0.0712087808768922,-0.059358174539565,0.147010537131229
2.9,0.0768766825182854,-0.0515273542024763,0.147116718162907
2.95,0.080809530267416,-0.0448356105339097,0.147166936761413
3,0.0842698274872908,-0.0381084112061168,0.147221159274489
3.05,0.0873859314177739,-0.0307410954050197,0.146968577044717
3.1,0.0894221904574742,-0.0239747270167286,0.147145145112771
3.15,0.0903387840549386,-0.0188994849367287,0.147257960004561
3.2,0.0911519013369859,-0.0144740133821205,0.147320143150924
3.25,0.0920671441955782,-0.00960395977343545,0.14711112396269
3.3,0.0924257160680221,-0.0054633961956371,0.147027029212725
3.35,0.0921913737259885,-0.00322818832654965,0.147401601913174
3.4,0.0921622819241799,-0.00186600633853597,0.147331286091206
3.45,0.092536485959356,-0.000222067086926431,0.147162157477758
3.5,0.0925718144002755,0.000873262393394588,0.14705708380056
3.55,0.0917334435677111,0.000149991486197784,0.147748543753176
3.6,0.0870677954470532,-0.000843462167465956,0.15129307814628
3.65,0.0766975294620729,-0.000223559129804505,0.158017871667203
3.7,0.0623237397726223,0.000839269915420596,0.165307997497385
3.75,0.0485436000894176,0.000286910206519403,0.170294696013435
3.8,0.0348495535761057,-0.000801487634268205,0.17357318100834
3.85,0.0196293151986089,-0.000371338776464668,0.175609223584869
3.9,0.00655603550533932,0.000759128911596723,0.176045560380691
3.95,-0.000107582290411346,0.000472322995681947,0.175604932536515
4,-0.000415288505736796,-0.000743914258511535,0.17548199274373


==> ex04_pressure_circle_results_shortened.csv <==
time,x_tip,y_tip,z_tip
0.5,0.0925040534956892,-6.55019622443004e-09,0.147097277676108
0.55,0.0919006172452012,0.000105534756067274,0.147660156999694
0.6,0.092319163401159,0.0010232169677951,0.147241171418509
0.65,0.0927449812237809,0.00324380801557577,0.146922510620429
0.7,0.0923296954161559,0.00633428256089987,0.147113985343903
0.75,0.0914533190866582,0.00964343426673007,0.147531662685069
0.8,0.0913029976376988,0.0136157768367217,0.147344842065414
0.85,0.0909523200958423,0.0187960556383609,0.146786280693916
0.9,0.0892401000659069,0.0248097981284135,0.147098794696062
0.95,0.0867650925925507,0.0308961674080453,0.147427136224329
1,0.0844321889732358,0.0373469439919393,0.147282021769059
1.05,0.0815482439077697,0.0445845472069962,0.146827953002185
1.1,0.0766152158372232,0.052276302675199,0.146895729635548
1.15,0.0704785287534599,0.0596003376721273,0.147367823461707
1.2,0.0640821767165261,0.0665607642579206,0.147167903343857
1.25,0.056866456979429,0.0735165002642014,0.146832955969788
1.3,0.0472815841667622,0.079950523198357,0.146839474626845
1.35,0.0362597331882546,0.0851531867232068,0.147090129839121
1.4,0.0251865069368325,0.089049903635705,0.147149763184932
1.45,0.0137448089538943,0.0918405694174044,0.146810381123993
1.5,0.000391890365583067,0.092966360682976,0.146828616278916
1.55,-0.0137758594298752,0.0918041458072559,0.146870418573595
1.6,-0.0270264908854303,0.0887307453063341,0.146939124958904
1.65,-0.0393475334309798,0.0839837426851728,0.146980278711717
1.7,-0.0520361555228999,0.0769897275555053,0.146778564272357
1.75,-0.0642507866651374,0.0673883274114082,0.146723502521239
1.8,-0.0740592518844938,0.0561978857866531,0.146732997125884
1.85,-0.081532001890675,0.0440367191461163,0.147049485951848
1.9,-0.0876649442574656,0.0303533117342407,0.146923487066541
1.95,-0.0920394179188256,0.015151324837207,0.146550341868403
2,-0.0931560483482598,-0.000409873873526364,0.146622601802374
2.05,-0.0913750955283749,-0.015137101299943,0.147063977732438
2.1,-0.0877433045332709,-0.0296708573817693,0.147040658958971
2.15,-0.0822639363458081,-0.0439035306753569,0.146580003369359
2.2,-0.0739329462317912,-0.0568550651227693,0.146529995691971
2.25,-0.0634136881720158,-0.0675159714060572,0.147059804475311
2.3,-0.0521639958990009,-0.0764218765051601,0.147132924377555
2.35,-0.0402667898930614,-0.0839131739539443,0.146674801409853
2.4,-0.0269585417802776,-0.0892207514999763,0.146624968551701
2.45,-0.0128145501941391,-0.0917966871202639,0.146977074145283
2.5,0.000440849863536463,-0.0924835786175244,0.147178130191493
2.55,0.0127586530992242,-0.0919637307785685,0.146871080442532
2.6,0.0250710324559547,-0.0895532586318936,0.146738007608701
2.65,0.0371851716659557,-0.08494647137282,0.147016795543774
2.7,0.0474746069311979,-0.0793885153820103,0.147086858992019
2.75,0.0560011798776174,-0.0737585369494993,0.147113810500675
2.8,0.0638931188002542,-0.0672093741038026,0.146920602232007
2.85,0.0712087808768922,-0.059358174539565,0.147010537131229
2.9,0.0768766825182854,-0.0515273542024763,0.147116718162907
2.95,0.080809530267416,-0.0448356105339097,0.147166936761413
3,0.0842698274872908,-0.0381084112061168,0.147221159274489
3.05,0.0873859314177739,-0.0307410954050197,0.146968577044717
3.1,0.0894221904574742,-0.0239747270167286,0.147145145112771
3.15,0.0903387840549386,-0.0188994849367287,0.147257960004561
3.2,0.0911519013369859,-0.0144740133821205,0.147320143150924
3.25,0.0920671441955782,-0.00960395977343545,0.14711112396269
3.3,0.0924257160680221,-0.0054633961956371,0.147027029212725
3.35,0.0921913737259885,-0.00322818832654965,0.147401601913174
3.4,0.0921622819241799,-0.00186600633853597,0.147331286091206
3.45,0.092536485959356,-0.000222067086926431,0.147162157477758
3.5,0.0925718144002755,0.000873262393394588,0.14705708380056

==> ex04_pressure_heart_results.csv <==
time,x_tip,y_tip,z_tip
0,0,0,0.1755
0.05,3.19494284660215e-06,0.000121945164394893,0.175517444135452
0.1,8.75133225996259e-05,0.00116981865618997,0.175635194009196
0.15,0.000445885592473518,0.00365276509518196,0.175754023895637
0.2,0.00126367711519333,0.0070599801092957,0.175863109102769
0.25,0.0025893646885636,0.010564773072924,0.175913073937643
0.3,0.00441297561843993,0.0144886504998774,0.175849059576673
0.35,0.00679878420718268,0.0194698241094542,0.175528158532935
0.4,0.00981100157152643,0.0249140597950049,0.174870017264912
0.45,0.013365222213306,0.0299386185404212,0.173990508714077
0.5,0.0172906958100712,0.0345843234586354,0.1728457479256
0.55,0.0214751357784418,0.039510509708392,0.171302260183014
0.6,0.025836805854777,0.0442818132595194,0.169395478495131
0.65,0.0302266825224159,0.0479474270299993,0.167505268402927
0.7,0.0344066393077578,0.0505485558987322,0.165744068754308
0.75,0.0382138008913428,0.0527349674503375,0.16399953713192
0.8,0.0415608900613809,0.0543729001323339,0.162430787296517
0.85,0.0443667104165189,0.0545521240185939,0.16147306267584
0.9,0.0465068071159942,0.0533039782601045,0.161280666465917
0.95,0.04783943184019,0.0513524896161626,0.161546006837458
1,0.0483823153597302,0.0486993892803406,0.16232695015852
1.05,0.0481028350778087,0.0445219712996754,0.163796004551958
1.1,0.0470008390622724,0.0387110271425002,0.165846548063045
1.15,0.0450317033936041,0.0321329809940436,0.168013717988613
1.2,0.0423022707846034,0.0249464340289108,0.170072824076959
1.25,0.0388944918794919,0.0164806173838713,0.171991332034591
1.3,0.0349191197844115,0.00664193590046492,0.173459119580728
1.35,0.0305832865800233,-0.00353223400413339,0.174291597707219
1.4,0.0260894475839057,-0.0135472655623517,0.174483800949593
1.45,0.0216239497725527,-0.0239823906436756,0.17406444764235
1.5,0.0172506592118205,-0.0349034701978309,0.172766456435033
1.55,0.0132193223621878,-0.0453418601064826,0.170638826903728
1.6,0.00968676590889189,-0.0545816006173684,0.167979252122427
1.65,0.00671054297333087,-0.0631277792678663,0.164745354904493
1.7,0.00427479205986276,-0.0711875433378504,0.16098845321628
1.75,0.00242207237934061,-0.0780384380949001,0.157181478744607
1.8,0.00121264849453474,-0.0831953528075255,0.153949572934924
1.85,0.000485944333950181,-0.0871748948479877,0.151194186621733
1.9,8.98267808633251e-05,-0.0904353487286472,0.14876440253075
1.95,-6.25712853615247e-05,-0.0924320140649022,0.147204290536561
2,-1.63319968269596e-05,-0.092791118553819,0.146902916790241
2.05,6.3866443392527e-05,-0.0919658674487238,0.14757086059285
2.1,-6.23357204374922e-05,-0.0904265497116308,0.148770355203039
2.15,-0.000483220312947861,-0.0876651524816505,0.150839080102408
2.2,-0.00124033486425685,-0.0832085830147251,0.153942145404591
2.25,-0.00242674582748538,-0.0775221162404196,0.157499843526096
2.3,-0.00424697790677348,-0.071145688818825,0.161003350080273
2.35,-0.00670173866099774,-0.0636868402607004,0.164490271443911
2.4,-0.00971658817145766,-0.0546629208870044,0.167941088332119
2.45,-0.0132221789690456,-0.044741081081864,0.170835085430706
2.5,-0.0172289936852045,-0.0347830994006344,0.172793339263502
2.55,-0.0216257966179971,-0.0245772564949178,0.173963617170498
2.6,-0.0261114286567742,-0.0137548241257946,0.174466799073411
2.65,-0.0305720158618204,-0.00291994802947618,0.174300062104249
2.7,-0.0348865796695477,0.00688649632005166,0.173464038241241
2.75,-0.0389260500318258,0.0159122662898651,0.172035715617165
2.8,-0.0423457789165722,0.0246433761223019,0.170123565531958
2.85,-0.0449885275915688,0.032660428520108,0.167900397190957
2.9,-0.0469383206962206,0.0390597971429043,0.165767387071495
2.95,-0.0481524430132469,0.0440207272920962,0.16394683612976
3,-0.0484652273102976,0.0483399691248655,0.162421294029599
3.05,-0.0477933457257418,0.05180214620528,0.161396511386235
3.1,-0.0464116059439567,0.0536971224773116,0.161146056557463
3.15,-0.0444004578987867,0.0541267171792667,0.161641639893449
3.2,-0.0416650928707499,0.0539556536239154,0.162566866423192
3.25,-0.0381950294533294,0.0531416238267821,0.16384209426798
3.3,-0.0342991671647408,0.0509874147106568,0.165612670428758
3.35,-0.0302334317077848,0.0475710609497486,0.167629648416514
3.4,-0.025934010020405,0.0438016917396025,0.169531064823706
3.45,-0.0214971403958014,0.0398580529148747,0.17119941503318
3.5,-0.0171906972829186,0.0351083387475607,0.172731629555682
3.55,-0.013334481432778,0.0296155110725374,0.174061348338744
3.6,-0.00990435986451967,0.0243702367342136,0.174953263377394
3.65,-0.00683594893488855,0.0197230264459641,0.175493279932342
3.7,-0.00433717757157902,0.0150867676405734,0.175791198659808
3.75,-0.00252944234771626,0.0103493964222264,0.175929472441515
3.8,-0.00134781816403067,0.00644947919146567,0.175891076193281
3.85,-0.000501526616395355,0.00380184608436891,0.175748570572242
3.9,-1.87959288530033e-05,0.00178878542816011,0.175630133756556
3.95,6.36395139664927e-05,5.69170153457786e-05,0.175516928783316
4,-5.94622923392564e-05,-0.000651970636134324,0.175498745127962


==> unconstrained_MH_0.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.141592653589793394e-02, 0.000000000000000000e+00, 0.000000000000000000e+00
1.000000000000000021e-02, 6.283185307179584012e-02, 0.000000000000000000e+00, 0.000000000000000000e+00
1.499999999999999944e-02, 9.424777960769376017e-02, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000042e-02, 1.256637061435917357e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
2.500000000000000139e-02, 1.570796326794896558e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
2.999999999999999889e-02, 1.884955592153875759e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
3.500000000000000333e-02, 2.199114857512855514e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
4.000000000000000083e-02, 2.513274122871834160e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
4.499999999999999833e-02, 2.827433388230813915e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000278e-02, 3.141592653589793671e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
5.500000000000000028e-02, 3.455751918948771761e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
5.999999999999999778e-02, 3.769911184307752072e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
6.500000000000000222e-02, 4.084070449666731828e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
7.000000000000000666e-02, 4.398229715025710473e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
7.499999999999999722e-02, 4.712388980384689119e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
8.000000000000000167e-02, 5.026548245743669430e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
8.500000000000000611e-02, 5.340707511102646965e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
8.999999999999999667e-02, 5.654866776461626721e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
9.500000000000000111e-02, 5.969026041820606476e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.000000000000000056e-01, 6.283185307179586232e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.049999999999999961e-01, 6.597344572538565988e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.100000000000000006e-01, 6.911503837897545743e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.150000000000000050e-01, 7.225663103256525499e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.199999999999999956e-01, 7.539822368615503034e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.250000000000000000e-01, 7.853981633974482790e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.300000000000000044e-01, 8.168140899333461435e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.350000000000000089e-01, 8.482300164692442301e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.400000000000000133e-01, 8.796459430051420947e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.449999999999999900e-01, 9.110618695410399592e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.499999999999999944e-01, 9.424777960769378238e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.549999999999999989e-01, 9.738937226128359104e-01, 0.000000000000000000e+00, 0.000000000000000000e+00
1.600000000000000033e-01, 1.005309649148733886e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.650000000000000078e-01, 1.036725575684631639e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.700000000000000122e-01, 1.068141502220529837e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.750000000000000167e-01, 1.099557428756427813e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.799999999999999933e-01, 1.130973355292325344e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.849999999999999978e-01, 1.162389281828223542e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.900000000000000022e-01, 1.193805208364121295e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.950000000000000067e-01, 1.225221134900019493e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000111e-01, 1.256637061435917246e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.050000000000000155e-01, 1.288052987971815222e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.099999999999999922e-01, 1.319468914507713198e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.149999999999999967e-01, 1.350884841043610951e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.200000000000000011e-01, 1.382300767579509149e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.250000000000000056e-01, 1.413716694115406902e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.300000000000000100e-01, 1.445132620651305100e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.350000000000000144e-01, 1.476548547187202853e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.399999999999999911e-01, 1.507964473723100607e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.449999999999999956e-01, 1.539380400258998582e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.500000000000000000e-01, 1.570796326794896558e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.550000000000000044e-01, 1.602212253330794534e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.600000000000000089e-01, 1.633628179866692287e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.650000000000000133e-01, 1.665044106402590263e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.700000000000000178e-01, 1.696460032938488238e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.750000000000000222e-01, 1.727875959474386436e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.800000000000000266e-01, 1.759291886010284411e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.850000000000000311e-01, 1.790707812546182609e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.899999999999999800e-01, 1.822123739082079474e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.949999999999999845e-01, 1.853539665617977672e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.999999999999999889e-01, 1.884955592153875426e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.049999999999999933e-01, 1.916371518689773623e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.099999999999999978e-01, 1.947787445225671821e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.150000000000000022e-01, 1.979203371761570018e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.200000000000000067e-01, 2.010619298297467328e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.250000000000000111e-01, 2.042035224833365525e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.300000000000000155e-01, 2.073451151369263723e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.350000000000000200e-01, 2.104867077905161477e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.400000000000000244e-01, 2.136283004441059674e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.450000000000000289e-01, 2.167698930976957428e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.500000000000000333e-01, 2.199114857512855181e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.549999999999999822e-01, 2.230530784048752935e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.599999999999999867e-01, 2.261946710584650688e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.649999999999999911e-01, 2.293362637120548886e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.699999999999999956e-01, 2.324778563656447083e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.750000000000000000e-01, 2.356194490192344837e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.800000000000000044e-01, 2.387610416728243035e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.850000000000000089e-01, 2.419026343264141232e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.900000000000000133e-01, 2.450442269800038542e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
3.950000000000000178e-01, 2.481858196335936739e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.000000000000000222e-01, 2.513274122871834937e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.050000000000000266e-01, 2.544690049407732690e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.100000000000000311e-01, 2.576105975943630888e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.150000000000000355e-01, 2.607521902479528642e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.199999999999999845e-01, 2.638937829015426395e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.249999999999999889e-01, 2.670353755551324149e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.299999999999999933e-01, 2.701769682087221902e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.349999999999999978e-01, 2.733185608623119656e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.400000000000000022e-01, 2.764601535159018297e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.450000000000000067e-01, 2.796017461694916051e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.500000000000000111e-01, 2.827433388230813804e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.550000000000000155e-01, 2.858849314766711558e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.600000000000000200e-01, 2.890265241302609311e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.650000000000000244e-01, 2.921681167838507509e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.700000000000000289e-01, 2.953097094374405707e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.750000000000000333e-01, 2.984513020910303904e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.799999999999999822e-01, 3.015928947446201214e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.849999999999999867e-01, 3.047344873982098967e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.899999999999999911e-01, 3.078760800517997165e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
4.949999999999999956e-01, 3.110176727053894918e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 3.141592653589793116e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.050000000000000044e-01, 3.173008580125691314e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.100000000000000089e-01, 3.204424506661588623e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.150000000000000133e-01, 3.235840433197486821e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.200000000000000178e-01, 3.267256359733385018e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 3.298672286269283216e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.300000000000000266e-01, 3.330088212805180969e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.350000000000000311e-01, 3.361504139341078723e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.400000000000000355e-01, 3.392920065876976921e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.450000000000000400e-01, 3.424335992412875118e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 3.455751918948772428e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.550000000000000488e-01, 3.487167845484671069e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.600000000000000533e-01, 3.518583772020568823e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.650000000000000577e-01, 3.549999698556466576e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.700000000000000622e-01, 3.581415625092364330e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 3.612831551628262972e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.799999999999999600e-01, 3.644247478164159393e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.849999999999999645e-01, 3.675663404700057590e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.899999999999999689e-01, 3.707079331235955788e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.949999999999999734e-01, 3.738495257771853542e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.999999999999999778e-01, 3.769911184307752183e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.049999999999999822e-01, 3.801327110843649937e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.099999999999999867e-01, 3.832743037379546802e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.149999999999999911e-01, 3.864158963915445888e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.199999999999999956e-01, 3.895574890451343641e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 3.926990816987241395e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.300000000000000044e-01, 3.958406743523139149e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.350000000000000089e-01, 3.989822670059037790e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.400000000000000133e-01, 4.021238596594935544e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.450000000000000178e-01, 4.052654523130832409e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 4.084070449666731051e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.550000000000000266e-01, 4.115486376202629693e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.600000000000000311e-01, 4.146902302738527446e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.650000000000000355e-01, 4.178318229274425200e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.700000000000000400e-01, 4.209734155810322953e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 4.241150082346220707e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.800000000000000488e-01, 4.272566008882119348e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.850000000000000533e-01, 4.303981935418017102e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 4.335397861953914855e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 4.366813788489812609e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 4.398229715025710362e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 4.429645641561608116e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 4.461061568097505869e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 4.492477494633403623e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 4.523893421169302265e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 4.555309347705200018e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 4.586725274241097772e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 4.618141200776995525e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 4.649557127312894167e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 4.680973053848791032e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 4.712388980384689674e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 4.743804906920587428e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 4.775220833456485181e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 4.806636759992382935e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 4.838052686528280688e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 4.869468613064179330e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 4.900884539600077971e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 4.932300466135975725e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 4.963716392671872590e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 4.995132319207771232e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 5.026548245743669874e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 5.057964172279567627e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 5.089380098815465381e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 5.120796025351363134e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 5.152211951887260888e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 5.183627878423159530e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 5.215043804959056395e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 5.246459731494954148e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 5.277875658030852790e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 5.309291584566750544e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 5.340707511102647409e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 5.372123437638546051e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 5.403539364174443804e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 5.434955290710342446e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 5.466371217246240199e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 5.497787143782137953e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 5.529203070318035707e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 5.560618996853934348e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 5.592034923389832102e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 5.623450849925729855e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 5.654866776461627609e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 5.686282702997526250e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 5.717698629533424004e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 5.749114556069321758e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 5.780530482605219511e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.811946409141117265e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 5.843362335677015018e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 5.874778262212913660e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 5.906194188748811413e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 5.937610115284709167e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.969026041820607809e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 6.000441968356504674e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 6.031857894892403316e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 6.063273821428301957e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 6.094689747964199711e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 6.126105674500095688e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 6.157521601035993442e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 6.188937527571892083e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 6.220353454107790725e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 6.251769380643687590e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 6.283185307179586232e+00, 0.000000000000000000e+00, 0.000000000000000000e+00


==> unconstrained_MH_1.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.144007724393221848e-02, -1.794343032578372184e-03, 0.000000000000000000e+00
1.000000000000000021e-02, 6.287264764784075699e-02, -3.660907311749048154e-03, 0.000000000000000000e+00
1.499999999999999944e-02, 9.429771121172564330e-02, -5.599692837512028343e-03, 0.000000000000000000e+00
2.000000000000000042e-02, 1.257152679355868774e-01, -7.610699609867318388e-03, 0.000000000000000000e+00
2.500000000000000139e-02, 1.571253178194244593e-01, -9.693927628814907882e-03, 0.000000000000000000e+00
2.999999999999999889e-02, 1.885278608632383057e-01, -1.184937689435480376e-02, 0.000000000000000000e+00
3.500000000000000333e-02, 2.199228970670284999e-01, -1.407704740648700603e-02, 0.000000000000000000e+00
4.000000000000000083e-02, 2.513104264307949864e-01, -1.637693916521150775e-02, 0.000000000000000000e+00
4.499999999999999833e-02, 2.826904489545379318e-01, -1.874905217052832626e-02, 0.000000000000000000e+00
5.000000000000000278e-02, 3.140629646382571694e-01, -2.119338642243744422e-02, 0.000000000000000000e+00
5.500000000000000028e-02, 3.454279734819526437e-01, -2.370994192093885469e-02, 0.000000000000000000e+00
5.999999999999999778e-02, 3.767854754856245214e-01, -2.629871866603257849e-02, 0.000000000000000000e+00
6.500000000000000222e-02, 4.081354706492727469e-01, -2.895971665771860867e-02, 0.000000000000000000e+00
7.000000000000000666e-02, 4.394779589728972646e-01, -3.169293589599694178e-02, 0.000000000000000000e+00
7.499999999999999722e-02, 4.708129404564980747e-01, -3.449837638086758473e-02, 0.000000000000000000e+00
8.000000000000000167e-02, 5.021404151000752325e-01, -3.737603811233052020e-02, 0.000000000000000000e+00
8.500000000000000611e-02, 5.334603829036288491e-01, -4.032592109038576900e-02, 0.000000000000000000e+00
8.999999999999999667e-02, 5.647728438671586471e-01, -4.334802531503331724e-02, 0.000000000000000000e+00
9.500000000000000111e-02, 5.960777979906648483e-01, -4.644235078627317881e-02, 0.000000000000000000e+00
1.000000000000000056e-01, 6.273752452741473418e-01, -4.960889750410533289e-02, 0.000000000000000000e+00
1.049999999999999961e-01, 6.586651857176062386e-01, -5.284766546852980723e-02, 0.000000000000000000e+00
1.100000000000000006e-01, 6.899476193210415387e-01, -5.615865467954658102e-02, 0.000000000000000000e+00
1.150000000000000050e-01, 7.212225460844530200e-01, -5.954186513715566120e-02, 0.000000000000000000e+00
1.199999999999999956e-01, 7.524899660078406827e-01, -6.299729684135703389e-02, 0.000000000000000000e+00
1.250000000000000000e-01, 7.837498790912048596e-01, -6.652494979215071991e-02, 0.000000000000000000e+00
1.300000000000000044e-01, 8.150022853345453289e-01, -7.012482398953671925e-02, 0.000000000000000000e+00
1.350000000000000089e-01, 8.462471847378623124e-01, -7.379691943351501804e-02, 0.000000000000000000e+00
1.400000000000000133e-01, 8.774845773011553662e-01, -7.754123612408560240e-02, 0.000000000000000000e+00
1.449999999999999900e-01, 9.087144630244248233e-01, -8.135777406124850009e-02, 0.000000000000000000e+00
1.499999999999999944e-01, 9.399368419076705727e-01, -8.524653324500369722e-02, 0.000000000000000000e+00
1.549999999999999989e-01, 9.711517139508927254e-01, -8.920751367535123544e-02, 0.000000000000000000e+00
1.600000000000000033e-01, 1.002359079154091281e+00, -9.324071535229105923e-02, 0.000000000000000000e+00
1.650000000000000078e-01, 1.033558937517266241e+00, -9.734613827582316858e-02, 0.000000000000000000e+00
1.700000000000000122e-01, 1.064751289040417381e+00, -1.015237824459476190e-01, 0.000000000000000000e+00
1.750000000000000167e-01, 1.095936133723544925e+00, -1.057736478626643412e-01, 0.000000000000000000e+00
1.799999999999999933e-01, 1.127113471566648428e+00, -1.100957345259733627e-01, 0.000000000000000000e+00
1.849999999999999978e-01, 1.158283302569728779e+00, -1.144900424358747115e-01, 0.000000000000000000e+00
1.900000000000000022e-01, 1.189445626732785311e+00, -1.189565715923683598e-01, 0.000000000000000000e+00
1.950000000000000067e-01, 1.220600444055818024e+00, -1.234953219954543213e-01, 0.000000000000000000e+00
2.000000000000000111e-01, 1.251747754538827362e+00, -1.281062936451325962e-01, 0.000000000000000000e+00
2.050000000000000155e-01, 1.282887558181812659e+00, -1.327894865414031567e-01, 0.000000000000000000e+00
2.099999999999999922e-01, 1.314019854984774360e+00, -1.375449006842660027e-01, 0.000000000000000000e+00
2.149999999999999967e-01, 1.345144644947712465e+00, -1.423725360737211620e-01, 0.000000000000000000e+00
2.200000000000000011e-01, 1.376261928070626972e+00, -1.472723927097686625e-01, 0.000000000000000000e+00
2.250000000000000056e-01, 1.407371704353517661e+00, -1.522444705924084207e-01, 0.000000000000000000e+00
2.300000000000000100e-01, 1.438473973796385197e+00, -1.572887697216405201e-01, 0.000000000000000000e+00
2.350000000000000144e-01, 1.469568736399228470e+00, -1.624052900974649050e-01, 0.000000000000000000e+00
2.399999999999999911e-01, 1.500655992162047925e+00, -1.675940317198815754e-01, 0.000000000000000000e+00
2.449999999999999956e-01, 1.531735741084844227e+00, -1.728549945888905870e-01, 0.000000000000000000e+00
2.500000000000000000e-01, 1.562807983167616710e+00, -1.781881787044918841e-01, 0.000000000000000000e+00
2.550000000000000044e-01, 1.593846572369568282e+00, -1.835677462672933025e-01, 0.000000000000000000e+00
2.600000000000000089e-01, 1.624878852250502881e+00, -1.889804461290212345e-01, 0.000000000000000000e+00
2.650000000000000133e-01, 1.655904822810420285e+00, -1.944262782896755970e-01, 0.000000000000000000e+00
2.700000000000000178e-01, 1.686924484049320272e+00, -1.999052427492565009e-01, 0.000000000000000000e+00
2.750000000000000222e-01, 1.717937835967203286e+00, -2.054173395077638076e-01, 0.000000000000000000e+00
2.800000000000000266e-01, 1.748944878564069105e+00, -2.109625685651976834e-01, 0.000000000000000000e+00
2.850000000000000311e-01, 1.779945611839917952e+00, -2.165409299215579897e-01, 0.000000000000000000e+00
2.899999999999999800e-01, 1.810940035794748715e+00, -2.221524235768446986e-01, 0.000000000000000000e+00
2.949999999999999845e-01, 1.841928150428563171e+00, -2.277970495310579768e-01, 0.000000000000000000e+00
2.999999999999999889e-01, 1.872909955741360211e+00, -2.334748077841977965e-01, 0.000000000000000000e+00
3.049999999999999933e-01, 1.903885451733140499e+00, -2.391856983362639910e-01, 0.000000000000000000e+00
3.099999999999999978e-01, 1.934854638403903149e+00, -2.449297211872567548e-01, 0.000000000000000000e+00
3.150000000000000022e-01, 1.965817515753648603e+00, -2.507068763371759768e-01, 0.000000000000000000e+00
3.200000000000000067e-01, 1.996774083782377307e+00, -2.565171637860216292e-01, 0.000000000000000000e+00
3.250000000000000111e-01, 2.027724342490088372e+00, -2.623605835337938230e-01, 0.000000000000000000e+00
3.300000000000000155e-01, 2.058668291876782241e+00, -2.682371355804925028e-01, 0.000000000000000000e+00
3.350000000000000200e-01, 2.089605931942459360e+00, -2.741468199261176686e-01, 0.000000000000000000e+00
3.400000000000000244e-01, 2.120537262687118840e+00, -2.800896365706693203e-01, 0.000000000000000000e+00
3.450000000000000289e-01, 2.151462284110761569e+00, -2.860655855141474024e-01, 0.000000000000000000e+00
3.500000000000000333e-01, 2.182380996213387103e+00, -2.920746667565519150e-01, 0.000000000000000000e+00
3.549999999999999822e-01, 2.213293398994994554e+00, -2.981168802978829691e-01, 0.000000000000000000e+00
3.599999999999999867e-01, 2.244199492455585698e+00, -3.041922261381405090e-01, 0.000000000000000000e+00
3.649999999999999911e-01, 2.275099276595160092e+00, -3.103007042773245350e-01, 0.000000000000000000e+00
3.699999999999999956e-01, 2.305992751413716402e+00, -3.164423147154351024e-01, 0.000000000000000000e+00
3.750000000000000000e-01, 2.336879916911255961e+00, -3.226170574524721002e-01, 0.000000000000000000e+00
3.800000000000000044e-01, 2.367760773087778325e+00, -3.288249324884355840e-01, 0.000000000000000000e+00
3.850000000000000089e-01, 2.398635319943283939e+00, -3.350659398233255537e-01, 0.000000000000000000e+00
3.900000000000000133e-01, 2.429503557477771469e+00, -3.413400794571420649e-01, 0.000000000000000000e+00
3.950000000000000178e-01, 2.460365485691241805e+00, -3.476473513898848955e-01, 0.000000000000000000e+00
4.000000000000000222e-01, 2.491221104583695833e+00, -3.539877556215543786e-01, 0.000000000000000000e+00
4.050000000000000266e-01, 2.522070414155132667e+00, -3.603612921521502921e-01, 0.000000000000000000e+00
4.100000000000000311e-01, 2.552913414405551862e+00, -3.667679609816726360e-01, 0.000000000000000000e+00
4.150000000000000355e-01, 2.583750105334953862e+00, -3.732077621101215215e-01, 0.000000000000000000e+00
4.199999999999999845e-01, 2.614580486943338222e+00, -3.796806955374967263e-01, 0.000000000000000000e+00
4.249999999999999889e-01, 2.645404559230706276e+00, -3.861867612637985836e-01, 0.000000000000000000e+00
4.299999999999999933e-01, 2.676222322197056691e+00, -3.927259592890268713e-01, 0.000000000000000000e+00
4.349999999999999978e-01, 2.707033775842390355e+00, -3.992982896131817006e-01, 0.000000000000000000e+00
4.400000000000000022e-01, 2.737838920166706380e+00, -4.059037522362629602e-01, 0.000000000000000000e+00
4.450000000000000067e-01, 2.768637755170005654e+00, -4.125423471582707613e-01, 0.000000000000000000e+00
4.500000000000000111e-01, 2.799430280852287289e+00, -4.192140743792049928e-01, 0.000000000000000000e+00
4.550000000000000155e-01, 2.830216497213552174e+00, -4.259189338990657103e-01, 0.000000000000000000e+00
4.600000000000000200e-01, 2.860996404253799419e+00, -4.326569257178528582e-01, 0.000000000000000000e+00
4.650000000000000244e-01, 2.891770001973029913e+00, -4.394280498355664921e-01, 0.000000000000000000e+00
4.700000000000000289e-01, 2.922537290371243213e+00, -4.462323062522067785e-01, 0.000000000000000000e+00
4.750000000000000333e-01, 2.953298269448439317e+00, -4.530696949677733842e-01, 0.000000000000000000e+00
4.799999999999999822e-01, 2.984052939204617783e+00, -4.599402159822664204e-01, 0.000000000000000000e+00
4.849999999999999867e-01, 3.014801299639779497e+00, -4.668438692956860536e-01, 0.000000000000000000e+00
4.899999999999999911e-01, 3.045543350753924017e+00, -4.737806549080321727e-01, 0.000000000000000000e+00
4.949999999999999956e-01, 3.076279092547051341e+00, -4.807505728193047778e-01, 0.000000000000000000e+00
5.000000000000000000e-01, 3.107008525019161471e+00, -4.877536230295038133e-01, 0.000000000000000000e+00
5.050000000000000044e-01, 3.137728242323837513e+00, -4.947685518477237254e-01, 0.000000000000000000e+00
5.100000000000000089e-01, 3.168448913820673507e+00, -5.017790340998988796e-01, 0.000000000000000000e+00
5.150000000000000133e-01, 3.199170539509671674e+00, -5.087850697860297755e-01, 0.000000000000000000e+00
5.200000000000000178e-01, 3.229893119390830680e+00, -5.157866589061161910e-01, 0.000000000000000000e+00
5.250000000000000222e-01, 3.260616653464149639e+00, -5.227838014601580152e-01, 0.000000000000000000e+00
5.300000000000000266e-01, 3.291341141729630770e+00, -5.297764974481553590e-01, 0.000000000000000000e+00
5.350000000000000311e-01, 3.322066584187273186e+00, -5.367647468701081115e-01, 0.000000000000000000e+00
5.400000000000000355e-01, 3.352792980837075554e+00, -5.437485497260164946e-01, 0.000000000000000000e+00
5.450000000000000400e-01, 3.383520331679039650e+00, -5.507279060158802864e-01, 0.000000000000000000e+00
5.500000000000000444e-01, 3.414248636713164142e+00, -5.577028157396997088e-01, 0.000000000000000000e+00
5.550000000000000488e-01, 3.444977895939450363e+00, -5.646732788974744288e-01, 0.000000000000000000e+00
5.600000000000000533e-01, 3.475708109357896980e+00, -5.716392954892046685e-01, 0.000000000000000000e+00
5.650000000000000577e-01, 3.506439276968504437e+00, -5.786008655148904278e-01, 0.000000000000000000e+00
5.700000000000000622e-01, 3.537171398771273623e+00, -5.855579889745317068e-01, 0.000000000000000000e+00
5.750000000000000666e-01, 3.567904474766202760e+00, -5.925106658681285055e-01, 0.000000000000000000e+00
5.799999999999999600e-01, 3.598638504953293626e+00, -5.994588961956806017e-01, 0.000000000000000000e+00
5.849999999999999645e-01, 3.629373489332545333e+00, -6.064026799571884396e-01, 0.000000000000000000e+00
5.899999999999999689e-01, 3.660109427903958768e+00, -6.133420171526517972e-01, 0.000000000000000000e+00
5.949999999999999734e-01, 3.690846320667532154e+00, -6.202769077820704524e-01, 0.000000000000000000e+00
5.999999999999999778e-01, 3.721584167623266826e+00, -6.272073518454447383e-01, 0.000000000000000000e+00
6.049999999999999822e-01, 3.752322968771162781e+00, -6.341333493427744328e-01, 0.000000000000000000e+00
6.099999999999999867e-01, 3.783062724111220021e+00, -6.410549002740597579e-01, 0.000000000000000000e+00
6.149999999999999911e-01, 3.813803433643437657e+00, -6.479720046393004917e-01, 0.000000000000000000e+00
6.199999999999999956e-01, 3.844545097367816577e+00, -6.548846624384967452e-01, 0.000000000000000000e+00
6.250000000000000000e-01, 3.875287715284356782e+00, -6.617928736716485183e-01, 0.000000000000000000e+00
6.300000000000000044e-01, 3.906031287393057383e+00, -6.686966383387557000e-01, 0.000000000000000000e+00
6.350000000000000089e-01, 3.936775813693920156e+00, -6.755959564398186235e-01, 0.000000000000000000e+00
6.400000000000000133e-01, 3.967521294186942438e+00, -6.824908279748367335e-01, 0.000000000000000000e+00
6.450000000000000178e-01, 3.998267728872126447e+00, -6.893812529438103631e-01, 0.000000000000000000e+00
6.500000000000000222e-01, 4.029015117749471742e+00, -6.962672313467396235e-01, 0.000000000000000000e+00
6.550000000000000266e-01, 4.059763460818977876e+00, -7.031487631836245145e-01, 0.000000000000000000e+00
6.600000000000000311e-01, 4.090512758080644851e+00, -7.100258484544647031e-01, 0.000000000000000000e+00
6.650000000000000355e-01, 4.121263009534472666e+00, -7.168984871592603003e-01, 0.000000000000000000e+00
6.700000000000000400e-01, 4.152014215180461321e+00, -7.237666792980114172e-01, 0.000000000000000000e+00
6.750000000000000444e-01, 4.182766375018611704e+00, -7.306304248707181648e-01, 0.000000000000000000e+00
6.800000000000000488e-01, 4.213519489048922928e+00, -7.374897238773805430e-01, 0.000000000000000000e+00
6.850000000000000533e-01, 4.244273557271394992e+00, -7.443445763179981078e-01, 0.000000000000000000e+00
6.900000000000000577e-01, 4.275028579686027896e+00, -7.511949821925711923e-01, 0.000000000000000000e+00
6.950000000000000622e-01, 4.305784556292822529e+00, -7.580409415011000185e-01, 0.000000000000000000e+00
7.000000000000000666e-01, 4.336541487091777114e+00, -7.648824542435841423e-01, 0.000000000000000000e+00
7.049999999999999600e-01, 4.367299372082891651e+00, -7.717195204200236747e-01, 0.000000000000000000e+00
7.099999999999999645e-01, 4.398058211266169693e+00, -7.785521400304189488e-01, 0.000000000000000000e+00
7.149999999999999689e-01, 4.428818004641607686e+00, -7.853803130747696315e-01, 0.000000000000000000e+00
7.199999999999999734e-01, 4.459578752209206520e+00, -7.922040395530757229e-01, 0.000000000000000000e+00
7.249999999999999778e-01, 4.490340453968967083e+00, -7.990233194653373339e-01, 0.000000000000000000e+00
7.299999999999999822e-01, 4.521103109920887597e+00, -8.058381528115544645e-01, 0.000000000000000000e+00
7.349999999999999867e-01, 4.551866720064969840e+00, -8.126485395917272259e-01, 0.000000000000000000e+00
7.399999999999999911e-01, 4.582631284401213811e+00, -8.194544798058552848e-01, 0.000000000000000000e+00
7.449999999999999956e-01, 4.613396802929616847e+00, -8.262559734539388634e-01, 0.000000000000000000e+00
7.500000000000000000e-01, 4.644163275650182499e+00, -8.330530205359780727e-01, 0.000000000000000000e+00
7.550000000000000044e-01, 4.674945451847845490e+00, -8.398305611669865112e-01, 0.000000000000000000e+00
7.600000000000000089e-01, 4.705735041553012366e+00, -8.465658356201271051e-01, 0.000000000000000000e+00
7.650000000000000133e-01, 4.736532044765681349e+00, -8.532588438953998544e-01, 0.000000000000000000e+00
7.700000000000000178e-01, 4.767336461485854215e+00, -8.599095859928046481e-01, 0.000000000000000000e+00
7.750000000000000222e-01, 4.798148291713529190e+00, -8.665180619123417083e-01, 0.000000000000000000e+00
7.800000000000000266e-01, 4.828967535448707160e+00, -8.730842716540108128e-01, 0.000000000000000000e+00
7.850000000000000311e-01, 4.859794192691388126e+00, -8.796082152178121838e-01, 0.000000000000000000e+00
7.900000000000000355e-01, 4.890628263441571200e+00, -8.860898926037454881e-01, 0.000000000000000000e+00
7.950000000000000400e-01, 4.921469747699258157e+00, -8.925293038118111699e-01, 0.000000000000000000e+00
8.000000000000000444e-01, 4.952318645464448110e+00, -8.989264488420087851e-01, 0.000000000000000000e+00
8.050000000000000488e-01, 4.983174956737140171e+00, -9.052813276943385556e-01, 0.000000000000000000e+00
8.100000000000000533e-01, 5.014038681517335228e+00, -9.115939403688003706e-01, 0.000000000000000000e+00
8.150000000000000577e-01, 5.044909819805033280e+00, -9.178642868653942299e-01, 0.000000000000000000e+00
8.200000000000000622e-01, 5.075788371600234328e+00, -9.240923671841205778e-01, 0.000000000000000000e+00
8.250000000000000666e-01, 5.106674336902937483e+00, -9.302781813249788589e-01, 0.000000000000000000e+00
8.300000000000000711e-01, 5.137567715713143635e+00, -9.364217292879691845e-01, 0.000000000000000000e+00
8.349999999999999645e-01, 5.168468508030852782e+00, -9.425230110730917765e-01, 0.000000000000000000e+00
8.399999999999999689e-01, 5.199376713856064924e+00, -9.485820266803464129e-01, 0.000000000000000000e+00
8.449999999999999734e-01, 5.230292333188780063e+00, -9.545987761097330937e-01, 0.000000000000000000e+00
8.499999999999999778e-01, 5.261215366028999085e+00, -9.605732593612520409e-01, 0.000000000000000000e+00
8.549999999999999822e-01, 5.292145812376718439e+00, -9.665054764349030325e-01, 0.000000000000000000e+00
8.599999999999999867e-01, 5.323083672231941677e+00, -9.723954273306861795e-01, 0.000000000000000000e+00
8.649999999999999911e-01, 5.354028945594669686e+00, -9.782431120486018150e-01, 0.000000000000000000e+00
8.699999999999999956e-01, 5.384981632464898915e+00, -9.840485305886492728e-01, 0.000000000000000000e+00
8.750000000000000000e-01, 5.415941732842631140e+00, -9.898116829508287751e-01, 0.000000000000000000e+00
8.800000000000000044e-01, 5.446909246727866361e+00, -9.955325691351403217e-01, 0.000000000000000000e+00
8.850000000000000089e-01, 5.477884174120605465e+00, -1.001211189141584468e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 5.508866515020844901e+00, -1.006847542970160436e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 5.539856269428588220e+00, -1.012441630620868338e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 5.570853437343836312e+00, -1.017993452093708617e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 5.601858018766586511e+00, -1.023503007388681274e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 5.632870013696837042e+00, -1.028970296505785642e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 5.663889422134592344e+00, -1.034395319445022388e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 5.694916244079850642e+00, -1.039778076206391066e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.725950479532611936e+00, -1.045118566789891901e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 5.756992128492875338e+00, -1.050416791195524890e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 5.788041190960642624e+00, -1.055672749423290258e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 5.819097666935912017e+00, -1.060886441473187336e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 5.850161556418683517e+00, -1.066057867345216792e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.881232859408958902e+00, -1.071187027039378403e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 5.912311575906736394e+00, -1.076273920555671948e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 5.943397705912017770e+00, -1.081318547894097870e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 5.974491249424802142e+00, -1.086320909054655726e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 6.005592206445088621e+00, -1.091281004037345959e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 6.036700576972878096e+00, -1.096198832842167903e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 6.067816361008169679e+00, -1.101074395469122225e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 6.098939558550965145e+00, -1.105907691918208924e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 6.130070169601264496e+00, -1.110698722189427556e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 6.161208194159064178e+00, -1.115447486282778122e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 6.192353632224368631e+00, -1.120153984198261066e+00, 0.000000000000000000e+00


==> unconstrained_MH_10.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.128859345410166942e-02, -1.814052569735891823e-02, 0.000000000000000000e+00
1.000000000000000021e-02, 6.235070644473699603e-02, -3.653021535329336461e-02, 0.000000000000000000e+00
1.499999999999999944e-02, 9.318633897190600757e-02, -5.516906896780332525e-02, 0.000000000000000000e+00
2.000000000000000042e-02, 1.237954910356087318e-01, -7.405708654088886955e-02, 0.000000000000000000e+00
2.500000000000000139e-02, 1.541781626358451063e-01, -9.319426807254986567e-02, 0.000000000000000000e+00
2.999999999999999889e-02, 1.843343537726151171e-01, -1.125806135627864385e-01, 0.000000000000000000e+00
3.500000000000000333e-02, 2.142640644459188615e-01, -1.322161230115985187e-01, 0.000000000000000000e+00
4.000000000000000083e-02, 2.439672946557562005e-01, -1.521007964189861617e-01, 0.000000000000000000e+00
4.499999999999999833e-02, 2.734440444021273287e-01, -1.722346337849493259e-01, 0.000000000000000000e+00
5.000000000000000278e-02, 3.026943136850321348e-01, -1.926176351094880390e-01, 0.000000000000000000e+00
5.500000000000000028e-02, 3.317181025044704246e-01, -2.132498003926021346e-01, 0.000000000000000000e+00
5.999999999999999778e-02, 3.605154108604425867e-01, -2.341311296342919734e-01, 0.000000000000000000e+00
6.500000000000000222e-02, 3.890862387529483435e-01, -2.552616228345572225e-01, 0.000000000000000000e+00
7.000000000000000666e-02, 4.174305861819878061e-01, -2.766412799933980482e-01, 0.000000000000000000e+00
7.499999999999999722e-02, 4.455484531475608634e-01, -2.982701011108143119e-01, 0.000000000000000000e+00
8.000000000000000167e-02, 4.734398396496676265e-01, -3.201480861868061245e-01, 0.000000000000000000e+00
8.500000000000000611e-02, 5.011047456883079843e-01, -3.422752352213734861e-01, 0.000000000000000000e+00
8.999999999999999667e-02, 5.285431712634821588e-01, -3.646515482145163967e-01, 0.000000000000000000e+00
9.500000000000000111e-02, 5.557551163751900392e-01, -3.872770251662348562e-01, 0.000000000000000000e+00
1.000000000000000056e-01, 5.827405810234315142e-01, -4.101516660765288647e-01, 0.000000000000000000e+00
1.049999999999999961e-01, 6.094995652082066950e-01, -4.332754709453983111e-01, 0.000000000000000000e+00
1.100000000000000006e-01, 6.360320689295155816e-01, -4.566484397728434730e-01, 0.000000000000000000e+00
1.150000000000000050e-01, 6.623380921873580629e-01, -4.802705725588639618e-01, 0.000000000000000000e+00
1.199999999999999956e-01, 6.884176349817341389e-01, -5.041418693034599441e-01, 0.000000000000000000e+00
1.250000000000000000e-01, 7.142706973126440317e-01, -5.282623300066315863e-01, 0.000000000000000000e+00
1.300000000000000044e-01, 7.398972791800875193e-01, -5.526319546683786665e-01, 0.000000000000000000e+00
1.350000000000000089e-01, 7.652973805840648236e-01, -5.772507432887015177e-01, 0.000000000000000000e+00
1.400000000000000133e-01, 7.904710015245757226e-01, -6.021186958675996959e-01, 0.000000000000000000e+00
1.449999999999999900e-01, 8.154181420016201054e-01, -6.272358124050732009e-01, 0.000000000000000000e+00
1.499999999999999944e-01, 8.401388020151984160e-01, -6.526020929011224769e-01, 0.000000000000000000e+00
1.549999999999999989e-01, 8.646329815653103212e-01, -6.782175373557473019e-01, 0.000000000000000000e+00
1.600000000000000033e-01, 8.889006806519559323e-01, -7.040821457689476759e-01, 0.000000000000000000e+00
1.650000000000000078e-01, 9.129418992751351380e-01, -7.301959181407234878e-01, 0.000000000000000000e+00
1.700000000000000122e-01, 9.367566374348481606e-01, -7.565588544710749597e-01, 0.000000000000000000e+00
1.750000000000000167e-01, 9.603448951310946669e-01, -7.831709547600018695e-01, 0.000000000000000000e+00
1.799999999999999933e-01, 9.837066723638749899e-01, -8.100322190075042172e-01, 0.000000000000000000e+00
1.849999999999999978e-01, 1.006841969133188908e+00, -8.371426472135821140e-01, 0.000000000000000000e+00
1.900000000000000022e-01, 1.029750785439036420e+00, -8.645022393782355596e-01, 0.000000000000000000e+00
1.950000000000000067e-01, 1.052433121281417971e+00, -8.921109955014645543e-01, 0.000000000000000000e+00
2.000000000000000111e-01, 1.074888976660332673e+00, -9.199689155832690979e-01, 0.000000000000000000e+00
2.050000000000000155e-01, 1.097118351575781414e+00, -9.480759996236493015e-01, 0.000000000000000000e+00
2.099999999999999922e-01, 1.119121246027763750e+00, -9.764322476226048320e-01, 0.000000000000000000e+00
2.149999999999999967e-01, 1.140897660016279680e+00, -1.005037659580136022e+00, 0.000000000000000000e+00
2.200000000000000011e-01, 1.162447593541329427e+00, -1.033892235496242762e+00, 0.000000000000000000e+00
2.250000000000000056e-01, 1.183771046602912769e+00, -1.062995975370924828e+00, 0.000000000000000000e+00
2.300000000000000100e-01, 1.204868019201029927e+00, -1.092348879204182666e+00, 0.000000000000000000e+00
2.350000000000000144e-01, 1.225738511335680681e+00, -1.121950946996015830e+00, 0.000000000000000000e+00
2.399999999999999911e-01, 1.246382523006864806e+00, -1.151802178746424321e+00, 0.000000000000000000e+00
2.449999999999999956e-01, 1.266800054214582749e+00, -1.181902574455408805e+00, 0.000000000000000000e+00
2.500000000000000000e-01, 1.286991104958834509e+00, -1.212252134122968616e+00, 0.000000000000000000e+00
2.550000000000000044e-01, 1.307074436423815156e+00, -1.241845526619875573e+00, 0.000000000000000000e+00
2.600000000000000089e-01, 1.327095961722927431e+00, -1.271472702962108681e+00, 0.000000000000000000e+00
2.650000000000000133e-01, 1.347055680856171112e+00, -1.301133663149668385e+00, 0.000000000000000000e+00
2.700000000000000178e-01, 1.366953593823546198e+00, -1.330828407182554685e+00, 0.000000000000000000e+00
2.750000000000000222e-01, 1.386789700625052468e+00, -1.360556935060767803e+00, 0.000000000000000000e+00
2.800000000000000266e-01, 1.406564001260690810e+00, -1.390319246784307072e+00, 0.000000000000000000e+00
2.850000000000000311e-01, 1.426276495730460114e+00, -1.420115342353173160e+00, 0.000000000000000000e+00
2.899999999999999800e-01, 1.445927184034360602e+00, -1.449945221767364734e+00, 0.000000000000000000e+00
2.949999999999999845e-01, 1.465516066172393383e+00, -1.479808885026883569e+00, 0.000000000000000000e+00
2.999999999999999889e-01, 1.485043142144557127e+00, -1.509706332131729001e+00, 0.000000000000000000e+00
3.049999999999999933e-01, 1.504508411950852054e+00, -1.539637563081901028e+00, 0.000000000000000000e+00
3.099999999999999978e-01, 1.523911875591279053e+00, -1.569602577877399208e+00, 0.000000000000000000e+00
3.150000000000000022e-01, 1.543253533065837013e+00, -1.599601376518224427e+00, 0.000000000000000000e+00
3.200000000000000067e-01, 1.562533384374526602e+00, -1.629633959004375798e+00, 0.000000000000000000e+00
3.250000000000000111e-01, 1.581751429517348040e+00, -1.659700325335853544e+00, 0.000000000000000000e+00
3.300000000000000155e-01, 1.600907668494300218e+00, -1.689800475512657663e+00, 0.000000000000000000e+00
3.350000000000000200e-01, 1.620002101305384468e+00, -1.719934409534788822e+00, 0.000000000000000000e+00
3.400000000000000244e-01, 1.639034727950599679e+00, -1.750102127402246133e+00, 0.000000000000000000e+00
3.450000000000000289e-01, 1.658005548429946741e+00, -1.780303629115030262e+00, 0.000000000000000000e+00
3.500000000000000333e-01, 1.676914562743425208e+00, -1.810538914673140543e+00, 0.000000000000000000e+00
3.549999999999999822e-01, 1.695761770891034859e+00, -1.840807984076576975e+00, 0.000000000000000000e+00
3.599999999999999867e-01, 1.714547172872776137e+00, -1.871110837325340226e+00, 0.000000000000000000e+00
3.649999999999999911e-01, 1.733270768688649044e+00, -1.901447474419430295e+00, 0.000000000000000000e+00
3.699999999999999956e-01, 1.751932558338653134e+00, -1.931817895358846515e+00, 0.000000000000000000e+00
3.750000000000000000e-01, 1.770532541822788852e+00, -1.962222100143589554e+00, 0.000000000000000000e+00
3.800000000000000044e-01, 1.789070719141055754e+00, -1.992660088773658744e+00, 0.000000000000000000e+00
3.850000000000000089e-01, 1.807547090293454728e+00, -2.023131861249054975e+00, 0.000000000000000000e+00
3.900000000000000133e-01, 1.825961655279984663e+00, -2.053637417569777135e+00, 0.000000000000000000e+00
3.950000000000000178e-01, 1.844314414100646005e+00, -2.084176757735826335e+00, 0.000000000000000000e+00
4.000000000000000222e-01, 1.862605366755439196e+00, -2.114749881747201687e+00, 0.000000000000000000e+00
4.050000000000000266e-01, 1.880834513244363571e+00, -2.145356789603903636e+00, 0.000000000000000000e+00
4.100000000000000311e-01, 1.899001853567419573e+00, -2.175997481305932180e+00, 0.000000000000000000e+00
4.150000000000000355e-01, 1.917107387724606982e+00, -2.206671956853286876e+00, 0.000000000000000000e+00
4.199999999999999845e-01, 1.935151115715925352e+00, -2.237380216245968167e+00, 0.000000000000000000e+00
4.249999999999999889e-01, 1.953133037541375794e+00, -2.268122259483976055e+00, 0.000000000000000000e+00
4.299999999999999933e-01, 1.971053153200957198e+00, -2.298898086567310539e+00, 0.000000000000000000e+00
4.349999999999999978e-01, 1.988911462694670451e+00, -2.329707697495971619e+00, 0.000000000000000000e+00
4.400000000000000022e-01, 2.006707966022515333e+00, -2.360551092269958851e+00, 0.000000000000000000e+00
4.450000000000000067e-01, 2.024442663184490954e+00, -2.391428270889272678e+00, 0.000000000000000000e+00
4.500000000000000111e-01, 2.042115554180599091e+00, -2.422339233353913102e+00, 0.000000000000000000e+00
4.550000000000000155e-01, 2.059726639010837967e+00, -2.453283979663880121e+00, 0.000000000000000000e+00
4.600000000000000200e-01, 2.077275917675208028e+00, -2.484262509819173292e+00, 0.000000000000000000e+00
4.650000000000000244e-01, 2.094763390173709716e+00, -2.515274823819793504e+00, 0.000000000000000000e+00
4.700000000000000289e-01, 2.112189056506343476e+00, -2.546320921665740311e+00, 0.000000000000000000e+00
4.750000000000000333e-01, 2.129552916673108420e+00, -2.577400803357012826e+00, 0.000000000000000000e+00
4.799999999999999822e-01, 2.146854970674004104e+00, -2.608514468893612381e+00, 0.000000000000000000e+00
4.849999999999999867e-01, 2.164095218509031859e+00, -2.639661918275538088e+00, 0.000000000000000000e+00
4.899999999999999911e-01, 2.181273660178191243e+00, -2.670843151502790835e+00, 0.000000000000000000e+00
4.949999999999999956e-01, 2.198390295681481810e+00, -2.702058168575369734e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 2.215445125018904005e+00, -2.733306969493275229e+00, 0.000000000000000000e+00
5.050000000000000044e-01, 2.232482456962702422e+00, -2.764627073667093260e+00, 0.000000000000000000e+00
5.100000000000000089e-01, 2.249622198583621557e+00, -2.795885845746567178e+00, 0.000000000000000000e+00
5.150000000000000133e-01, 2.266864349881661411e+00, -2.827083285731696982e+00, 0.000000000000000000e+00
5.200000000000000178e-01, 2.284208910856822872e+00, -2.858219393622483118e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 2.301655881509104162e+00, -2.889294169418925140e+00, 0.000000000000000000e+00
5.300000000000000266e-01, 2.319205261838507059e+00, -2.920307613121023049e+00, 0.000000000000000000e+00
5.350000000000000311e-01, 2.336857051845030231e+00, -2.951259724728776845e+00, 0.000000000000000000e+00
5.400000000000000355e-01, 2.354611251528674565e+00, -2.982150504242187417e+00, 0.000000000000000000e+00
5.450000000000000400e-01, 2.372467860889439617e+00, -3.012979951661253875e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 2.390426879927325388e+00, -3.043748066985975775e+00, 0.000000000000000000e+00
5.550000000000000488e-01, 2.408488308642331432e+00, -3.074454850216354451e+00, 0.000000000000000000e+00
5.600000000000000533e-01, 2.426652147034459084e+00, -3.105100301352388570e+00, 0.000000000000000000e+00
5.650000000000000577e-01, 2.444918395103706565e+00, -3.135684420394078575e+00, 0.000000000000000000e+00
5.700000000000000622e-01, 2.463287052850076542e+00, -3.166207207341424912e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 2.481758120273565904e+00, -3.196668662194428023e+00, 0.000000000000000000e+00
5.799999999999999600e-01, 2.500331597374175985e+00, -3.227068784953085245e+00, 0.000000000000000000e+00
5.849999999999999645e-01, 2.519007484151908116e+00, -3.257407575617400131e+00, 0.000000000000000000e+00
5.899999999999999689e-01, 2.537785780606760078e+00, -3.287685034187370903e+00, 0.000000000000000000e+00
5.949999999999999734e-01, 2.556666486738733202e+00, -3.317901160662997118e+00, 0.000000000000000000e+00
5.999999999999999778e-01, 2.575649602547827044e+00, -3.348055955044280108e+00, 0.000000000000000000e+00
6.049999999999999822e-01, 2.594735128034041605e+00, -3.378149417331218984e+00, 0.000000000000000000e+00
6.099999999999999867e-01, 2.613923063197376440e+00, -3.408181547523813748e+00, 0.000000000000000000e+00
6.149999999999999911e-01, 2.633213408037833325e+00, -3.438152345622064843e+00, 0.000000000000000000e+00
6.199999999999999956e-01, 2.652606162555410041e+00, -3.468061811625971380e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 2.672101326750108363e+00, -3.497909945535534249e+00, 0.000000000000000000e+00
6.300000000000000044e-01, 2.691698900621926516e+00, -3.527696747350752560e+00, 0.000000000000000000e+00
6.350000000000000089e-01, 2.711398884170867163e+00, -3.557422217071628534e+00, 0.000000000000000000e+00
6.400000000000000133e-01, 2.731201277396926752e+00, -3.587086354698159507e+00, 0.000000000000000000e+00
6.450000000000000178e-01, 2.751106080300107948e+00, -3.616689160230345479e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 2.771113292880410306e+00, -3.646230633668189558e+00, 0.000000000000000000e+00
6.550000000000000266e-01, 2.791222915137833382e+00, -3.675710775011689080e+00, 0.000000000000000000e+00
6.600000000000000311e-01, 2.811434947072376733e+00, -3.705129584260844489e+00, 0.000000000000000000e+00
6.650000000000000355e-01, 2.831749388684041246e+00, -3.734487061415655340e+00, 0.000000000000000000e+00
6.700000000000000400e-01, 2.852166239972826478e+00, -3.763783206476122523e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 2.872685500938732428e+00, -3.793018019442246036e+00, 0.000000000000000000e+00
6.800000000000000488e-01, 2.893307171581759540e+00, -3.822191500314025436e+00, 0.000000000000000000e+00
6.850000000000000533e-01, 2.914031251901906927e+00, -3.851303649091460723e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 2.934857741899175476e+00, -3.880354465774551898e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 2.955786641573564744e+00, -3.909343950363299847e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 2.976817950925075174e+00, -3.938272102857703683e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 2.997951669953705434e+00, -3.967138923257762073e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 3.019187798659457300e+00, -3.995944411563478571e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 3.040526337042329885e+00, -4.024688567774850512e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 3.061967285102323189e+00, -4.053371391891877451e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 3.083510642839437210e+00, -4.081992883914560721e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 3.105156410253671950e+00, -4.110553043842901211e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 3.126904587345027853e+00, -4.139051871676897143e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 3.148755174113504918e+00, -4.167489367416549406e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 3.170708170559101813e+00, -4.195865531061857112e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 3.192763576681820314e+00, -4.224180362612821149e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 3.215265811864350898e+00, -4.253606237624579123e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 3.238006060060528934e+00, -4.282663240463868704e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 3.260984321270353981e+00, -4.311351371130690779e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 3.284200595493826480e+00, -4.339670629625044462e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 3.307654882730945989e+00, -4.367621015946928864e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 3.331347182981712507e+00, -4.395202530096346649e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 3.355277496246126923e+00, -4.422415172073296041e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 3.379445822524187903e+00, -4.449258941877777040e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 3.403852161815895894e+00, -4.475733839509789647e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 3.428496514121251781e+00, -4.501839864969333860e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 3.453378879440253790e+00, -4.527577018256409680e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 3.478499257772904585e+00, -4.552945299371017107e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 3.503857649119201056e+00, -4.577944708313156141e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 3.529454053479145426e+00, -4.602575245082827671e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 3.555288470852736360e+00, -4.626836909680030807e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 3.581360901239975192e+00, -4.650729702104766439e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 3.607671344640860589e+00, -4.674253622357032789e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 3.634219801055393440e+00, -4.697408670436831635e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 3.661006270483573743e+00, -4.720194846344162087e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 3.688030752925401057e+00, -4.742612150079024147e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 3.715293248380874935e+00, -4.764660581641416925e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 3.742793756849996711e+00, -4.786340141031342199e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 3.770532278332765941e+00, -4.807650828248800856e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 3.798508812829182180e+00, -4.828592643293789344e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 3.826723360339245428e+00, -4.849165586166311215e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 3.855175920862955685e+00, -4.869369656866363805e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 3.883866494400313840e+00, -4.889204855393949778e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 3.912795080951318560e+00, -4.908671181749064694e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 3.941961680515970290e+00, -4.927768635931712105e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 3.971366293094269917e+00, -4.946497217941892899e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 4.001008918686216553e+00, -4.964856927779606188e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 4.030889557291810199e+00, -4.982847765444849308e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 4.061008208911050410e+00, -5.000469730937624036e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 4.091364873543938963e+00, -5.017722824257932146e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 4.121959551190473192e+00, -5.034607045405770087e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 4.152792241850656652e+00, -5.051122394381141412e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 4.183862945524484900e+00, -5.067268871184044343e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 4.215171662211962378e+00, -5.083046475814478882e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 4.246718391913086421e+00, -5.098455208272444139e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 4.278503134627857918e+00, -5.113495068557941892e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 4.310525890356275980e+00, -5.128166056670971251e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 4.342786659098340607e+00, -5.142468172611533106e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 4.375285440854053576e+00, -5.156401416379626568e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 4.408022235623413110e+00, -5.169965787975251637e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 4.440997043406420097e+00, -5.183161287398407424e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 4.474209864203073650e+00, -5.195987914649096595e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 4.507660698013376432e+00, -5.208445669727317373e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 4.541349544837324004e+00, -5.220534552633069758e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 4.575276404674919917e+00, -5.232254563366352862e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 4.609441277526163283e+00, -5.243605701927169349e+00, 0.000000000000000000e+00


==> unconstrained_MH_2.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.149343891356773395e-02, -3.596552386777294476e-03, 0.000000000000000000e+00
1.000000000000000021e-02, 6.296033963058478289e-02, -7.324844173405184802e-03, 0.000000000000000000e+00
1.499999999999999944e-02, 9.440070215105116069e-02, -1.118487535988366144e-02, 0.000000000000000000e+00
2.000000000000000042e-02, 1.258145264749669368e-01, -1.517664594621274954e-02, 0.000000000000000000e+00
2.500000000000000139e-02, 1.572018126023320139e-01, -1.930015593239241614e-02, 0.000000000000000000e+00
2.999999999999999889e-02, 1.885625605331463783e-01, -2.355540531842268206e-02, 0.000000000000000000e+00
3.500000000000000333e-02, 2.198967702674101687e-01, -2.794239410430354731e-02, 0.000000000000000000e+00
4.000000000000000083e-02, 2.512044418051232464e-01, -3.246112229003499106e-02, 0.000000000000000000e+00
4.499999999999999833e-02, 2.824855751462856390e-01, -3.711158987561705147e-02, 0.000000000000000000e+00
5.000000000000000278e-02, 3.137401702908975132e-01, -4.189379686104970774e-02, 0.000000000000000000e+00
5.500000000000000028e-02, 3.449682272389584803e-01, -4.680774324633292516e-02, 0.000000000000000000e+00
5.999999999999999778e-02, 3.761697459904689289e-01, -5.185342903146676619e-02, 0.000000000000000000e+00
6.500000000000000222e-02, 4.073447265454287480e-01, -5.703085421645119613e-02, 0.000000000000000000e+00
7.000000000000000666e-02, 4.384931689038377156e-01, -6.234001880128622192e-02, 0.000000000000000000e+00
7.499999999999999722e-02, 4.696150730656960537e-01, -6.778092278597183662e-02, 0.000000000000000000e+00
8.000000000000000167e-02, 5.007104390310038733e-01, -7.335356617050803330e-02, 0.000000000000000000e+00
8.500000000000000611e-02, 5.317792667997609524e-01, -7.905794895489483276e-02, 0.000000000000000000e+00
8.999999999999999667e-02, 5.628215563719674019e-01, -8.489407113913222114e-02, 0.000000000000000000e+00
9.500000000000000111e-02, 5.938373077476231110e-01, -9.086193272322024006e-02, 0.000000000000000000e+00
1.000000000000000056e-01, 6.248265209267281906e-01, -9.696153370715882014e-02, 0.000000000000000000e+00
1.049999999999999961e-01, 6.557891959092827516e-01, -1.031928740909480169e-01, 0.000000000000000000e+00
1.100000000000000006e-01, 6.867253326952866832e-01, -1.095559538745877748e-01, 0.000000000000000000e+00
1.150000000000000050e-01, 7.176349312847396522e-01, -1.160507730580781771e-01, 0.000000000000000000e+00
1.199999999999999956e-01, 7.485179916776419917e-01, -1.226773316414190990e-01, 0.000000000000000000e+00
1.250000000000000000e-01, 7.793745138739938128e-01, -1.294356296246106652e-01, 0.000000000000000000e+00
1.300000000000000044e-01, 8.102044978737950043e-01, -1.363256670076528343e-01, 0.000000000000000000e+00
1.350000000000000089e-01, 8.410079436770455663e-01, -1.433474437905455923e-01, 0.000000000000000000e+00
1.400000000000000133e-01, 8.717848512837451658e-01, -1.505009599732889114e-01, 0.000000000000000000e+00
1.449999999999999900e-01, 9.025352206938942468e-01, -1.577862155558828472e-01, 0.000000000000000000e+00
1.499999999999999944e-01, 9.332590519074925872e-01, -1.652032105383273719e-01, 0.000000000000000000e+00
1.549999999999999989e-01, 9.639563449245405202e-01, -1.727519449206225133e-01, 0.000000000000000000e+00
1.600000000000000033e-01, 9.946270997450377127e-01, -1.804324187027682158e-01, 0.000000000000000000e+00
1.650000000000000078e-01, 1.025271316368984165e+00, -1.882446318847645350e-01, 0.000000000000000000e+00
1.700000000000000122e-01, 1.055888994796379876e+00, -1.961885844666114709e-01, 0.000000000000000000e+00
1.750000000000000167e-01, 1.086480135027225069e+00, -2.042642764483089679e-01, 0.000000000000000000e+00
1.799999999999999933e-01, 1.117044737061519522e+00, -2.124717078298570261e-01, 0.000000000000000000e+00
1.849999999999999978e-01, 1.147582800899263233e+00, -2.208108786112557009e-01, 0.000000000000000000e+00
1.900000000000000022e-01, 1.178094326540456427e+00, -2.292817887925049924e-01, 0.000000000000000000e+00
1.950000000000000067e-01, 1.208579313985099102e+00, -2.378844383736049006e-01, 0.000000000000000000e+00
2.000000000000000111e-01, 1.239037763233190814e+00, -2.466188273545553700e-01, 0.000000000000000000e+00
2.050000000000000155e-01, 1.269469674284732008e+00, -2.554849557353564560e-01, 0.000000000000000000e+00
2.099999999999999922e-01, 1.299875047139722462e+00, -2.644828235160080476e-01, 0.000000000000000000e+00
2.149999999999999967e-01, 1.330253881798162174e+00, -2.736124306965103115e-01, 0.000000000000000000e+00
2.200000000000000011e-01, 1.360606178260051369e+00, -2.828737772768631920e-01, 0.000000000000000000e+00
2.250000000000000056e-01, 1.390931936525389823e+00, -2.922668632570666336e-01, 0.000000000000000000e+00
2.300000000000000100e-01, 1.421231156594177980e+00, -3.017916886371206919e-01, 0.000000000000000000e+00
2.350000000000000144e-01, 1.451503838466414953e+00, -3.114482534170253114e-01, 0.000000000000000000e+00
2.399999999999999911e-01, 1.481749982142101185e+00, -3.212365575967804920e-01, 0.000000000000000000e+00
2.449999999999999956e-01, 1.511969587621237121e+00, -3.311566011763863449e-01, 0.000000000000000000e+00
2.500000000000000000e-01, 1.542162654903822316e+00, -3.412083841558427588e-01, 0.000000000000000000e+00
2.550000000000000044e-01, 1.572244081566327889e+00, -3.513113690472987605e-01, 0.000000000000000000e+00
2.600000000000000089e-01, 1.602305277578976783e+00, -3.614693848965799816e-01, 0.000000000000000000e+00
2.650000000000000133e-01, 1.632346242941769665e+00, -3.716824317036862557e-01, 0.000000000000000000e+00
2.700000000000000178e-01, 1.662366977654705646e+00, -3.819505094686176938e-01, 0.000000000000000000e+00
2.750000000000000222e-01, 1.692367481717785616e+00, -3.922736181913742959e-01, 0.000000000000000000e+00
2.800000000000000266e-01, 1.722347755131008906e+00, -4.026517578719559509e-01, 0.000000000000000000e+00
2.850000000000000311e-01, 1.752307797894375962e+00, -4.130849285103628810e-01, 0.000000000000000000e+00
2.899999999999999800e-01, 1.782247610007885896e+00, -4.235731301065946974e-01, 0.000000000000000000e+00
2.949999999999999845e-01, 1.812167191471540262e+00, -4.341163626606517889e-01, 0.000000000000000000e+00
2.999999999999999889e-01, 1.842066542285337949e+00, -4.447146261725340444e-01, 0.000000000000000000e+00
3.049999999999999933e-01, 1.871945662449279180e+00, -4.553679206422414083e-01, 0.000000000000000000e+00
3.099999999999999978e-01, 1.901804551963363510e+00, -4.660762460697738807e-01, 0.000000000000000000e+00
3.150000000000000022e-01, 1.931643210827591828e+00, -4.768396024551316281e-01, 0.000000000000000000e+00
3.200000000000000067e-01, 1.961461639041963689e+00, -4.876579897983143175e-01, 0.000000000000000000e+00
3.250000000000000111e-01, 1.991259836606479539e+00, -4.985314080993221153e-01, 0.000000000000000000e+00
3.300000000000000155e-01, 2.021037803521138265e+00, -5.094598573581551326e-01, 0.000000000000000000e+00
3.350000000000000200e-01, 2.050795539785940758e+00, -5.204433375748134250e-01, 0.000000000000000000e+00
3.400000000000000244e-01, 2.080533045400887016e+00, -5.314818487492967147e-01, 0.000000000000000000e+00
3.450000000000000289e-01, 2.110250320365977039e+00, -5.425753908816051130e-01, 0.000000000000000000e+00
3.500000000000000333e-01, 2.139947364681209940e+00, -5.537239639717387307e-01, 0.000000000000000000e+00
3.549999999999999822e-01, 2.169624178346586163e+00, -5.649275680196972349e-01, 0.000000000000000000e+00
3.599999999999999867e-01, 2.199280761362106595e+00, -5.761862030254809586e-01, 0.000000000000000000e+00
3.649999999999999911e-01, 2.228917113727770793e+00, -5.874998689890901238e-01, 0.000000000000000000e+00
3.699999999999999956e-01, 2.258533235443577869e+00, -5.988685659105242864e-01, 0.000000000000000000e+00
3.750000000000000000e-01, 2.288129126509529154e+00, -6.102922937897834466e-01, 0.000000000000000000e+00
3.800000000000000044e-01, 2.317704786925623761e+00, -6.217710526268678262e-01, 0.000000000000000000e+00
3.850000000000000089e-01, 2.347260216691862578e+00, -6.333048424217773142e-01, 0.000000000000000000e+00
3.900000000000000133e-01, 2.376795415808243828e+00, -6.448936631745119108e-01, 0.000000000000000000e+00
3.950000000000000178e-01, 2.406310384274768843e+00, -6.565375148850716158e-01, 0.000000000000000000e+00
4.000000000000000222e-01, 2.435805122091438069e+00, -6.682363975534565403e-01, 0.000000000000000000e+00
4.050000000000000266e-01, 2.465279629258250615e+00, -6.799903111796667954e-01, 0.000000000000000000e+00
4.100000000000000311e-01, 2.494733905775206484e+00, -6.917992557637019368e-01, 0.000000000000000000e+00
4.150000000000000355e-01, 2.524167951642306118e+00, -7.036632313055620758e-01, 0.000000000000000000e+00
4.199999999999999845e-01, 2.553581766859548630e+00, -7.155822378052474342e-01, 0.000000000000000000e+00
4.249999999999999889e-01, 2.582975351426935795e+00, -7.275562752627580121e-01, 0.000000000000000000e+00
4.299999999999999933e-01, 2.612348705344465394e+00, -7.395853436780936985e-01, 0.000000000000000000e+00
4.349999999999999978e-01, 2.641701828612139202e+00, -7.516694430512544933e-01, 0.000000000000000000e+00
4.400000000000000022e-01, 2.671034721229956332e+00, -7.638085733822405077e-01, 0.000000000000000000e+00
4.450000000000000067e-01, 2.700347383197917672e+00, -7.760027346710516305e-01, 0.000000000000000000e+00
4.500000000000000111e-01, 2.729639814516022334e+00, -7.882519269176878618e-01, 0.000000000000000000e+00
4.550000000000000155e-01, 2.758912015184270317e+00, -8.005561501221492016e-01, 0.000000000000000000e+00
4.600000000000000200e-01, 2.788163985202661621e+00, -8.129154042844355388e-01, 0.000000000000000000e+00
4.650000000000000244e-01, 2.817395724571196691e+00, -8.253296894045472065e-01, 0.000000000000000000e+00
4.700000000000000289e-01, 2.846607233289875971e+00, -8.377990054824840938e-01, 0.000000000000000000e+00
4.750000000000000333e-01, 2.875798511358698129e+00, -8.503233525182460895e-01, 0.000000000000000000e+00
4.799999999999999822e-01, 2.904969558777663607e+00, -8.629027305118328606e-01, 0.000000000000000000e+00
4.849999999999999867e-01, 2.934120375546772852e+00, -8.755371394632450732e-01, 0.000000000000000000e+00
4.899999999999999911e-01, 2.963250961666025862e+00, -8.882265793724822833e-01, 0.000000000000000000e+00
4.949999999999999956e-01, 2.992361317135422638e+00, -9.009710502395448239e-01, 0.000000000000000000e+00
5.000000000000000000e-01, 3.021451441954962736e+00, -9.137705520644323620e-01, 0.000000000000000000e+00
5.050000000000000044e-01, 3.050516062887672852e+00, -9.265783127455690105e-01, 0.000000000000000000e+00
5.100000000000000089e-01, 3.079585666757099105e+00, -9.393738961917501573e-01, 0.000000000000000000e+00
5.150000000000000133e-01, 3.108660253563241049e+00, -9.521573024029760246e-01, 0.000000000000000000e+00
5.200000000000000178e-01, 3.137739823306099129e+00, -9.649285313792461682e-01, 0.000000000000000000e+00
5.250000000000000222e-01, 3.166824375985672901e+00, -9.776875831205611433e-01, 0.000000000000000000e+00
5.300000000000000266e-01, 3.195913911601962365e+00, -9.904344576269207279e-01, 0.000000000000000000e+00
5.350000000000000311e-01, 3.225008430154968408e+00, -1.003169154898325033e+00, 0.000000000000000000e+00
5.400000000000000355e-01, 3.254107931644689256e+00, -1.015891674934773947e+00, 0.000000000000000000e+00
5.450000000000000400e-01, 3.283212416071126238e+00, -1.028602017736267138e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 3.312321883434279357e+00, -1.041300183302805271e+00, 0.000000000000000000e+00
5.550000000000000488e-01, 3.341436333734148167e+00, -1.053986171634387903e+00, 0.000000000000000000e+00
5.600000000000000533e-01, 3.370555766970732670e+00, -1.066659982731015033e+00, 0.000000000000000000e+00
5.650000000000000577e-01, 3.399680183144032419e+00, -1.079321616592686883e+00, 0.000000000000000000e+00
5.700000000000000622e-01, 3.428809582254049637e+00, -1.091971073219403454e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 3.457943964300781658e+00, -1.104608352611164301e+00, 0.000000000000000000e+00
5.799999999999999600e-01, 3.487083329284228927e+00, -1.117233454767969425e+00, 0.000000000000000000e+00
5.849999999999999645e-01, 3.516227677204392776e+00, -1.129846379689819935e+00, 0.000000000000000000e+00
5.899999999999999689e-01, 3.545377008061273205e+00, -1.142447127376714722e+00, 0.000000000000000000e+00
5.949999999999999734e-01, 3.574531321854868882e+00, -1.155035697828654229e+00, 0.000000000000000000e+00
5.999999999999999778e-01, 3.603690618585180250e+00, -1.167612091045638234e+00, 0.000000000000000000e+00
6.049999999999999822e-01, 3.632854898252207310e+00, -1.180176307027666738e+00, 0.000000000000000000e+00
6.099999999999999867e-01, 3.662024160855950061e+00, -1.192728345774739740e+00, 0.000000000000000000e+00
6.149999999999999911e-01, 3.691198406396409837e+00, -1.205268207286857907e+00, 0.000000000000000000e+00
6.199999999999999956e-01, 3.720377634873583972e+00, -1.217795891564020128e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 3.749561846287475131e+00, -1.230311398606227291e+00, 0.000000000000000000e+00
6.300000000000000044e-01, 3.778751040638081093e+00, -1.242814728413478731e+00, 0.000000000000000000e+00
6.350000000000000089e-01, 3.807945217925404524e+00, -1.255305880985775335e+00, 0.000000000000000000e+00
6.400000000000000133e-01, 3.837144378149442314e+00, -1.267784856323115994e+00, 0.000000000000000000e+00
6.450000000000000178e-01, 3.866348521310195796e+00, -1.280251654425501373e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 3.895557647407667190e+00, -1.292706275292931695e+00, 0.000000000000000000e+00
6.550000000000000266e-01, 3.924771756441852943e+00, -1.305148718925406293e+00, 0.000000000000000000e+00
6.600000000000000311e-01, 3.953990848412753945e+00, -1.317578985322925389e+00, 0.000000000000000000e+00
6.650000000000000355e-01, 3.983214923320371970e+00, -1.329997074485489428e+00, 0.000000000000000000e+00
6.700000000000000400e-01, 4.012443981164705242e+00, -1.342402986413097743e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 4.041678021945754651e+00, -1.354796721105750779e+00, 0.000000000000000000e+00
6.800000000000000488e-01, 4.070917045663519751e+00, -1.367178278563448535e+00, 0.000000000000000000e+00
6.850000000000000533e-01, 4.100161052318000543e+00, -1.379547658786190789e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 4.129410041909197027e+00, -1.391904861773977764e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 4.158664014437110090e+00, -1.404249887526809237e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 4.187922969901738846e+00, -1.416582736044685209e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 4.217186908303082404e+00, -1.428903407327605457e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 4.246455829641142543e+00, -1.441211901375571092e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 4.275729733915919262e+00, -1.453508218188581003e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 4.305008621127409896e+00, -1.465792357766635412e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 4.334292491275617998e+00, -1.478064320109734542e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 4.363581344360541792e+00, -1.490324105217877948e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 4.392875180382181277e+00, -1.502571713091066297e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 4.422173999340536454e+00, -1.514807143729299366e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 4.451477801235607323e+00, -1.527030397132576711e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 4.480786586067394772e+00, -1.539241473300898999e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 4.510151419811896822e+00, -1.551432785312704787e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 4.539542430101580095e+00, -1.563542298201607172e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 4.568959616936443702e+00, -1.575570011967606820e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 4.598402980316490307e+00, -1.587515926610703509e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 4.627872520241717247e+00, -1.599380042130897461e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 4.657368236712124521e+00, -1.611162358528188454e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 4.686890129727714793e+00, -1.622862875802576488e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 4.716438199288485400e+00, -1.634481593954061118e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 4.746012445394437229e+00, -1.646018512982643012e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 4.775612868045571169e+00, -1.657473632888322390e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 4.805239467241885443e+00, -1.668846953671098143e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 4.834892242983381827e+00, -1.680138475330971382e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 4.864571195270057657e+00, -1.691348197867941439e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 4.894276324101916487e+00, -1.702476121282008759e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 4.924007629478955650e+00, -1.713522245573172675e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 4.953765111401176036e+00, -1.724486570741433855e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 4.983548769868578532e+00, -1.735369096786791854e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 5.013358604881162250e+00, -1.746169823709247337e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 5.043194616438926303e+00, -1.756888751508799640e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 5.073056804541872467e+00, -1.767525880185448983e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 5.102945169189999852e+00, -1.778081209739195367e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 5.132859710383306684e+00, -1.788554740170038793e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 5.162800428121796514e+00, -1.798946471477979259e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 5.192767322405467567e+00, -1.809256403663016988e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 5.222760393234319842e+00, -1.819484536725151536e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 5.252779640608352452e+00, -1.829630870664382902e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 5.282825064527568060e+00, -1.839695405480711976e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 5.312896664991964002e+00, -1.849678141174137647e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 5.342994442001540278e+00, -1.859579077744660136e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 5.373118395556299554e+00, -1.869398215192280110e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 5.403268525656239163e+00, -1.879135553516996904e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 5.433444832301359995e+00, -1.888791092718810960e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 5.463647315491662049e+00, -1.898364832797721835e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 5.493875975227145325e+00, -1.907856773753729751e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.524130811507809824e+00, -1.917266915586834486e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 5.554411824333655545e+00, -1.926595258297036928e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 5.584719013704683377e+00, -1.935841801884335744e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 5.615052379620891543e+00, -1.945006546348731824e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 5.645411922082280931e+00, -1.954089491690225167e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.675797641088852430e+00, -1.963090637908815328e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 5.706209536640603375e+00, -1.972009985004502308e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 5.736647608737538206e+00, -1.980847532977286773e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 5.767111857379652484e+00, -1.989603281827168058e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 5.797602282566948872e+00, -1.998277231554146161e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 5.828118884299425595e+00, -2.006869382158221526e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 5.858661662577083540e+00, -2.015379733639393489e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 5.889230617399923595e+00, -2.023808285997663603e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 5.919825748767944873e+00, -2.032155039233030092e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 5.950447056681146485e+00, -2.040419993345493399e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 5.981094541139530207e+00, -2.048603148335053969e+00, 0.000000000000000000e+00


==> unconstrained_MH_4.csv <==
xi, x, y, z
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
5.000000000000000104e-03, 3.158006485543594921e-02, -7.226317402020565606e-03, 0.000000000000000000e+00
1.000000000000000021e-02, 6.308199005724965391e-02, -1.465953155226127833e-02, 0.000000000000000000e+00
1.499999999999999944e-02, 9.450577560544111411e-02, -2.229964245072214857e-02, 0.000000000000000000e+00
2.000000000000000042e-02, 1.258514215000103298e-01, -3.014665009740317286e-02, 0.000000000000000000e+00
2.500000000000000139e-02, 1.571189277409573148e-01, -3.820055449230434774e-02, 0.000000000000000000e+00
2.999999999999999889e-02, 1.883082943282820554e-01, -4.646135563542566627e-02, 0.000000000000000000e+00
3.500000000000000333e-02, 2.194195212619845514e-01, -5.492905352676714925e-02, 0.000000000000000000e+00
4.000000000000000083e-02, 2.504526085420647474e-01, -6.360364816632875506e-02, 0.000000000000000000e+00
4.499999999999999833e-02, 2.814075561685227544e-01, -7.248513955411055310e-02, 0.000000000000000000e+00
5.000000000000000278e-02, 3.122843641413585725e-01, -8.157352769011248783e-02, 0.000000000000000000e+00
5.500000000000000028e-02, 3.430830324605719239e-01, -9.086881257433454540e-02, 0.000000000000000000e+00
5.999999999999999778e-02, 3.738035611261631974e-01, -1.003709942067768091e-01, 0.000000000000000000e+00
6.500000000000000222e-02, 4.044459501381322264e-01, -1.100800725874391817e-01, 0.000000000000000000e+00
7.000000000000000666e-02, 4.350101994964790664e-01, -1.199960477163217049e-01, 0.000000000000000000e+00
7.499999999999999722e-02, 4.654963092012035508e-01, -1.301189195934243648e-01, 0.000000000000000000e+00
8.000000000000000167e-02, 4.959042792523057352e-01, -1.404486882187472307e-01, 0.000000000000000000e+00
8.500000000000000611e-02, 5.262341096497857862e-01, -1.509853535922902057e-01, 0.000000000000000000e+00
8.999999999999999667e-02, 5.564858003936435926e-01, -1.617289157140533451e-01, 0.000000000000000000e+00
9.500000000000000111e-02, 5.866593514838791545e-01, -1.726793745840366490e-01, 0.000000000000000000e+00
1.000000000000000056e-01, 6.167547629204923609e-01, -1.838367302022400895e-01, 0.000000000000000000e+00
1.049999999999999961e-01, 6.467720347034834338e-01, -1.952009825686636946e-01, 0.000000000000000000e+00
1.100000000000000006e-01, 6.767111668328523733e-01, -2.067721316833074918e-01, 0.000000000000000000e+00
1.150000000000000050e-01, 7.065721593085989571e-01, -2.185501775461713980e-01, 0.000000000000000000e+00
1.199999999999999956e-01, 7.363550121307230745e-01, -2.305351201572553854e-01, 0.000000000000000000e+00
1.250000000000000000e-01, 7.660597252992251693e-01, -2.427269595165595928e-01, 0.000000000000000000e+00
1.300000000000000044e-01, 7.956862988141050197e-01, -2.551256956240839369e-01, 0.000000000000000000e+00
1.350000000000000089e-01, 8.252347326753626255e-01, -2.677313284798285009e-01, 0.000000000000000000e+00
1.400000000000000133e-01, 8.547050268829978759e-01, -2.805438580837931184e-01, 0.000000000000000000e+00
1.449999999999999900e-01, 8.840971814370108817e-01, -2.935632844359779003e-01, 0.000000000000000000e+00
1.499999999999999944e-01, 9.134111963374017540e-01, -3.067896075363828468e-01, 0.000000000000000000e+00
1.549999999999999989e-01, 9.426470715841703818e-01, -3.202228273850079576e-01, 0.000000000000000000e+00
1.600000000000000033e-01, 9.718048071773167651e-01, -3.338629439818532330e-01, 0.000000000000000000e+00
1.650000000000000078e-01, 1.000884403116840904e+00, -3.477099573269186727e-01, 0.000000000000000000e+00
1.700000000000000122e-01, 1.029885859402742687e+00, -3.617638674202042770e-01, 0.000000000000000000e+00
1.750000000000000167e-01, 1.058809176035022448e+00, -3.760246742617099902e-01, 0.000000000000000000e+00
1.799999999999999933e-01, 1.087654353013679742e+00, -3.904923778514357569e-01, 0.000000000000000000e+00
1.849999999999999978e-01, 1.116421390338714570e+00, -4.051669781893817990e-01, 0.000000000000000000e+00
1.900000000000000022e-01, 1.145110288010127597e+00, -4.200484752755480056e-01, 0.000000000000000000e+00
1.950000000000000067e-01, 1.173721046027918158e+00, -4.351368691099343211e-01, 0.000000000000000000e+00
2.000000000000000111e-01, 1.202253664392086696e+00, -4.504321596925408566e-01, 0.000000000000000000e+00
2.050000000000000155e-01, 1.230708143102632768e+00, -4.659343470233674456e-01, 0.000000000000000000e+00
2.099999999999999922e-01, 1.259084482159556595e+00, -4.816434311024141435e-01, 0.000000000000000000e+00
2.149999999999999967e-01, 1.287382681562858178e+00, -4.975594119296811169e-01, 0.000000000000000000e+00
2.200000000000000011e-01, 1.315602741312537738e+00, -5.136822895051682547e-01, 0.000000000000000000e+00
2.250000000000000056e-01, 1.343744661408594832e+00, -5.300120638288754460e-01, 0.000000000000000000e+00
2.300000000000000100e-01, 1.371808441851029903e+00, -5.465487349008029128e-01, 0.000000000000000000e+00
2.350000000000000144e-01, 1.399794082639842285e+00, -5.632923027209504330e-01, 0.000000000000000000e+00
2.399999999999999911e-01, 1.427701583775032645e+00, -5.802427672893180066e-01, 0.000000000000000000e+00
2.449999999999999956e-01, 1.455530945256600983e+00, -5.974001286059058557e-01, 0.000000000000000000e+00
2.500000000000000000e-01, 1.483282167084546854e+00, -6.147643866707138693e-01, 0.000000000000000000e+00
2.550000000000000044e-01, 1.510771197721814785e+00, -6.320532299001720977e-01, 0.000000000000000000e+00
2.600000000000000089e-01, 1.538214380347529664e+00, -6.494088912111203316e-01, 0.000000000000000000e+00
2.650000000000000133e-01, 1.565611714961692602e+00, -6.668313706035584598e-01, 0.000000000000000000e+00
2.700000000000000178e-01, 1.592963201564303155e+00, -6.843206680774867046e-01, 0.000000000000000000e+00
2.750000000000000222e-01, 1.620268840155361101e+00, -7.018767836329049548e-01, 0.000000000000000000e+00
2.800000000000000266e-01, 1.647528630734866439e+00, -7.194997172698132104e-01, 0.000000000000000000e+00
2.850000000000000311e-01, 1.674742573302819171e+00, -7.371894689882116936e-01, 0.000000000000000000e+00
2.899999999999999800e-01, 1.701910667859218851e+00, -7.549460387880996270e-01, 0.000000000000000000e+00
2.949999999999999845e-01, 1.729032914404067256e+00, -7.727694266694778991e-01, 0.000000000000000000e+00
2.999999999999999889e-01, 1.756109312937362610e+00, -7.906596326323461765e-01, 0.000000000000000000e+00
3.049999999999999933e-01, 1.783139863459105579e+00, -8.086166566767043484e-01, 0.000000000000000000e+00
3.099999999999999978e-01, 1.810124565969296606e+00, -8.266404988025528588e-01, 0.000000000000000000e+00
3.150000000000000022e-01, 1.837063420467934138e+00, -8.447311590098911527e-01, 0.000000000000000000e+00
3.200000000000000067e-01, 1.863956426955019952e+00, -8.628886372987194520e-01, 0.000000000000000000e+00
3.250000000000000111e-01, 1.890803585430552936e+00, -8.811129336690376457e-01, 0.000000000000000000e+00
3.300000000000000155e-01, 1.917604895894533534e+00, -8.994040481208460669e-01, 0.000000000000000000e+00
3.350000000000000200e-01, 1.944360358346961526e+00, -9.177619806541444936e-01, 0.000000000000000000e+00
3.400000000000000244e-01, 1.971069972787837354e+00, -9.361867312689325926e-01, 0.000000000000000000e+00
3.450000000000000289e-01, 1.997733739217160354e+00, -9.546782999652111412e-01, 0.000000000000000000e+00
3.500000000000000333e-01, 2.024351657634931190e+00, -9.732366867429794732e-01, 0.000000000000000000e+00
3.549999999999999822e-01, 2.050923728041149197e+00, -9.918618916022376997e-01, 0.000000000000000000e+00
3.599999999999999867e-01, 2.077449950435815040e+00, -1.010553914542986043e+00, 0.000000000000000000e+00
3.649999999999999911e-01, 2.103930324818928277e+00, -1.029312755565224613e+00, 0.000000000000000000e+00
3.699999999999999956e-01, 2.130364851190489350e+00, -1.048138414668952745e+00, 0.000000000000000000e+00
3.750000000000000000e-01, 2.156753529550497372e+00, -1.067030891854171326e+00, 0.000000000000000000e+00
3.800000000000000044e-01, 2.183096359898953231e+00, -1.085990187120879691e+00, 0.000000000000000000e+00
3.850000000000000089e-01, 2.209393342235856927e+00, -1.105016300469078505e+00, 0.000000000000000000e+00
3.900000000000000133e-01, 2.235644476561207572e+00, -1.124109231898766659e+00, 0.000000000000000000e+00
3.950000000000000178e-01, 2.261849762875005609e+00, -1.143268981409945040e+00, 0.000000000000000000e+00
4.000000000000000222e-01, 2.288009201177251928e+00, -1.162495549002613648e+00, 0.000000000000000000e+00
4.050000000000000266e-01, 2.314122791467945639e+00, -1.181788934676772040e+00, 0.000000000000000000e+00
4.100000000000000311e-01, 2.340190533747086299e+00, -1.201149138432420438e+00, 0.000000000000000000e+00
4.150000000000000355e-01, 2.366212428014675240e+00, -1.220576160269559063e+00, 0.000000000000000000e+00
4.199999999999999845e-01, 2.392188474270710685e+00, -1.240070000188187249e+00, 0.000000000000000000e+00
4.249999999999999889e-01, 2.418118672515194412e+00, -1.259630658188305663e+00, 0.000000000000000000e+00
4.299999999999999933e-01, 2.444003022748125531e+00, -1.279258134269914304e+00, 0.000000000000000000e+00
4.349999999999999978e-01, 2.469841524969504043e+00, -1.298952428433012951e+00, 0.000000000000000000e+00
4.400000000000000022e-01, 2.495634179179329948e+00, -1.318713540677601159e+00, 0.000000000000000000e+00
4.450000000000000067e-01, 2.521380985377604134e+00, -1.338541471003679817e+00, 0.000000000000000000e+00
4.500000000000000111e-01, 2.547081943564325268e+00, -1.358436219411248480e+00, 0.000000000000000000e+00
4.550000000000000155e-01, 2.572737053739493795e+00, -1.378397785900307149e+00, 0.000000000000000000e+00
4.600000000000000200e-01, 2.598346315903110160e+00, -1.398426170470855379e+00, 0.000000000000000000e+00
4.650000000000000244e-01, 2.623909730055173473e+00, -1.418521373122894058e+00, 0.000000000000000000e+00
4.700000000000000289e-01, 2.649427296195685066e+00, -1.438683393856422743e+00, 0.000000000000000000e+00
4.750000000000000333e-01, 2.674899014324644053e+00, -1.458912232671441433e+00, 0.000000000000000000e+00
4.799999999999999822e-01, 2.700324884442049544e+00, -1.479207889567949463e+00, 0.000000000000000000e+00
4.849999999999999867e-01, 2.725704906547904205e+00, -1.499570364545948165e+00, 0.000000000000000000e+00
4.899999999999999911e-01, 2.751039080642205370e+00, -1.519999657605436871e+00, 0.000000000000000000e+00
4.949999999999999956e-01, 2.776327406724954372e+00, -1.540495768746415362e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 2.801569884796150767e+00, -1.561058697968884079e+00, 0.000000000000000000e+00
5.050000000000000044e-01, 2.826785105065392933e+00, -1.581606831006783453e+00, 0.000000000000000000e+00
5.100000000000000089e-01, 2.852024101853532390e+00, -1.602122608652070568e+00, 0.000000000000000000e+00
5.150000000000000133e-01, 2.877286875160569579e+00, -1.622606030904744756e+00, 0.000000000000000000e+00
5.200000000000000178e-01, 2.902573424986504502e+00, -1.643057097764806684e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 2.927883751331337603e+00, -1.663475809232255909e+00, 0.000000000000000000e+00
5.300000000000000266e-01, 2.953217854195067549e+00, -1.683862165307092651e+00, 0.000000000000000000e+00
5.350000000000000311e-01, 2.978575733577695672e+00, -1.704216165989316689e+00, 0.000000000000000000e+00
5.400000000000000355e-01, 3.003957389479221085e+00, -1.724537811278928245e+00, 0.000000000000000000e+00
5.450000000000000400e-01, 3.029362821899644231e+00, -1.744827101175927098e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 3.054792030838965555e+00, -1.765084035680313690e+00, 0.000000000000000000e+00
5.550000000000000488e-01, 3.080245016297183724e+00, -1.785308614792087578e+00, 0.000000000000000000e+00
5.600000000000000533e-01, 3.105721778274299183e+00, -1.805500838511248540e+00, 0.000000000000000000e+00
5.650000000000000577e-01, 3.131222316770312819e+00, -1.825660706837797242e+00, 0.000000000000000000e+00
5.700000000000000622e-01, 3.156746631785224189e+00, -1.845788219771733685e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 3.182294723319032848e+00, -1.865883377313057423e+00, 0.000000000000000000e+00
5.799999999999999600e-01, 3.207866591371738352e+00, -1.885946179461767791e+00, 0.000000000000000000e+00
5.849999999999999645e-01, 3.233462235943343366e+00, -1.905976626217866787e+00, 0.000000000000000000e+00
5.899999999999999689e-01, 3.259081657033844781e+00, -1.925974717581352635e+00, 0.000000000000000000e+00
5.949999999999999734e-01, 3.284724854643244374e+00, -1.945940453552226002e+00, 0.000000000000000000e+00
5.999999999999999778e-01, 3.310391828771541256e+00, -1.965873834130486664e+00, 0.000000000000000000e+00
6.049999999999999822e-01, 3.336082579418735872e+00, -1.985774859316134844e+00, 0.000000000000000000e+00
6.099999999999999867e-01, 3.361797106584827777e+00, -2.005643529109170320e+00, 0.000000000000000000e+00
6.149999999999999911e-01, 3.387535410269818303e+00, -2.025479843509594424e+00, 0.000000000000000000e+00
6.199999999999999956e-01, 3.413297490473705231e+00, -2.045283802517404492e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 3.439083347196490781e+00, -2.065055406132602744e+00, 0.000000000000000000e+00
6.300000000000000044e-01, 3.464892980438173176e+00, -2.084794654355188293e+00, 0.000000000000000000e+00
6.350000000000000089e-01, 3.490726390198754636e+00, -2.104501547185161581e+00, 0.000000000000000000e+00
6.400000000000000133e-01, 3.516583576478232054e+00, -2.124176084622521277e+00, 0.000000000000000000e+00
6.450000000000000178e-01, 3.542464539276607205e+00, -2.143818266667268713e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 3.568369278593881422e+00, -2.163428093319404777e+00, 0.000000000000000000e+00
6.550000000000000266e-01, 3.594297794430052484e+00, -2.183005564578927693e+00, 0.000000000000000000e+00
6.600000000000000311e-01, 3.620250086785120391e+00, -2.202550680445837461e+00, 0.000000000000000000e+00
6.650000000000000355e-01, 3.646226155659086920e+00, -2.222063440920135413e+00, 0.000000000000000000e+00
6.700000000000000400e-01, 3.672226001051950295e+00, -2.241543846001820217e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 3.698249622963711847e+00, -2.260991895690892761e+00, 0.000000000000000000e+00
6.800000000000000488e-01, 3.724297021394371576e+00, -2.280407589987352601e+00, 0.000000000000000000e+00
6.850000000000000533e-01, 3.750368196343927707e+00, -2.299790928891200181e+00, 0.000000000000000000e+00
6.900000000000000577e-01, 3.776463147812382015e+00, -2.319141912402434613e+00, 0.000000000000000000e+00
6.950000000000000622e-01, 3.802581875799734057e+00, -2.338460540521057229e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 3.828724380305983832e+00, -2.357746813247066697e+00, 0.000000000000000000e+00
7.049999999999999600e-01, 3.854890661331130008e+00, -2.377000730580463461e+00, 0.000000000000000000e+00
7.099999999999999645e-01, 3.881080718875175251e+00, -2.396222292521248409e+00, 0.000000000000000000e+00
7.149999999999999689e-01, 3.907294552938117782e+00, -2.415411499069420209e+00, 0.000000000000000000e+00
7.199999999999999734e-01, 3.933532163519958047e+00, -2.434568350224980193e+00, 0.000000000000000000e+00
7.249999999999999778e-01, 3.959793550620695157e+00, -2.453692845987926585e+00, 0.000000000000000000e+00
7.299999999999999822e-01, 3.986078714240330001e+00, -2.472784986358260717e+00, 0.000000000000000000e+00
7.349999999999999867e-01, 4.012387654378863466e+00, -2.491844771335983033e+00, 0.000000000000000000e+00
7.399999999999999911e-01, 4.038720371036294665e+00, -2.510872200921092201e+00, 0.000000000000000000e+00
7.449999999999999956e-01, 4.065076864212622709e+00, -2.529867275113588665e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 4.091457133907848487e+00, -2.548829993913472869e+00, 0.000000000000000000e+00
7.550000000000000044e-01, 4.117999424177513745e+00, -2.567859287165671134e+00, 0.000000000000000000e+00
7.600000000000000089e-01, 4.144618543009647382e+00, -2.586735933996874071e+00, 0.000000000000000000e+00
7.650000000000000133e-01, 4.171314490404248509e+00, -2.605459934407083011e+00, 0.000000000000000000e+00
7.700000000000000178e-01, 4.198087266361316239e+00, -2.624031288396296180e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 4.224936870880852346e+00, -2.642449995964514464e+00, 0.000000000000000000e+00
7.800000000000000266e-01, 4.251863303962855056e+00, -2.660716057111739197e+00, 0.000000000000000000e+00
7.850000000000000311e-01, 4.278866565607327033e+00, -2.678829471837968601e+00, 0.000000000000000000e+00
7.900000000000000355e-01, 4.305946655814265611e+00, -2.696790240143203121e+00, 0.000000000000000000e+00
7.950000000000000400e-01, 4.333103574583671680e+00, -2.714598362027442313e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 4.360337321915544351e+00, -2.732253837490687509e+00, 0.000000000000000000e+00
8.050000000000000488e-01, 4.387647897809884512e+00, -2.749756666532937377e+00, 0.000000000000000000e+00
8.100000000000000533e-01, 4.415035302266693940e+00, -2.767106849154191917e+00, 0.000000000000000000e+00
8.150000000000000577e-01, 4.442499535285968193e+00, -2.784304385354452016e+00, 0.000000000000000000e+00
8.200000000000000622e-01, 4.470040596867713489e+00, -2.801349275133718564e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 4.497658487011923611e+00, -2.818241518491988895e+00, 0.000000000000000000e+00
8.300000000000000711e-01, 4.525353205718602112e+00, -2.834981115429264786e+00, 0.000000000000000000e+00
8.349999999999999645e-01, 4.553124752987747215e+00, -2.851568065945546238e+00, 0.000000000000000000e+00
8.399999999999999689e-01, 4.580973128819361584e+00, -2.868002370040832361e+00, 0.000000000000000000e+00
8.449999999999999734e-01, 4.608898333213440779e+00, -2.884284027715123599e+00, 0.000000000000000000e+00
8.499999999999999778e-01, 4.636900366169991017e+00, -2.900413038968419954e+00, 0.000000000000000000e+00
8.549999999999999822e-01, 4.664979227689006080e+00, -2.916389403800722313e+00, 0.000000000000000000e+00
8.599999999999999867e-01, 4.693134917770489523e+00, -2.932213122212028900e+00, 0.000000000000000000e+00
8.649999999999999911e-01, 4.721367436414440455e+00, -2.947884194202341046e+00, 0.000000000000000000e+00
8.699999999999999956e-01, 4.749676783620858878e+00, -2.963402619771658753e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 4.778062959389744790e+00, -2.978768398919981575e+00, 0.000000000000000000e+00
8.800000000000000044e-01, 4.806525963721098194e+00, -2.993981531647309069e+00, 0.000000000000000000e+00
8.850000000000000089e-01, 4.835065796614920863e+00, -3.009042017953642567e+00, 0.000000000000000000e+00
8.900000000000000133e-01, 4.863682458071208359e+00, -3.023949857838980737e+00, 0.000000000000000000e+00
8.950000000000000178e-01, 4.892375948089963345e+00, -3.038705051303323579e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 4.921146266671187597e+00, -3.053307598346672869e+00, 0.000000000000000000e+00
9.050000000000000266e-01, 4.949993413814878451e+00, -3.067757498969026830e+00, 0.000000000000000000e+00
9.100000000000000311e-01, 4.978917389521036796e+00, -3.082054753170385464e+00, 0.000000000000000000e+00
9.150000000000000355e-01, 5.007918193789662631e+00, -3.096199360950749657e+00, 0.000000000000000000e+00
9.200000000000000400e-01, 5.036995826620756844e+00, -3.110191322310118966e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 5.066150288014316772e+00, -3.124030637248493392e+00, 0.000000000000000000e+00
9.300000000000000488e-01, 5.095381577970345965e+00, -3.137717305765873377e+00, 0.000000000000000000e+00
9.350000000000000533e-01, 5.124689696488841761e+00, -3.151251327862258034e+00, 0.000000000000000000e+00
9.400000000000000577e-01, 5.154074643569805048e+00, -3.164632703537648251e+00, 0.000000000000000000e+00
9.450000000000000622e-01, 5.183536419213236712e+00, -3.177861432792043583e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 5.213075023419134979e+00, -3.190937515625444476e+00, 0.000000000000000000e+00
9.550000000000000711e-01, 5.242690456187499848e+00, -3.203860952037849152e+00, 0.000000000000000000e+00
9.599999999999999645e-01, 5.272382717518333983e+00, -3.216631742029260721e+00, 0.000000000000000000e+00
9.649999999999999689e-01, 5.302151807411634721e+00, -3.229249885599676961e+00, 0.000000000000000000e+00
9.699999999999999734e-01, 5.331997725867403837e+00, -3.241715382749097873e+00, 0.000000000000000000e+00
9.749999999999999778e-01, 5.361920472885638667e+00, -3.254028233477524346e+00, 0.000000000000000000e+00
9.799999999999999822e-01, 5.391920048466342763e+00, -3.266188437784955489e+00, 0.000000000000000000e+00
9.849999999999999867e-01, 5.421996452609514350e+00, -3.278195995671392637e+00, 0.000000000000000000e+00
9.899999999999999911e-01, 5.452149685315153427e+00, -3.290050907136834901e+00, 0.000000000000000000e+00
9.949999999999999956e-01, 5.482379746583258218e+00, -3.301753172181281837e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 5.512686636413832275e+00, -3.313302790804734332e+00, 0.000000000000000000e+00


==> unconstrained_MH_tip.csv <==
time, x, y, z
0.000000000000000000e+00, 6.283185307179586232e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.500000000000000139e-02, 6.277089933193129134e+00, -2.899562277560335799e-01, 0.000000000000000000e+00
5.000000000000000278e-02, 6.259164599150744301e+00, -5.756877951348812195e-01, 0.000000000000000000e+00
7.500000000000001110e-02, 6.230423234858733395e+00, -8.534189393761457687e-01, 0.000000000000000000e+00
1.000000000000000056e-01, 6.192353632224368631e+00, -1.120153984198261066e+00, 0.000000000000000000e+00
1.250000000000000000e-01, 6.146689461442511160e+00, -1.373827996480304847e+00, 0.000000000000000000e+00
1.500000000000000222e-01, 6.095197858107306743e+00, -1.613285502101112545e+00, 0.000000000000000000e+00
1.750000000000000167e-01, 6.039522774887344347e+00, -1.838143253562106283e+00, 0.000000000000000000e+00
2.000000000000000111e-01, 5.981094541139530207e+00, -2.048603148335053969e+00, 0.000000000000000000e+00
2.250000000000000056e-01, 5.921095620512788926e+00, -2.245265975086100596e+00, 0.000000000000000000e+00
2.500000000000000000e-01, 5.860464685052204636e+00, -2.428973832493429796e+00, 0.000000000000000000e+00
2.750000000000000222e-01, 5.799921952232461209e+00, -2.600690421003858166e+00, 0.000000000000000000e+00
3.000000000000000444e-01, 5.740003211159817376e+00, -2.761417332383106160e+00, 0.000000000000000000e+00
3.250000000000000111e-01, 5.681094767283053848e+00, -2.912139708577300201e+00, 0.000000000000000000e+00
3.500000000000000333e-01, 5.623465258923798338e+00, -3.053793732415733153e+00, 0.000000000000000000e+00
3.750000000000000000e-01, 5.567292719881671736e+00, -3.187249312436851945e+00, 0.000000000000000000e+00
4.000000000000000222e-01, 5.512686636413832275e+00, -3.313302790804734332e+00, 0.000000000000000000e+00
4.250000000000000444e-01, 5.459705421181309859e+00, -3.432675932897693016e+00, 0.000000000000000000e+00
4.500000000000000111e-01, 5.408369986905380067e+00, -3.546018625936443680e+00, 0.000000000000000000e+00
4.750000000000000333e-01, 5.358674142442791499e+00, -3.653913586409738734e+00, 0.000000000000000000e+00
5.000000000000000000e-01, 5.310592471210574317e+00, -3.756881991770228968e+00, 0.000000000000000000e+00
5.250000000000000222e-01, 5.264086251427500862e+00, -3.855389370024233209e+00, 0.000000000000000000e+00
5.500000000000000444e-01, 5.219107872419827210e+00, -3.949851356583234718e+00, 0.000000000000000000e+00
5.750000000000000666e-01, 5.175604105974286107e+00, -4.040639105009312892e+00, 0.000000000000000000e+00
6.000000000000000888e-01, 5.133518511489115532e+00, -4.128084249376057002e+00, 0.000000000000000000e+00
6.250000000000000000e-01, 5.092793188860426312e+00, -4.212483383548046412e+00, 0.000000000000000000e+00
6.500000000000000222e-01, 5.053370042018811681e+00, -4.294102062183547730e+00, 0.000000000000000000e+00
6.750000000000000444e-01, 5.015191676528973019e+00, -4.373178349966158507e+00, 0.000000000000000000e+00
7.000000000000000666e-01, 4.978202024413764804e+00, -4.449925956212073430e+00, 0.000000000000000000e+00
7.250000000000000888e-01, 4.942346766362015309e+00, -4.524536995940344752e+00, 0.000000000000000000e+00
7.500000000000000000e-01, 4.907573604069773054e+00, -4.597184418518815541e+00, 0.000000000000000000e+00
7.750000000000000222e-01, 4.873832422325565794e+00, -4.668024142862132742e+00, 0.000000000000000000e+00
8.000000000000000444e-01, 4.841075370550703028e+00, -4.737196934946600990e+00, 0.000000000000000000e+00
8.250000000000000666e-01, 4.809256886053622004e+00, -4.804830059777184914e+00, 0.000000000000000000e+00
8.500000000000000888e-01, 4.778333675649832912e+00, -4.871038736279234449e+00, 0.000000000000000000e+00
8.750000000000000000e-01, 4.748264668079809070e+00, -4.935927420105290508e+00, 0.000000000000000000e+00
9.000000000000000222e-01, 4.719010946482602442e+00, -4.999590936152552345e+00, 0.000000000000000000e+00
9.250000000000000444e-01, 4.690535667794285324e+00, -5.062115479722619327e+00, 0.000000000000000000e+00
9.500000000000000666e-01, 4.662803974143227670e+00, -5.123579502726790302e+00, 0.000000000000000000e+00
9.750000000000000888e-01, 4.635782899962753056e+00, -5.184054499131959481e+00, 0.000000000000000000e+00
1.000000000000000000e+00, 4.609441277526163283e+00, -5.243605701927169349e+00, 0.000000000000000000e+00

